Laplacian Filtered Loop-Star Decompositions and Quasi-Helmholtz Laplacian Filters: Definitions, Analysis, and Efficient Algorithms

Quasi-Helmholtz decompositions are fundamental tools in integral equation modeling of electromagnetic problems because of their ability of rescaling solenoidal and non-solenoidal components of solutions, operator matrices, and radiated fields. These tools are however incapable, per se, of modifying the refinement-dependent spectral behavior of the different operators and often need to be combined with other preconditioning strategies. This paper introduces the new concept of filtered quasi-Helmholtz decompositions proposing them in two incarnations: the filtered Loop-Star functions and the quasi-Helmholtz Laplacian filters. Because they are capable of manipulating large parts of the operators' spectra, new families of preconditioners and fast solvers can be derived from these new tools. A first application to the case of the frequency and h-refinement preconditioning of the electric field integral equation is presented together with numerical results showing the practical effectiveness of the newly proposed decompositions.

==> figures/data/data_LS_test_ONLY_freq.csv <==
freq,T_1.20e02,Tprecond_1.20e02,TLS_1.20e02,Th_1.20e02,Thprecond_1.20e02,Ts_1.20e02,Tsprecond_1.20e02,T_2.70e02,Tprecond_2.70e02,TLS_2.70e02,Th_2.70e02,Thprecond_2.70e02,Ts_2.70e02,Tsprecond_2.70e02
1000,160910037557.22,5.18689011567317,10372.7338873753,5.7097570907367,5.18689011526419,5.56413195705744,1.82552351227931,388677023073.004,5.3136707017985,56365.3268006391,8.86181958689162,5.31367070140548,9.17657694058057,1.80895855396445
1000000,160914.367113569,5.18666503216845,10372.2640475045,5.70885321224954,5.18625605519364,5.56499682454,1.82529982975363,388696.373610295,5.31338482240784,56363.460163627,8.86033412132378,5.31298840379351,9.17810651479733,1.80872606905352


==> figures/data/data_LS_test_ONLY_href.csv <==
N,h,T_1.00e03,Tprecond_1.00e03,TLS_1.00e03,Th_1.00e03,Thprecond_1.00e03,Ts_1.00e03,Tsprecond_1.00e03,T_1.00e06,Tprecond_1.00e06,TLS_1.00e06,Th_1.00e06,Thprecond_1.00e06,Ts_1.00e06,Tsprecond_1.00e06
120,0.582283523287619,160910037557.22,5.18689011567317,10372.7338873753,5.7097570907367,5.18689011526419,5.56413195705744,1.82552351227931,160914.367113569,5.18666503216845,10372.2640475045,5.70885321224954,5.18625605519364,5.56499682454,1.82529982975363
270,0.396197698015959,388677023073.004,5.3136707017985,56365.3268006391,8.86181958689162,5.31367070140548,9.17657694058057,1.80895855396445,388696.373610295,5.31338482240784,56363.460163627,8.86033412132378,5.31298840379351,9.17810651479733,1.80872606905352


==> figures/data/data_LS_test_ONLY_spectra.csv <==
index,PL_TS_PL_1.20e02,precond_L_TS_L_1.20e02,Lf_TS_Lf_1.20e02,PS_Th_PS_1.20e02,precond_S_Th_S_1.20e02,Sf_Th_Sf_1.20e02,PL_TS_PL_2.70e02,precond_L_TS_L_2.70e02,Lf_TS_Lf_2.70e02,PS_Th_PS_2.70e02,precond_S_Th_S_2.70e02,Sf_Th_Sf_2.70e02
1,1,1,1,0,7.46674679099013e-17,1.28039533307369e-30,1,1,1,0,1.28598376295536e-17,2.82598315053413e-30
2,1,1,1,1,1,1,1.00000000000001,1.00000000000001,1.00000000000002,1,1,1
3,0.555351681158411,0.54929804140104,0.54929804140104,1,0.999999999999997,0.999999999999999,0.578324955600364,0.553567079978881,0.55356707997889,0.999999999999999,1,1
4,0.555351681158413,1.80066079554143,0.999999999999974,1,0.999999999999997,0.999999999999999,0.578324955600377,1.72913167643242,0.999999999999974,0.999999999999996,1,1
5,0.555351681158416,1.80066079554144,0.999999999999981,1.70788729597168,2.99618826817701,5.11715187955891,0.578324955600377,1.72913167643243,1,1.75610752568692,2.99909691434511,5.26673666154586
6,0.555351681158415,1.80066079554145,0.999999999999992,1.70788729597169,2.99618826817701,5.11715187955891,0.578324955600378,1.72913167643244,1.00000000000001,1.75610752568692,2.99909691434511,5.26673666154587
7,0.555351681158415,1.21932080570939,0.67715185932214,1.70788729597169,2.99618826817699,5.11715187955889,0.578324955600394,1.19872545350558,0.693252844675664,1.75610752568692,2.99909691434512,5.26673666154589
8,0.360243753903904,1.21932080570939,0.677151859322143,1.70788729597169,0.585518729695252,1,0.393720508067019,1.19872545350558,0.693252844675683,1.75610752568693,0.569441213235981,1
9,0.360243753903906,2.75207970612955,0.99141952437886,1.70788729597169,0.585518729695251,0.999999999999999,0.393720508067024,2.53987277652742,0.999999999999972,1.75610752568693,0.569441213235981,1
10,0.360243753903906,2.75207970612957,0.991419524378872,2.25720118833138,1.14821123992437,2.59174377521273,0.393720508067022,2.53987277652745,0.999999999999998,2.41674336558771,1.12980939508048,2.73045935993941
11,0.361817302311781,2.75207970612955,0.991419524378865,2.25720118833138,1.14821123992437,2.59174377521275,0.393720508067024,2.53987277652746,0.999999999999997,2.41674336558772,1.12980939508048,2.73045935993943
12,0.361817302311778,2.7638258137757,0.999999999999985,2.25720118833138,1.14821123992436,2.59174377521272,0.391781029432275,2.53987277652749,1.00000000000001,2.41674336558773,1.12980939508048,2.73045935993943
13,0.361817302311779,2.7638258137757,0.999999999999976,2.28684368223385,1.17456665723535,2.68605033946118,0.391781029432281,2.5513361041162,0.999565085298382,2.42933361372483,1.14324460763227,2.77732255403073
14,0.361817302311781,2.76382581377571,0.999999999999987,2.28684368223385,1.17456665723535,2.68605033946119,0.391781029432279,2.55133610411622,0.999565085298408,2.42933361372484,1.14324460763228,2.77732255403077
15,0.261111790973353,1.58140557058372,0.572179897409424,2.28684368223385,1.17456665723535,2.6860503394612,0.288831319102024,1.53770756940839,0.60244465450863,2.42933361372484,1.14324460763227,2.77732255403074
16,0.261111790973352,2.95411594440595,0.771354504986773,2.28684368223386,0.437283933208398,0.999999999999997,0.288831319102024,2.7505614488167,0.794448291532909,2.42933361372486,0.411635517802233,1
17,0.261111790973353,2.95411594440597,0.771354504986776,2.6569906797457,0.689904190779309,1.83306900481812,0.288831319102023,2.75056144881668,0.794448291532901,2.99543496711937,0.674273664369025,2.01974291165869
18,0.261111790973354,2.95411594440597,0.771354504986779,2.6569906797457,0.689904190779309,1.83306900481812,0.288831319102024,2.7505614488167,0.794448291532906,2.99543496711936,0.674273664369025,2.01974291165868
19,0.261111790973352,2.95411594440598,0.771354504986784,2.6569906797457,0.689904190779308,1.83306900481812,0.288831319102026,2.75056144881671,0.794448291532913,2.99543496711936,0.67427366436902,2.01974291165867
20,0.258052175449795,2.95411594440598,0.771354504986777,2.6569906797457,0.689904190779305,1.83306900481811,0.287347050516803,2.7505614488167,0.794448291532915,2.99543496711937,0.674273664369025,2.01974291165869
21,0.258052175449794,3.00171121460222,0.774598109000145,2.6569906797457,0.689904190779307,1.83306900481812,0.2873470505168,2.76943167192724,0.795788022536117,2.99543496711938,0.674273664369029,2.01974291165871
22,0.258052175449794,3.00171121460221,0.774598109000143,2.78265583683056,0.727583440024822,2.02461430616633,0.287347050516802,2.76943167192728,0.795788022536121,3.03029909062707,0.687977490859064,2.08477756492212
23,0.258052175449794,3.00171121460225,0.774598109000151,2.78265583683057,0.727583440024822,2.02461430616633,0.287347050516803,2.76943167192729,0.795788022536129,3.03029909062706,0.687977490859062,2.0847775649221
24,0.218556641175177,3.00171121460223,0.774598109000149,2.78265583683057,0.727583440024821,2.02461430616633,0.223725162075486,2.76943167192733,0.795788022536145,3.03029909062708,0.687977490859066,2.08477756492213
25,0.218556641175177,4.2683071928248,0.932866883567632,2.78265583683057,0.727583440024823,2.02461430616634,0.223725162075486,4.46445834062821,0.998811665836308,3.0302990906271,0.687977490859069,2.08477756492215
26,0.218556641175177,4.26830719282481,0.932866883567637,2.82774184297934,0.920113183466158,2.60184254916418,0.223725162075487,4.46445834062824,0.998811665836319,3.46828762981758,0.989065799501248,3.43036467748581
27,0.218556641175176,4.26830719282482,0.932866883567638,2.82774184297935,0.920113183466161,2.60184254916419,0.223725162075486,4.46445834062823,0.998811665836318,3.46828762981758,0.989065799501245,3.43036467748581
28,0.218556641175178,4.26830719282481,0.932866883567637,2.82774184297935,0.920113183466163,2.6018425491642,0.223725162075487,4.46445834062826,0.99881166583632,3.46828762981761,0.989065799501257,3.43036467748588
29,0.200149170354695,4.26830719282482,0.932866883567642,3.07965501764294,0.968796060274588,2.98355764809734,0.223758987860299,4.46445834062825,0.998811665836323,3.5191942591567,1.02061099301018,3.59172834743364
30,0.200149170354695,4.99627352053388,0.999999999999988,3.07965501764294,0.968796060274595,2.98355764809737,0.223758987860298,4.46909422304115,1,3.5191942591567,1.02061099301018,3.59172834743366
31,0.200149170354695,4.52560181424539,0.90579544847692,3.07965501764294,0.968796060274593,2.98355764809736,0.223758987860299,3.03944774690188,0.680103751501034,3.51919425915671,1.02061099301019,3.59172834743369
32,0.193848936926648,4.52560181424542,0.905795448476921,3.05577979620919,0.335945392400088,1.02657514272576,0.217541233879935,3.03944774690193,0.680103751501047,3.51919425915672,0.28415944153907,1.00001227534948
33,0.179713413292609,4.9836529244765,0.966075821421147,3.1082027948323,0.335945392400091,1.044186407569,0.217541233879936,3.15991120954784,0.687410983476081,3.51919425915671,0.284159441539068,1.00001227534947
34,0.179713413292609,5.45165802883662,0.979736072466283,3.03664219279757,0.335945392400092,1.02014595303806,0.217541233879937,3.15991120954784,0.687410983476084,3.5599088765412,0.285231313904541,1.01539748623628
35,0.179713413292608,5.45165802883668,0.979736072466293,3.09188853605198,0.335945392400092,1.03870570750133,0.184250091028876,3.15991120954783,0.687410983476085,3.55990887654121,0.285231313904542,1.01539748623629
36,0.180757138625539,5.45165802883668,0.97973607246629,3.11876074403435,0.335945392400091,1.04773330195662,0.180731450677125,4.46228096726819,0.822175674415591,3.5599088765412,0.285231313904541,1.01539748623629
37,0.180757138625539,5.5322849631494,0.999999999999979,3.08359679108685,0.33594539240009,1.03592013398533,0.180731450677125,4.61222580436601,0.833574260473545,3.85675220782808,0.375103841186044,1.44668256765907
38,0.180757138625539,5.53228496314939,0.999999999999974,3.08153043415357,0.335945392400092,1.03522595089455,0.180731450677125,4.612225804366,0.833574260473547,3.85205228561969,0.37732429473097,1.45347291193827
39,0.180757138625539,5.53228496314941,0.999999999999979,3.06879409119545,0.33594539240009,1.03094723516173,0.179114245355163,4.61222580436603,0.833574260473548,3.8520522856197,0.37732429473097,1.45347291193827
40,0.180757138625538,5.53228496314942,0.999999999999981,3.4721783681498,0.410113604600754,1.42398758637868,0.179114245355162,4.63891034712662,0.830894926095848,3.85205228561971,0.377324294730971,1.45347291193828
41,NaN,5.53228496314945,0.999999999999984,3.47217836814981,0.410113604600756,1.42398758637869,0.179114245355164,4.63891034712661,0.830894926095845,3.95057391194625,0.393176608791653,1.5532732534798
42,NaN,NaN,NaN,3.4721783681498,0.410113604600755,1.42398758637868,0.179114245355164,4.63891034712666,0.83089492609586,3.95057391194625,0.393176608791652,1.5532732534798
43,NaN,NaN,NaN,3.47217836814981,0.410113604600755,1.42398758637869,0.179114245355164,4.63891034712669,0.830894926095866,3.95057391194626,0.393176608791651,1.5532732534798
44,NaN,NaN,NaN,4.28924192993665,0.629191650516119,2.69875520935978,0.175449017822453,4.63891034712669,0.830894926095866,3.95057391194628,0.393176608791654,1.55327325347981
45,NaN,NaN,NaN,4.28924192993666,0.629191650516114,2.69875520935977,0.175449017822454,4.81256862159083,0.844360437861277,3.95057391194629,0.393176608791657,1.55327325347983
46,NaN,NaN,NaN,4.28924192993666,0.629191650516114,2.69875520935977,0.175449017822454,4.81256862159086,0.844360437861285,4.01307301144392,0.395612545281746,1.58762202845881
47,NaN,NaN,NaN,4.28924192993666,0.629191650516117,2.69875520935978,0.175449017822454,4.81256862159085,0.844360437861284,4.01307301144393,0.395612545281744,1.58762202845881
48,NaN,NaN,NaN,4.58862869067285,0.699460817454322,3.20956597497239,0.156454920983106,4.81256862159086,0.844360437861286,4.01307301144394,0.395612545281747,1.58762202845883
49,NaN,NaN,NaN,4.58862869067285,0.699460817454326,3.2095659749724,0.156454920983106,6.22616782189241,0.974114594601744,4.01307301144395,0.395612545281749,1.58762202845883
50,NaN,NaN,NaN,4.58862869067286,0.699460817454325,3.2095659749724,0.156454920983108,6.22616782189243,0.97411459460175,4.10553258660183,0.476946681567037,1.95812014324508
51,NaN,NaN,NaN,4.58862869067287,0.699460817454324,3.20956597497241,0.151487167779192,6.22616782189243,0.974114594601756,4.10553258660186,0.476946681567039,1.9581201432451
52,NaN,NaN,NaN,4.58862869067288,0.699460817454322,3.2095659749724,0.151487167779193,6.52988462611114,0.989193727934474,4.10553258660189,0.476946681567041,1.95812014324512
53,NaN,NaN,NaN,4.8430410448519,0.701748860303739,3.39859853362904,0.151487167779192,6.52988462611118,0.989193727934485,4.24790977660954,0.499170987960857,2.12043331995877
54,NaN,NaN,NaN,4.76130865418184,0.744268759303693,3.54369328470985,0.151487167779193,6.52988462611116,0.989193727934475,4.24790977660955,0.49917098796086,2.12043331995878
55,NaN,NaN,NaN,4.76130865418182,0.744268759303694,3.54369328470984,0.151487167779193,6.52988462611118,0.989193727934485,4.24790977660953,0.499170987960859,2.12043331995878
56,NaN,NaN,NaN,4.76130865418183,0.744268759303696,3.54369328470986,0.151122230293202,6.52988462611123,0.989193727934489,4.24790977660954,0.499170987960861,2.12043331995879
57,NaN,NaN,NaN,5.1824462556517,0.901745956856619,4.67324995766065,0.151122230293201,6.58388521998014,0.994971418437852,4.24790977660956,0.49917098796086,2.12043331995879
58,NaN,NaN,NaN,5.20265857194004,0.901745956856622,4.69147633215237,0.151122230293201,6.58388521998014,0.99497141843785,4.29507172999267,0.508948299728538,2.18596945419189
59,NaN,NaN,NaN,5.12421012382443,0.901745956856622,4.62073576124245,0.148738549948087,6.58388521998021,0.994971418437862,4.29507172999268,0.508948299728544,2.18596945419191
60,NaN,NaN,NaN,5.15269984233249,0.901745956856615,4.64642624971904,0.148738549948086,6.72320659539187,1,4.29507172999269,0.508948299728543,2.18596945419191
61,NaN,NaN,NaN,5.12410188570148,0.901745956856616,4.62063815795266,0.148738549948087,6.72320659539185,1,4.39223619142178,0.516034321234937,2.26654462174386
62,NaN,NaN,NaN,5.18990500721662,0.901745956856622,4.67997585672752,0.148738549948086,6.72320659539185,1,4.39223619142178,0.51603432123494,2.26654462174388
63,NaN,NaN,NaN,5.17909240308076,0.901745956856622,4.67022563466491,0.142583342488651,4.94809079718134,0.73597185018423,4.39223619142179,0.516034321234941,2.26654462174389
64,NaN,NaN,NaN,5.17513800048079,0.193231562116237,0.999999999999998,0.142583342488651,5.55653841833813,0.792269820353261,4.3922361914218,0.228719716520132,1.00459101659146
65,NaN,NaN,NaN,5.31628543258669,0.210542696278313,1.11930506916192,0.142583342488653,5.55653841833814,0.792269820353264,4.28165023277085,0.247612611891966,1.06019059734423
66,NaN,NaN,NaN,5.3162854325867,0.210542696278313,1.11930506916192,0.142583342488652,5.55653841833816,0.792269820353273,4.28165023277085,0.247612611891966,1.06019059734424
67,NaN,NaN,NaN,5.31628543258671,0.210542696278314,1.11930506916193,0.142583342488652,5.55653841833814,0.792269820353267,4.28165023277086,0.247612611891966,1.06019059734424
68,NaN,NaN,NaN,5.31628543258672,0.210542696278315,1.11930506916194,0.137565246005624,5.55653841833818,0.792269820353272,4.28165023277085,0.247612611891968,1.06019059734425
69,NaN,NaN,NaN,5.31628543258673,0.210542696278315,1.11930506916194,0.137565246005624,5.90178889954116,0.811881041838649,4.28165023277087,0.247612611891967,1.06019059734424
70,NaN,NaN,NaN,5.36549272316626,0.22784858134294,1.2225199051793,0.137565246005624,5.90178889954121,0.811881041838656,4.58445264451576,0.262871875370062,1.2051236642091
71,NaN,NaN,NaN,5.36549272316629,0.227848581342944,1.22251990517933,0.137565246005624,5.90178889954129,0.811881041838664,4.58445264451579,0.262871875370062,1.20512366420911
72,NaN,NaN,NaN,5.36549272316629,0.227848581342942,1.22251990517932,0.125880560917226,5.90178889954126,0.811881041838664,4.5844526445158,0.262871875370065,1.20512366420912
73,NaN,NaN,NaN,5.36549272316631,0.227848581342943,1.22251990517933,0.125880560917227,6.99700446139953,0.880786846341317,4.51603147508178,0.280864815722921,1.26839434804775
74,NaN,NaN,NaN,5.65601344793212,0.261811880314585,1.48081151588769,0.125880560917227,6.9970044613996,0.880786846341326,4.51603147508179,0.280864815722921,1.26839434804776
75,NaN,NaN,NaN,5.65601344793214,0.261811880314585,1.48081151588769,0.124657229168094,6.99700446139961,0.88078684634133,4.5160314750818,0.280864815722921,1.26839434804776
76,NaN,NaN,NaN,5.65601344793215,0.261811880314585,1.48081151588769,0.124657229168094,7.05613557935924,0.879598309957333,4.51603147508181,0.280864815722922,1.26839434804777
77,NaN,NaN,NaN,5.65601344793214,0.261811880314585,1.48081151588769,0.124657229168095,7.05613557935926,0.879598309957338,4.46512752625588,0.284991162239325,1.27252188325446
78,NaN,NaN,NaN,5.70215640128528,0.265734015459413,1.51525691729113,0.125090515309857,7.05613557935933,0.879598309957349,4.46512752625591,0.284991162239328,1.27252188325449
79,NaN,NaN,NaN,5.70215640128531,0.265734015459411,1.51525691729113,0.125090515309857,7.08039041189798,0.885689685219299,4.4651275262559,0.284991162239329,1.27252188325449
80,NaN,NaN,NaN,5.70215640128531,0.265734015459413,1.51525691729114,0.125090515309857,7.08039041189806,0.885689685219306,4.46512752625592,0.28499116223933,1.2725218832545
81,NaN,NaN,NaN,NaN,NaN,NaN,0.125090515309857,7.08039041189814,0.885689685219318,4.88190669062403,0.308662038424185,1.50685927052468
82,NaN,NaN,NaN,NaN,NaN,NaN,0.122098144608152,7.08039041189817,0.88568968521932,4.88190669062407,0.308662038424187,1.5068592705247
83,NaN,NaN,NaN,NaN,NaN,NaN,0.122098144608152,7.27765169274771,0.88858776878888,4.88190669062407,0.308662038424187,1.5068592705247
84,NaN,NaN,NaN,NaN,NaN,NaN,0.122098144608153,7.27765169274771,0.888587768788885,4.88190669062408,0.308662038424186,1.5068592705247
85,NaN,NaN,NaN,NaN,NaN,NaN,0.122098144608153,7.27765169274781,0.888587768788895,4.8819066906241,0.308662038424188,1.50685927052471
86,NaN,NaN,NaN,NaN,NaN,NaN,0.122098144608153,7.27765169274785,0.888587768788906,4.91706344077327,0.322204614718124,1.58430053147892
87,NaN,NaN,NaN,NaN,NaN,NaN,0.113907502372195,7.27765169274787,0.888587768788909,4.91706344077329,0.322204614718127,1.58430053147895
88,NaN,NaN,NaN,NaN,NaN,NaN,0.113907502372196,8.35871135714566,0.952119933742574,4.91706344077329,0.322204614718126,1.58430053147894
89,NaN,NaN,NaN,NaN,NaN,NaN,0.113907502372196,8.35871135714577,0.95211993374259,4.9170634407733,0.322204614718126,1.58430053147895
90,NaN,NaN,NaN,NaN,NaN,NaN,0.108972800133073,8.35871135714568,0.952119933742577,4.9170634407733,0.322204614718126,1.58430053147894
91,NaN,NaN,NaN,NaN,NaN,NaN,NaN,9.17660185641599,1.00000000000001,5.67327729160432,0.422832781535204,2.39884761762957
92,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.67327729160434,0.422832781535207,2.39884761762959
93,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.67327729160441,0.422832781535212,2.39884761762965
94,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.67529735548706,0.436531914817926,2.47744842175188
95,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.67529735548712,0.436531914817931,2.47744842175194
96,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.67529735548713,0.436531914817931,2.47744842175194
97,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.56940820794051,0.551599522159471,3.62368242837049
98,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.56940820794051,0.551599522159465,3.62368242837046
99,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.56940820794052,0.55159952215947,3.6236824283705
100,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.56940820794054,0.551599522159473,3.62368242837053
101,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.56940820794058,0.551599522159481,3.6236824283706
102,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.57117040954187,0.575514199654027,3.78180187903772
103,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.57117040954188,0.575514199654023,3.7818018790377
104,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.5711704095419,0.575514199654027,3.78180187903774
105,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.57117040954191,0.575514199654028,3.78180187903775
106,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.57117040954195,0.575514199654032,3.7818018790378
107,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.01906091800037,0.596943498362905,4.18998277961349
108,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.01906091800042,0.59694349836291,4.18998277961355
109,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.01906091800046,0.596943498362917,4.18998277961362
110,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.96852024927778,0.601741277173138,4.1932462748073
111,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.96852024927779,0.601741277173143,4.19324627480733
112,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.96852024927783,0.601741277173146,4.19324627480738
113,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.96852024927785,0.601741277173145,4.19324627480738
114,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.93743662963248,0.628853748465269,4.36263302928465
115,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.93743662963251,0.628853748465274,4.36263302928471
116,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.93743662963251,0.628853748465275,4.36263302928471
117,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.93743662963253,0.628853748465275,4.36263302928472
118,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.19292864654844,0.633547159013977,4.55705950901103
119,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.19292864654843,0.633547159013975,4.557059509011
120,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.19292864654849,0.63354715901398,4.55705950901107
121,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.1929286465485,0.633547159013978,4.55705950901105
122,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.19292864654855,0.633547159013986,4.55705950901114
123,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.32989465573139,0.688911268573204,5.04964702578787
124,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.3298946557314,0.688911268573208,5.0496470257879
125,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.32989465573141,0.688911268573202,5.04964702578786
126,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.35975760682597,0.695944432177831,5.12198232864898
127,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.35975760682601,0.695944432177827,5.12198232864897
128,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.35975760682599,0.135934354420303,1.0004438989738
129,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.50389969618117,0.143472767510294,1.07660525653077
130,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.50389969618119,0.143472767510294,1.07660525653077
131,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.50389969618119,0.143472767510295,1.07660525653078
132,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.50389969618122,0.143472767510295,1.07660525653078
133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.50389969618123,0.143472767510295,1.07660525653079
134,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.82161993145344,0.149782080685536,1.17153850766455
135,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.82161993145348,0.149782080685537,1.17153850766457
136,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.82161993145353,0.149782080685538,1.17153850766459
137,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.53063997124742,0.150644428997931,1.13444895845757
138,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.77205382736176,0.151221092527394,1.17529847095536
139,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.77205382736179,0.151221092527395,1.17529847095537
140,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.77205382736179,0.151221092527394,1.17529847095537
141,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.77205382736186,0.151221092527396,1.17529847095539
142,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.75238109893621,0.157195642947095,1.21864053121819
143,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.75238109893624,0.157195642947095,1.21864053121819
144,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.75238109893629,0.157195642947096,1.21864053121821
145,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.79550294061259,0.162754849627051,1.26875590886664
146,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.79550294061264,0.162754849627053,1.26875590886666
147,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.79550294061267,0.162754849627053,1.26875590886667
148,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.79550294061268,0.162754849627054,1.26875590886667
149,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.90654666813314,0.167861325744497,1.32720340577356
150,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.9065466681332,0.167861325744496,1.32720340577357
151,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.90654666813324,0.167861325744498,1.32720340577359
152,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.90654666813325,0.167861325744499,1.3272034057736
153,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7.90654666813324,0.167861325744498,1.32720340577359
154,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.00479657224373,0.17452314760537,1.39702229372865
155,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.00479657224385,0.174523147605371,1.39702229372868
156,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.00479657224385,0.174523147605373,1.3970222937287
157,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.26379874612434,0.189429876855647,1.56541037883818
158,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.26379874612436,0.189429876855647,1.56541037883818
159,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.26379874612438,0.189429876855647,1.5654103788382
160,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.2637987461244,0.189429876855649,1.56541037883821
161,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.2637987461244,0.189429876855648,1.56541037883821
162,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.25636738432547,0.190878801071949,1.57596550752959
163,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.2563673843255,0.190878801071948,1.57596550752959
164,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.25636738432556,0.19087880107195,1.57596550752962
165,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.43172503024086,0.200103314882286,1.68721612872714
166,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.43172503024085,0.200103314882287,1.68721612872714
167,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.43172503024091,0.200103314882287,1.68721612872716
168,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.43172503024092,0.200103314882288,1.68721612872717
169,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.43172503024093,0.200103314882287,1.68721612872717
170,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.56898094436139,0.209326651370807,1.79371608674342
171,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.56898094436141,0.209326651370808,1.79371608674344
172,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.56898094436142,0.209326651370808,1.79371608674344
173,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.56898094436145,0.209326651370809,1.79371608674345
174,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.82669066088098,0.22438551507671,1.98058153036456
175,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.826690660881,0.224385515076712,1.98058153036459
176,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.82669066088103,0.224385515076712,1.98058153036459
177,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.82669066088108,0.224385515076713,1.98058153036461
178,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.85645043518787,0.2259787807631,2.00136987123258
179,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.85645043518787,0.225978780763101,2.00136987123259
180,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,8.8564504351879,0.225978780763101,2.0013698712326
181,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
182,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
183,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
184,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
185,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
186,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
187,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
188,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
189,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
190,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
191,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
192,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
193,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
194,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
195,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
196,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
197,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
198,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
199,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
200,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
201,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
202,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
203,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
204,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
205,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
206,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
207,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
208,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
209,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
210,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
211,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
212,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
213,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
214,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
215,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
216,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
217,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
218,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
219,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
220,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
221,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
222,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
223,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
224,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
225,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
226,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
227,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
228,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
229,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
230,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
231,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
232,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
233,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
234,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
235,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
236,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
237,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
238,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
239,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
240,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
241,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
242,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
243,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
244,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
245,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
246,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
247,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
248,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
249,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
250,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
251,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
252,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
253,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
254,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
255,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
256,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
257,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
258,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
259,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
260,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
261,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
262,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
263,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
264,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
265,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
266,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
267,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
268,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
269,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
270,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> figures/data/data_freq_LS_normMatrices-false_normScaling-true_removeLS-true_meshes_nasaAlmond_0.025000.csv <==
freq,T_2.88e02,Tprecond_2.88e02,TLS_2.88e02,Th_2.88e02,Thprecond_2.88e02,Ts_2.88e02,Tsprecond_2.88e02,T_4.23e02,Tprecond_4.23e02,TLS_4.23e02,Th_4.23e02,Thprecond_4.23e02,Ts_4.23e02,Tsprecond_4.23e02,T_7.44e02,Tprecond_7.44e02,TLS_7.44e02,Th_7.44e02,Thprecond_7.44e02,Ts_7.44e02,Tsprecond_7.44e02,T_1.52e03,Tprecond_1.52e03,TLS_1.52e03,Th_1.52e03,Thprecond_1.52e03,Ts_1.52e03,Tsprecond_1.52e03,T_2.69e03,Tprecond_2.69e03,TLS_2.69e03,Th_2.69e03,Thprecond_2.69e03,Ts_2.69e03,Tsprecond_2.69e03,T_3.76e03,Tprecond_3.76e03,TLS_3.76e03,Th_3.76e03,Thprecond_3.76e03,Ts_3.76e03,Tsprecond_3.76e03
1e-40,1.01976377099161e+18,18.7120592742085,159120.854517167,14.1929009900003,11.1959380070909,42.9496199521947,18.7196554944342,1.19133759706054e+18,9.32826064597853,394676.011879596,16.5215462210619,7.72349227153995,25.4784931426071,9.33190327099969,1.00693246853536e+18,8.02363411100069,1274832.27838753,23.7058258335518,7.77233874122541,31.3695686699914,8.02410629512819,8.84977199954972e+18,10.4612226204029,5591947.40992669,29.618341337833,10.5798385467359,44.9358604521964,10.5051866916226,3.69321387382369e+19,9.17218775591406,12760688.1718117,38.9226851850439,9.17691874331912,67.4493353999671,8.93555796943113,3.73670367246113e+18,9.10798157451196,32148273.6530517,51.4089530417269,9.35117135007057,63.5594117354409,9.10811093649579
1,2.95090009038365e+18,18.712059275846,159120.854517051,14.1929009900002,11.1959380070909,42.9496199521947,18.7196554944342,1.60797553954824e+18,9.3282606461124,394676.011878825,16.5215462210619,7.72349227153995,25.478493142607,9.33190327099969,9.94483229117584e+17,8.02363411101081,1274832.27837931,23.7058258335518,7.7723387412254,31.3695686699914,8.0241062951282,3.89453717477516e+18,10.4612226204115,5591947.41025976,29.6183413378329,10.5798385467359,44.9358604521963,10.5051866916226,2.32682460989709e+19,9.17218775597929,12760688.171233,38.9226851850438,9.17691874331911,67.4493353999672,8.93555796943114,3.66950783603533e+18,9.10798157452972,32148273.6370989,51.4089530417268,9.35117135007056,63.559411735441,9.10811093649579
100,3.22957310362995e+15,18.7120594379646,159120.854517084,14.1929009899983,11.1959380070899,42.9496199521978,18.7196554944344,2.1280957628703e+15,9.32826065936355,394676.011880216,16.5215462210595,7.72349227153921,25.4784931426089,9.33190327099982,4.13493895163849e+15,8.02363411201298,1274832.27841656,23.7058258335483,7.77233874122464,31.3695686699938,8.02410629512829,5.97962205978969e+17,10.4612226212672,5591947.41001368,29.6183413378286,10.5798385467348,44.9358604521999,10.5051866916227,1.54945084674368e+18,9.17218776243832,12760688.1704781,38.922685185038,9.17691874331821,67.4493353999725,8.93555796943115,3.52477026512602e+18,9.10798157628783,32148273.6384594,51.4089530417191,9.35117135006964,63.559411735446,9.10811093649582
10000,295958482014.4,18.712075663545,159120.854509654,14.19290097024,11.1959379968448,42.9496199834783,18.7196554970577,207553667643.323,9.32826199083939,394676.011865524,16.5215461973186,7.72349226405702,25.4784931613692,9.33190327226022,370195108381.204,8.02363421791358,1274832.27833353,23.7058257987881,7.77233873360104,31.369568694136,8.02410629599363,650100337138.301,10.4612227137885,5591947.40990322,29.6183412936036,10.5798385362328,44.9358604877902,10.5051866922134,1272043233876.2,9.17218840472488,12760688.1736954,38.9226851266688,9.1769187342324,67.4493354537468,8.9355579696814,1563946099331.64,9.10798175803545,32148273.5649518,51.408952964403,9.35117134074201,63.5594117859543,9.10811093682117
1000000,29595422.027122,18.7138391053117,159120.778638521,14.1927033950044,11.1958355512079,42.9499327845813,18.7196817291124,20755559.4555274,9.32846804193955,394675.860464387,16.5213087969786,7.72341744585033,25.4786807619298,9.3319158762198,37019932.235295,8.02373823685496,1274831.83555402,23.7054782101278,7.77226250138022,31.3698101141108,8.02411494949567,65009309.7971579,10.4613528667498,5591944.49554411,29.6178990606181,10.579733521353,44.9362163866066,10.5051925997699,127196649.216987,9.17223671171761,12760685.9049142,38.9221014563634,9.17682788082057,67.4498731898181,8.93556047189587,156389206.266937,9.10809886318921,32148269.6867016,51.4081798335822,9.35107806938466,63.5599168634896,9.10811419024399


==> figures/data/data_freq_cheby-proj_normMatrices-false_normScaling-true_surrogateFiltPoint-true_useCheby-true_meshes_nasaAlmond_0.020000.csv <==
freq,T_9.99e02,Tprecond_9.99e02,TLS_9.99e02,Th_9.99e02,Thprecond_9.99e02,Ts_9.99e02,Tsprecond_9.99e02,T_1.52e03,Tprecond_1.52e03,TLS_1.52e03,Th_1.52e03,Thprecond_1.52e03,Ts_1.52e03,Tsprecond_1.52e03,T_1.98e03,Tprecond_1.98e03,TLS_1.98e03,Th_1.98e03,Thprecond_1.98e03,Ts_1.98e03,Tsprecond_1.98e03,T_3.76e03,Tprecond_3.76e03,TLS_3.76e03,Th_3.76e03,Thprecond_3.76e03,Ts_3.76e03,Tsprecond_3.76e03,T_5.83e03,Tprecond_5.83e03,TLS_5.83e03,Th_5.83e03,Thprecond_5.83e03,Ts_5.83e03,Tsprecond_5.83e03
10000,416773032485.403,8.66914327553844,18281.7335927637,22.6457017890242,2.91717593861235,38.002103892479,8.66914284795105,650100337138.301,11.3128734306473,28516.2734537287,29.6183412936036,3.85278300620312,44.9358604877906,11.3128733924154,838039020112.537,8.69590663340059,36762.3998032986,34.8976951567505,3.09916792080495,48.9384283919197,8.69590660144318,1563946099331.64,9.36781323867367,68599.9809119571,51.408952964403,3.20983567727756,63.5594117859537,9.3678128715949,2329739286203.7,7.82285441249999,102214.997464737,57.5141720683919,3.28792149288671,83.9708931415869,7.82285402996799


==> figures/data/data_freq_proj_normMatrices-false_normScaling-true_meshes_torus_0.csv <==
freq,T_2.75e03,Tprecond_2.75e03,TLS_2.75e03,Th_2.75e03,Thprecond_2.75e03,Ts_2.75e03,Tsprecond_2.75e03,T_2.18e03,Tprecond_2.18e03,TLS_2.18e03,Th_2.18e03,Thprecond_2.18e03,Ts_2.18e03,Tsprecond_2.18e03,T_1.46e03,Tprecond_1.46e03,TLS_1.46e03,Th_1.46e03,Thprecond_1.46e03,Ts_1.46e03,Tsprecond_1.46e03,T_1.06e03,Tprecond_1.06e03,TLS_1.06e03,Th_1.06e03,Thprecond_1.06e03,Ts_1.06e03,Tsprecond_1.06e03
1e-40,9.86179775538354e+18,3.47028259877808,4952.68724667364,166.192472852205,3.13226757253485,9.63431468186474,2.52654093104962,4.25244102091376e+18,3.98597827461847,3425.46627504813,118.372919240636,2.73049947008985,7.67851930271338,2.49246871294453,3.52481370459487e+18,2.89819905038132,2009.48698749284,101.559911721883,2.36690702869808,7.6400964721424,2.2601833161485,1.0449079292736e+18,4.29684737247286,1464.26867192424,74.8597900893681,2.49964399889986,4.96532271706752,2.3194717254878
1,1.31048229162212e+19,3.47028259877808,4952.6872466723,166.192472852206,3.13226757253484,9.63431468186477,2.52654093104962,2.06724185749687e+19,3.98597827461847,3425.4662750469,118.372919240637,2.73049947008985,7.67851930271338,2.49246871294453,1.87810425043893e+18,2.89819905038132,2009.48698749255,101.559911721883,2.36690702869808,7.6400964721424,2.26018331614849,7.98161639127074e+17,4.29684737247286,1464.26867192426,74.8597900893678,2.49964399889986,4.96532271706753,2.3194717254878
100,2.22020232594228e+15,3.47028259878249,4952.68724666995,166.192472852007,3.13226757253482,9.63431468186521,2.52654093104964,1.2329782535889e+15,3.98597827462348,3425.46627504657,118.372919240496,2.73049947008984,7.67851930271378,2.49246871294461,551782458605775,2.89819905038486,2009.48698749279,101.559911721763,2.36690702869796,7.64009647214277,2.26018331614851,363811430914107,4.29684737247804,1464.26867192433,74.8597900892808,2.4996439988997,4.96532271706777,2.31947172548783
10000,112908194956.954,3.47028264281483,4952.68724669269,166.192470876425,3.13226757230834,9.63431468644974,2.52654093122246,78090930689.3523,3.9859783247265,3425.46627506756,118.372917834425,2.73049946998707,7.67851930675109,2.49246871378954,45810862607.4285,2.89819908575368,2009.48698752117,101.55991052952,2.36690702748456,7.64009647587908,2.2601833162565,33381280981.893,4.29684742427931,1464.26867193101,74.8597892183363,2.49964399729917,4.96532271954849,2.3194717257222
1000000,11290773.4574136,3.47072287913602,4952.68744101198,166.17272105718,3.13226530785471,9.63436052723621,2.52654265928346,7809127.15960107,3.98647925488876,3425.46647913458,118.358861388354,2.73049844249331,7.67855967542499,2.49247716342165,4581081.65481795,2.89855270465767,2009.4872741129,101.547991693264,2.36689489315078,7.64013383488532,2.26018439548636,3338132.43675224,4.29736533768088,1464.26873755266,74.8510823849431,2.49962799097443,4.96534752374353,2.31947406965904


==> figures/data/data_href_LS_normMatrices-false_normScaling-true_removeLS-true_meshes_nasaAlmond_0.025000.csv <==
N,h,T_1.00e_40,Tprecond_1.00e_40,TLS_1.00e_40,Th_1.00e_40,Thprecond_1.00e_40,Ts_1.00e_40,Tsprecond_1.00e_40,T_1.00e00,Tprecond_1.00e00,TLS_1.00e00,Th_1.00e00,Thprecond_1.00e00,Ts_1.00e00,Tsprecond_1.00e00,T_1.00e02,Tprecond_1.00e02,TLS_1.00e02,Th_1.00e02,Thprecond_1.00e02,Ts_1.00e02,Tsprecond_1.00e02,T_1.00e04,Tprecond_1.00e04,TLS_1.00e04,Th_1.00e04,Thprecond_1.00e04,Ts_1.00e04,Tsprecond_1.00e04,T_1.00e06,Tprecond_1.00e06,TLS_1.00e06,Th_1.00e06,Thprecond_1.00e06,Ts_1.00e06,Tsprecond_1.00e06
288,0.0861936894480949,1.01976377099161e+18,18.7120592742085,159120.854517167,14.1929009900003,11.1959380070909,42.9496199521947,18.7196554944342,2.95090009038365e+18,18.712059275846,159120.854517051,14.1929009900002,11.1959380070909,42.9496199521947,18.7196554944342,3.22957310362995e+15,18.7120594379646,159120.854517084,14.1929009899983,11.1959380070899,42.9496199521978,18.7196554944344,295958482014.4,18.712075663545,159120.854509654,14.19290097024,11.1959379968448,42.9496199834783,18.7196554970577,29595422.027122,18.7138391053117,159120.778638521,14.1927033950044,11.1958355512079,42.9499327845813,18.7196817291124
423,0.0709216097395609,1.19133759706054e+18,9.32826064597853,394676.011879596,16.5215462210619,7.72349227153995,25.4784931426071,9.33190327099969,1.60797553954824e+18,9.3282606461124,394676.011878825,16.5215462210619,7.72349227153995,25.478493142607,9.33190327099969,2.1280957628703e+15,9.32826065936355,394676.011880216,16.5215462210595,7.72349227153921,25.4784931426089,9.33190327099982,207553667643.323,9.32826199083939,394676.011865524,16.5215461973186,7.72349226405702,25.4784931613692,9.33190327226022,20755559.4555274,9.32846804193955,394675.860464387,16.5213087969786,7.72341744585033,25.4786807619298,9.3319158762198
744,0.0537834191496416,1.00693246853536e+18,8.02363411100069,1274832.27838753,23.7058258335518,7.77233874122541,31.3695686699914,8.02410629512819,9.94483229117584e+17,8.02363411101081,1274832.27837931,23.7058258335518,7.7723387412254,31.3695686699914,8.0241062951282,4.13493895163849e+15,8.02363411201298,1274832.27841656,23.7058258335483,7.77233874122464,31.3695686699938,8.02410629512829,370195108381.204,8.02363421791358,1274832.27833353,23.7058257987881,7.77233873360104,31.369568694136,8.02410629599363,37019932.235295,8.02373823685496,1274831.83555402,23.7054782101278,7.77226250138022,31.3698101141108,8.02411494949567
1521,0.0377626020424006,8.84977199954972e+18,10.4612226204029,5591947.40992669,29.618341337833,10.5798385467359,44.9358604521964,10.5051866916226,3.89453717477516e+18,10.4612226204115,5591947.41025976,29.6183413378329,10.5798385467359,44.9358604521963,10.5051866916226,5.97962205978969e+17,10.4612226212672,5591947.41001368,29.6183413378286,10.5798385467348,44.9358604521999,10.5051866916227,650100337138.301,10.4612227137885,5591947.40990322,29.6183412936036,10.5798385362328,44.9358604877902,10.5051866922134,65009309.7971579,10.4613528667498,5591944.49554411,29.6178990606181,10.579733521353,44.9362163866066,10.5051925997699
2691,0.0284744108731716,3.69321387382369e+19,9.17218775591406,12760688.1718117,38.9226851850439,9.17691874331912,67.4493353999671,8.93555796943113,2.32682460989709e+19,9.17218775597929,12760688.171233,38.9226851850438,9.17691874331911,67.4493353999672,8.93555796943114,1.54945084674368e+18,9.17218776243832,12760688.1704781,38.922685185038,9.17691874331821,67.4493353999725,8.93555796943115,1272043233876.2,9.17218840472488,12760688.1736954,38.9226851266688,9.1769187342324,67.4493354537468,8.9355579696814,127196649.216987,9.17223671171761,12760685.9049142,38.9221014563634,9.17682788082057,67.4498731898181,8.93556047189587
3762,0.0241135379336565,3.73670367246113e+18,9.10798157451196,32148273.6530517,51.4089530417269,9.35117135007057,63.5594117354409,9.10811093649579,3.66950783603533e+18,9.10798157452972,32148273.6370989,51.4089530417268,9.35117135007056,63.559411735441,9.10811093649579,3.52477026512602e+18,9.10798157628783,32148273.6384594,51.4089530417191,9.35117135006964,63.559411735446,9.10811093649582,1563946099331.64,9.10798175803545,32148273.5649518,51.408952964403,9.35117134074201,63.5594117859543,9.10811093682117,156389206.266937,9.10809886318921,32148269.6867016,51.4081798335822,9.35107806938466,63.5599168634896,9.10811419024399


==> figures/data/data_href_cheby-proj_normMatrices-false_normScaling-true_surrogateFiltPoint-true_useCheby-true_meshes_nasaAlmond_0.020000.csv <==
N,h,T_1.00e04,Tprecond_1.00e04,TQH_1.00e04,Th_1.00e04,Thprecond_1.00e04,Ts_1.00e04,Tsprecond_1.00e04
999,0.0465467848187659,416773032485.403,8.66914327553844,18281.7335927637,22.6457017890242,2.91717593861235,38.002103892479,8.66914284795105
1521,0.0377626020424006,650100337138.301,11.3128734306473,28516.2734537287,29.6183412936036,3.85278300620312,44.9358604877906,11.3128733924154
1980,0.0330990297995212,838039020112.537,8.69590663340059,36762.3998032986,34.8976951567505,3.09916792080495,48.9384283919197,8.69590660144318
3762,0.0241135379336565,1563946099331.64,9.36781323867367,68599.9809119571,51.408952964403,3.20983567727756,63.5594117859537,9.3678128715949
5832,0.0193082690584486,2329739286203.7,7.82285441249999,102214.997464737,57.5141720683919,3.28792149288671,83.9708931415869,7.82285402996799


==> figures/data/data_href_proj_normMatrices-false_normScaling-true_meshes_torus_0.csv <==
N,h,T_1.00e_40,Tprecond_1.00e_40,TQH_1.00e_40,Th_1.00e_40,Thprecond_1.00e_40,Ts_1.00e_40,Tsprecond_1.00e_40,T_1.00e00,Tprecond_1.00e00,TQH_1.00e00,Th_1.00e00,Thprecond_1.00e00,Ts_1.00e00,Tsprecond_1.00e00,T_1.00e02,Tprecond_1.00e02,TQH_1.00e02,Th_1.00e02,Thprecond_1.00e02,Ts_1.00e02,Tsprecond_1.00e02,T_1.00e04,Tprecond_1.00e04,TQH_1.00e04,Th_1.00e04,Thprecond_1.00e04,Ts_1.00e04,Tsprecond_1.00e04,T_1.00e06,Tprecond_1.00e06,TQH_1.00e06,Th_1.00e06,Thprecond_1.00e06,Ts_1.00e06,Tsprecond_1.00e06
2748,0.0706487148555646,9.86179775538354e+18,3.47028259877808,4952.68724667364,166.192472852205,3.13226757253485,9.63431468186474,2.52654093104962,1.31048229162212e+19,3.47028259877808,4952.6872466723,166.192472852206,3.13226757253484,9.63431468186477,2.52654093104962,2.22020232594228e+15,3.47028259878249,4952.68724666995,166.192472852007,3.13226757253482,9.63431468186521,2.52654093104964,112908194956.954,3.47028264281483,4952.68724669269,166.192470876425,3.13226757230834,9.63431468644974,2.52654093122246,11290773.4574136,3.47072287913602,4952.68744101198,166.17272105718,3.13226530785471,9.63436052723621,2.52654265928346
2184,0.0788936969198277,4.25244102091376e+18,3.98597827461847,3425.46627504813,118.372919240636,2.73049947008985,7.67851930271338,2.49246871294453,2.06724185749687e+19,3.98597827461847,3425.4662750469,118.372919240637,2.73049947008985,7.67851930271338,2.49246871294453,1.2329782535889e+15,3.98597827462348,3425.46627504657,118.372919240496,2.73049947008984,7.67851930271378,2.49246871294461,78090930689.3523,3.9859783247265,3425.46627506756,118.372917834425,2.73049946998707,7.67851930675109,2.49246871378954,7809127.15960107,3.98647925488876,3425.46647913458,118.358861388354,2.73049844249331,7.67855967542499,2.49247716342165
1464,0.0969637620383623,3.52481370459487e+18,2.89819905038132,2009.48698749284,101.559911721883,2.36690702869808,7.6400964721424,2.2601833161485,1.87810425043893e+18,2.89819905038132,2009.48698749255,101.559911721883,2.36690702869808,7.6400964721424,2.26018331614849,551782458605775,2.89819905038486,2009.48698749279,101.559911721763,2.36690702869796,7.64009647214277,2.26018331614851,45810862607.4285,2.89819908575368,2009.48698752117,101.55991052952,2.36690702748456,7.64009647587908,2.2601833162565,4581081.65481795,2.89855270465767,2009.4872741129,101.547991693264,2.36689489315078,7.64013383488532,2.26018439548636
1056,0.11243041542186,1.0449079292736e+18,4.29684737247286,1464.26867192424,74.8597900893681,2.49964399889986,4.96532271706752,2.3194717254878,7.98161639127074e+17,4.29684737247286,1464.26867192426,74.8597900893678,2.49964399889986,4.96532271706753,2.3194717254878,363811430914107,4.29684737247804,1464.26867192433,74.8597900892808,2.4996439988997,4.96532271706777,2.31947172548783,33381280981.893,4.29684742427931,1464.26867193101,74.8597892183363,2.49964399729917,4.96532271954849,2.3194717257222,3338132.43675224,4.29736533768088,1464.26873755266,74.8510823849431,2.49962799097443,4.96534752374353,2.31947406965904


==> figures/data/data_proj_test_ONLY_freq.csv <==
freq,T_2.70e02,Tprecond_2.70e02,TLS_2.70e02,Th_2.70e02,Thprecond_2.70e02,Ts_2.70e02,Tsprecond_2.70e02,T_4.80e02,Tprecond_4.80e02,TLS_4.80e02,Th_4.80e02,Thprecond_4.80e02,Ts_4.80e02,Tsprecond_4.80e02,T_1.08e03,Tprecond_1.08e03,TLS_1.08e03,Th_1.08e03,Thprecond_1.08e03,Ts_1.08e03,Tsprecond_1.08e03,T_1.92e03,Tprecond_1.92e03,TLS_1.92e03,Th_1.92e03,Thprecond_1.92e03,Ts_1.92e03,Tsprecond_1.92e03,T_4.32e03,Tprecond_4.32e03,TLS_4.32e03,Th_4.32e03,Thprecond_4.32e03,Ts_4.32e03,Tsprecond_4.32e03
1000000,206246.241056439,1.90063115679706,90.4697248315769,5.07953965463197,1.82298088258595,8.58917090422749,1.90060300446917,356845.356878286,1.85239109552956,156.529889145909,6.721485833106,1.85321930755309,11.4270528126217,1.74205210433196,808679.747974102,1.87823491547241,354.726631120963,10.0485672157039,1.87909592304615,17.540416168133,1.7468392852928,1426906.78556548,1.89465956262487,625.911355135913,13.3905414962771,1.89555153813675,23.3286356857108,1.74394664831444,3243263.92204533,1.899772530063,1422.65475013546,20.1202486883763,1.90067059386964,35.4015447840343,1.73879241496561


==> figures/data/data_proj_test_ONLY_href.csv <==
N,h,T_1.00e06,Tprecond_1.00e06,TLS_1.00e06,Th_1.00e06,Thprecond_1.00e06,Ts_1.00e06,Tsprecond_1.00e06
270,0.396197698015959,206246.241056439,1.90063115679706,90.4697248315769,5.07953965463197,1.82298088258595,8.58917090422749,1.90060300446917
480,0.299290412729506,356845.356878286,1.85239109552956,156.529889145909,6.721485833106,1.85321930755309,11.4270528126217,1.74205210433196
1080,0.200554698952018,808679.747974102,1.87823491547241,354.726631120963,10.0485672157039,1.87909592304615,17.540416168133,1.7468392852928
1920,0.150686937382313,1426906.78556548,1.89465956262487,625.911355135913,13.3905414962771,1.89555153813675,23.3286356857108,1.74394664831444
4320,0.100587202434694,3243263.92204533,1.899772530063,1422.65475013546,20.1202486883763,1.90067059386964,35.4015447840343,1.73879241496561


==> figures/data/data_proj_test_ONLY_spectra.csv <==
index,PL_TS_PL_1.20e02,precond_PL_TS_PL_1.20e02,PLf_TS_PLf_1.20e02,PS_Th_PS_1.20e02,precond_PS_Th_PS_1.20e02,PSf_Th_PSf_1.20e02,PL_TS_PL_2.70e02,precond_PL_TS_PL_2.70e02,PLf_TS_PLf_2.70e02,PS_Th_PS_2.70e02,precond_PS_Th_PS_2.70e02,PSf_Th_PSf_2.70e02
1,1,1,1,0,0.999999999999999,0,1,1,1,0,0.999999999999999,0
2,0.999999999999998,0.999999999999998,0.999999999999997,1,1,1,1,0.999999999999999,0.999999999999998,1,1,1
3,0.555797972136974,1,0.999999999999995,1,0.604712563512034,1,0.580319544564482,1,1,1,0.578814212239497,1
4,0.55579797213697,1.00000000000001,0.555797972136978,1,0.604712563512036,0.604712563512035,0.580319544564482,1,0.580319544564483,1,0.578814212239501,0.578814212239498
5,0.555797972136973,1.00000000000001,0.555797972136975,1.65367822720967,0.604712563512037,1,0.580319544564482,1,0.580319544564482,1.72767008628016,0.578814212239499,1
6,0.555797972136971,1,0.555797972136973,1.65367822720968,0.604712563512034,1,0.580319544564483,1,0.580319544564481,1.72767008628016,0.578814212239499,0.999999999999998
7,0.555797972136972,1.79921491284887,0.999999999999999,1.65367822720967,0.451579308932151,0.999999999999998,0.580319544564481,1.72318855941768,0.999999999999999,1.72767008628016,0.408466527271655,0.999999999999997
8,0.37584612446288,1.79921491284887,0.999999999999997,1.65367822720968,0.451579308932149,0.74676687103949,0.416803252393773,1.72318855941768,0.999999999999991,1.72767008628016,0.408466527271653,0.705695400413977
9,0.375846124462881,1.79921491284888,0.676227952070069,1.65367822720967,0.451579308932153,0.746766871039487,0.416803252393773,1.72318855941769,0.718230596053033,1.72767008628016,0.408466527271655,0.705695400413975
10,0.37584612446288,1.79921491284887,0.676227952070068,2.00994079487754,0.451579308932153,0.907647675145343,0.416803252393772,1.72318855941769,0.718230596053034,2.21657930354337,0.408466527271653,0.905398450540583
11,0.35712331160617,1.79921491284888,0.676227952070068,2.00994079487754,0.451579308932152,0.907647675145342,0.378004766359631,1.72318855941768,0.71823059605303,2.21657930354337,0.408466527271654,0.905398450540581
12,0.35712331160617,1.79921491284888,0.642541587967798,2.00994079487754,0.451579308932154,0.90764767514534,0.37800476635963,1.7231885594177,0.651373488796277,2.21657930354337,0.408466527271654,0.905398450540581
13,0.357123311606169,1.79921491284888,0.6425415879678,2.21445044141791,0.451579308932153,1,0.378004766359631,1.7231885594177,0.651373488796273,2.44818102153799,0.408466527271655,0.999999999999995
14,0.357123311606169,1.79921491284888,0.642541587967796,2.21445044141791,0.45157930893215,1,0.37800476635963,1.72318855941769,0.651373488796275,2.448181021538,0.408466527271654,1
15,0.280233900676499,2.80015324539437,1,2.2144504414179,0.394237263706336,0.999999999999994,0.300480776710089,2.6454692876772,0.999999999999998,2.44818102153799,0.309810898676812,0.999999999999997
16,0.2802339006765,2.8001532453944,0.784697866448831,2.21445044141791,0.394237263706341,0.873018882637883,0.300480776710088,2.64546928767723,0.794912666323938,2.448181021538,0.309810898676814,0.758473162406203
17,0.2802339006765,2.80015324539439,0.784697866448832,2.41845111164092,0.394237263706339,0.953443548660875,0.300480776710088,2.64546928767722,0.794912666323935,2.7830241306481,0.309810898676814,0.862211206955347
18,0.2802339006765,2.80015324539441,0.784697866448833,2.41845111164092,0.394237263706338,0.953443548660869,0.300480776710087,2.64546928767723,0.794912666323936,2.7830241306481,0.309810898676814,0.862211206955347
19,0.280233900676499,2.8001532453944,0.784697866448831,2.41845111164092,0.394237263706337,0.953443548660868,0.300480776710088,2.64546928767722,0.794912666323931,2.7830241306481,0.309810898676814,0.862211206955346
20,0.239800679500947,2.8001532453944,0.78469786644883,2.41845111164092,0.394237263706336,0.953443548660865,0.27497567837803,2.6454692876772,0.794912666323927,2.7830241306481,0.309810898676814,0.862211206955347
21,0.239800679500946,2.8001532453944,0.671478650952358,2.41845111164092,0.394237263706341,0.953443548660864,0.274975678378028,2.64546928767722,0.727439712007287,2.7830241306481,0.309810898676816,0.862211206955348
22,0.239800679500946,2.8001532453944,0.671478650952356,2.38553996530487,0.394237263706338,0.940468748383912,0.274975678378029,2.64546928767723,0.727439712007285,2.93528441661922,0.309810898676813,0.909383102984853
23,0.232803912912104,2.8001532453944,0.671478650952356,2.38553996530487,0.394237263706337,0.940468748383904,0.274975678378028,2.64546928767722,0.727439712007284,2.93528441661921,0.309810898676814,0.909383102984846
24,0.244189174949673,2.80015324539441,0.651886632281345,2.38553996530487,0.394237263706338,0.940468748383903,0.241352320675443,2.64546928767722,0.727439712007282,2.93528441661921,0.309810898676814,0.909383102984845
25,0.244189174949673,2.80015324539441,0.683767110725508,2.38553996530487,0.39423726370634,0.940468748383904,0.241352320675443,2.64546928767722,0.638490151856509,2.93528441661922,0.309810898676815,0.909383102984849
26,0.244189174949672,2.8001532453944,0.683767110725508,2.468757518424,0.394237263706338,0.973276208817931,0.241352320675442,2.64546928767722,0.638490151856507,3.09217164119224,0.309810898676814,0.957988475020731
27,0.244189174949672,2.8001532453944,0.683767110725504,2.40632175144468,0.394237263706339,0.948661702886593,0.207503754921768,2.64546928767722,0.638490151856507,3.09217164119223,0.309810898676814,0.957988475020728
28,0.204032340051259,2.80015324539439,0.683767110725502,2.46637417933295,0.394237263706338,0.97233660773619,0.21471773215076,2.64546928767722,0.548944810723237,3.09217164119224,0.309810898676814,0.957988475020727
29,0.204032340051258,2.8001532453944,0.571321819159945,2.45669245304115,0.394237263706338,0.968519710454954,0.214717732150759,2.64546928767722,0.568029165924538,3.22777540838927,0.309810898676813,1
30,0.204032340051258,2.8001532453944,0.571321819159943,2.47157466860266,0.394237263706338,0.974386834395813,0.214717732150758,2.64546928767723,0.568029165924536,3.22777540838927,0.309810898676813,0.999999999999995
31,0.204032340051258,4.90118380129726,0.999999999999999,2.48742266227292,0.296025760330369,0.980634704055611,0.217051512084824,4.59435704861496,0.986489926169454,3.22777540838927,0.270866465152283,0.999999999999999
32,0.204032340051258,4.90118380129725,0.999999999999998,2.734763581262,0.296025760330369,0.809560468466885,0.217051512084824,4.59435704861498,0.997212144459451,3.30692909664395,0.270866465152282,0.89573619491718
33,0.191043068040219,4.90118380129725,0.999999999999994,2.75200971954758,0.296025760330368,0.814665769665638,0.217051512084823,4.59435704861498,0.997212144459451,3.30692909664395,0.270866465152281,0.895736194917178
34,0.191043068040219,4.90118380129728,0.936337190428852,2.79841112172126,0.296025760330367,0.828401780024494,0.217051512084823,4.59435704861497,0.997212144459443,3.30692909664396,0.270866465152281,0.895736194917175
35,0.191043068040219,4.90118380129727,0.936337190428852,2.74149428597843,0.296025760330368,0.811552930448124,0.217051512084823,4.59435704861498,0.997212144459444,3.30692909664395,0.270866465152281,0.895736194917175
36,0.18616032846406,4.90118380129728,0.936337190428854,2.72848390248807,0.296025760330368,0.807701521783203,0.175271897218882,4.59435704861496,0.997212144459439,3.30692909664395,0.27086646515228,0.895736194917175
37,0.186160328464061,4.90118380129728,0.912405986312233,2.75169451383035,0.296025760330368,0.81457246065353,0.175271897218881,4.594357048615,0.805261676411695,3.21575621319544,0.270866465152282,0.871040518259731
38,0.186160328464061,4.90118380129728,0.912405986312232,2.74905143379827,0.296025760330368,0.813790040877421,0.175271897218882,4.59435704861499,0.80526167641169,3.46439091797764,0.270866465152281,0.938387321858271
39,0.186160328464061,4.90118380129728,0.912405986312235,2.72493640739129,0.296025760330369,0.806651371849906,0.175271897218882,4.59435704861499,0.805261676411693,3.46439091797764,0.270866465152281,0.938387321858271
40,0.18616032846406,4.90118380129727,0.912405986312234,2.81482102561123,0.296025760330369,0.833259534300473,0.175271897218882,4.59435704861498,0.805261676411688,3.46439091797764,0.270866465152281,0.938387321858268
41,NaN,4.90118380129724,0.912405986312224,2.81482102561122,0.296025760330369,0.833259534300473,0.19120567062898,4.59435704861498,0.805261676411686,3.46439091797764,0.270866465152281,0.938387321858269
42,NaN,NaN,NaN,2.81482102561122,0.296025760330369,0.833259534300472,0.19120567062898,4.59435704861499,0.878467120589409,3.46439091797764,0.270866465152282,0.938387321858268
43,NaN,NaN,NaN,2.81482102561123,0.296025760330369,0.833259534300471,0.191205670628979,4.59435704861497,0.878467120589406,3.58539826931239,0.27086646515228,0.971164155371757
44,NaN,NaN,NaN,3.03519936868903,0.29602576033037,0.898497200870428,0.174983821367366,4.59435704861496,0.8784671205894,3.58539826931239,0.27086646515228,0.971164155371753
45,NaN,NaN,NaN,3.03519936868903,0.296025760330367,0.898497200870432,0.174983821367366,4.59435704861498,0.803938153092745,3.5853982693124,0.270866465152281,0.971164155371753
46,NaN,NaN,NaN,3.03519936868903,0.296025760330367,0.898497200870421,0.174983821367366,4.59435704861498,0.803938153092742,3.56620372895946,0.270866465152281,0.965964998076136
47,NaN,NaN,NaN,3.03519936868903,0.296025760330369,0.898497200870422,0.174983821367366,4.59435704861498,0.803938153092741,3.56620372895947,0.27086646515228,0.965964998076136
48,NaN,NaN,NaN,3.11089535149363,0.296025760330368,0.92090516173411,0.173850358054592,4.59435704861498,0.803938153092741,3.56620372895947,0.27086646515228,0.965964998076132
49,NaN,NaN,NaN,3.11446683289276,0.296025760330369,0.921962412230791,0.173850358054592,4.594357048615,0.798730617932354,3.56620372895947,0.270866465152281,0.965964998076134
50,NaN,NaN,NaN,3.11503476063618,0.296025760330368,0.922130533472854,0.173850358054591,4.594357048615,0.798730617932355,3.61534097993162,0.27086646515228,0.979274631554264
51,NaN,NaN,NaN,3.11224489049586,0.296025760330368,0.921304660043338,0.155675630209461,4.59435704861497,0.798730617932347,3.61534097993162,0.27086646515228,0.979274631554262
52,NaN,NaN,NaN,3.06927854806804,0.296025760330367,0.90858551585753,0.15567563020946,4.59435704861498,0.715229428950416,3.61534097993163,0.270866465152281,0.979274631554261
53,NaN,NaN,NaN,3.11508089760104,0.296025760330369,0.92214419120295,0.15567563020946,4.59435704861499,0.715229428950415,3.67343734789538,0.270866465152282,0.995010989382794
54,NaN,NaN,NaN,3.0151372497656,0.296025760330368,0.892558296862278,0.148105042877158,4.59435704861497,0.715229428950411,3.67343734789538,0.270866465152281,0.995010989382794
55,NaN,NaN,NaN,3.01513724976559,0.296025760330368,0.892558296862276,0.148105042877158,4.594357048615,0.680447447678096,3.67343734789538,0.27086646515228,0.995010989382791
56,NaN,NaN,NaN,3.0151372497656,0.29602576033037,0.892558296862275,0.148105042877157,4.594357048615,0.680447447678094,3.67343734789538,0.270866465152278,0.995010989382789
57,NaN,NaN,NaN,3.32653173518191,0.296025760330369,0.984739086170327,0.148105042877157,4.59435704861499,0.680447447678092,3.67343734789537,0.270866465152284,0.995010989382782
58,NaN,NaN,NaN,3.34460213853465,0.296025760330369,0.990088391062299,0.148105042877157,4.59435704861499,0.680447447678091,3.69185605696071,0.270866465152283,1
59,NaN,NaN,NaN,3.31036534463373,0.296025760330368,0.979953418116504,0.147137583971539,4.59435704861497,0.680447447678087,3.69185605696071,0.27086646515228,0.999999999999996
60,NaN,NaN,NaN,3.30739052638161,0.296025760330369,0.979072795281574,0.147137583971538,4.59435704861499,0.676002596035817,3.69185605696071,0.270866465152282,0.999999999999983
61,NaN,NaN,NaN,3.32875566652754,0.296025760330368,0.98539742713784,0.147137583971538,4.59435704861499,0.676002596035816,3.64784715993361,0.270866465152281,0.988079465627004
62,NaN,NaN,NaN,3.34772758516192,0.296025760330368,0.991013603776506,0.147137583971538,4.59435704861498,0.676002596035813,3.6478471599336,0.270866465152281,0.988079465627003
63,NaN,NaN,NaN,3.33108363909098,0.300450501957108,0.986086566985957,0.147137583971537,6.79636006659888,0.999999999999997,3.6478471599336,0.205384078910548,0.988079465627001
64,NaN,NaN,NaN,3.32833526150261,0.300450501957109,1,0.145937984302949,6.79636006659885,0.999999999999992,3.64784715993359,0.20538407891055,0.749209728949423
65,NaN,NaN,NaN,3.22587979885773,0.300450501957108,0.969217204820101,0.145937984302948,6.79636006659886,0.991847088716489,3.64906612675482,0.20538407891055,0.749460085327228
66,NaN,NaN,NaN,3.22587979885773,0.300450501957108,0.969217204820098,0.145937984302948,6.79636006659887,0.991847088716485,3.64906612675482,0.205384078910549,0.749460085327229
67,NaN,NaN,NaN,3.22587979885773,0.300450501957108,0.969217204820099,0.145937984302948,6.79636006659886,0.991847088716485,3.64906612675482,0.205384078910549,0.749460085327227
68,NaN,NaN,NaN,3.22587979885773,0.300450501957108,0.9692172048201,0.13986469529156,6.79636006659887,0.991847088716484,3.64906612675482,0.205384078910549,0.749460085327225
69,NaN,NaN,NaN,3.22587979885773,0.300450501957108,0.969217204820098,0.13986469529156,6.7963600665989,0.950570829806583,3.64906612675482,0.20538407891055,0.749460085327223
70,NaN,NaN,NaN,3.1564904098367,0.300450501957108,0.948369128058235,0.13986469529156,6.79636006659892,0.950570829806583,3.65053725932194,0.205384078910549,0.749762232534481
71,NaN,NaN,NaN,3.15649040983669,0.300450501957108,0.948369128058233,0.132529196895198,6.79636006659887,0.950570829806575,3.65053725932194,0.205384078910549,0.749762232534479
72,NaN,NaN,NaN,3.1564904098367,0.300450501957108,0.948369128058232,0.132529196895199,6.79636006659893,0.900716141436952,3.65053725932194,0.205384078910549,0.749762232534477
73,NaN,NaN,NaN,3.1564904098367,0.300450501957109,0.948369128058233,0.132529196895198,6.79636006659891,0.900716141436948,3.96314513655044,0.205384078910549,0.813966913459237
74,NaN,NaN,NaN,3.14138987982205,0.300450501957108,0.943832166235515,0.132529196895198,6.7963600665989,0.900716141436945,3.96314513655045,0.205384078910548,0.813966913459237
75,NaN,NaN,NaN,3.14138987982205,0.300450501957107,0.943832166235512,0.132529196895198,6.7963600665989,0.900716141436945,3.96314513655044,0.205384078910549,0.813966913459234
76,NaN,NaN,NaN,3.14138987982205,0.300450501957107,0.943832166235511,0.132543724082879,6.79636006659888,0.900716141436942,3.96314513655045,0.205384078910549,0.813966913459235
77,NaN,NaN,NaN,3.14138987982205,0.300450501957108,0.94383216623551,0.132543724082878,6.79636006659887,0.900814873435176,3.92085048607222,0.20538407891055,0.805280265627926
78,NaN,NaN,NaN,3.14564870612435,0.300450501957108,0.945111732735788,0.132543724082878,6.79636006659884,0.900814873435173,3.92085048607223,0.205384078910549,0.805280265627927
79,NaN,NaN,NaN,3.14564870612436,0.300450501957107,0.94511173273579,0.132543724082878,6.79636006659882,0.900814873435167,3.92085048607223,0.205384078910548,0.805280265627926
80,NaN,NaN,NaN,3.14564870612436,NaN,0.945111732735788,0.122502247334867,6.79636006659884,0.900814873435165,3.92085048607223,0.20538407891055,0.805280265627922
81,NaN,NaN,NaN,NaN,NaN,NaN,0.122502247334867,6.7963600665989,0.832569381855312,4.06108985213433,0.20538407891055,0.834083198653591
82,NaN,NaN,NaN,NaN,NaN,NaN,0.122502247334867,6.79636006659888,0.832569381855307,4.06108985213433,0.20538407891055,0.834083198653589
83,NaN,NaN,NaN,NaN,NaN,NaN,0.121754677536075,6.79636006659886,0.832569381855303,4.06108985213433,0.205384078910549,0.83408319865359
84,NaN,NaN,NaN,NaN,NaN,NaN,0.121754677536074,6.79636006659886,0.827488628327798,4.06108985213433,0.205384078910547,0.834083198653587
85,NaN,NaN,NaN,NaN,NaN,NaN,0.121754677536074,6.79636006659886,0.827488628327794,4.06108985213433,0.20538407891055,0.83408319865358
86,NaN,NaN,NaN,NaN,NaN,NaN,0.121730979091164,6.79636006659889,0.827488628327798,4.00185821619119,0.20538407891055,0.821917963663046
87,NaN,NaN,NaN,NaN,NaN,NaN,0.121730979091164,6.79636006659888,0.827327565163171,4.00185821619119,0.20538407891055,0.821917963663045
88,NaN,NaN,NaN,NaN,NaN,NaN,0.121730979091164,6.79636006659887,0.82732756516317,4.0018582161912,0.205384078910549,0.821917963663045
89,NaN,NaN,NaN,NaN,NaN,NaN,0.121730979091164,6.79636006659884,0.827327565163166,4.00185821619119,0.205384078910549,0.821917963663043
90,NaN,NaN,NaN,NaN,NaN,NaN,0.11713024112605,6.79636006659886,0.827327565163165,4.0018582161912,0.20538407891055,0.821917963663041
91,NaN,NaN,NaN,NaN,NaN,NaN,NaN,6.79636006659889,0.796059293380184,4.38140600164022,0.20538407891055,0.899871035980035
92,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.38140600164023,0.205384078910549,0.899871035980034
93,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.38140600164023,0.20538407891055,0.899871035980029
94,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.34742191940666,0.20538407891055,0.892891246552876
95,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.34742191940667,0.205384078910549,0.892891246552875
96,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.34742191940667,0.20538407891055,0.892891246552873
97,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.57689196599152,0.20538407891055,0.940020740708266
98,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.57689196599153,0.205384078910549,0.940020740708267
99,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.57689196599152,0.205384078910549,0.940020740708262
100,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.57689196599152,0.20538407891055,0.940020740708263
101,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.57689196599151,0.20538407891055,0.940020740708264
102,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.53730390898648,0.20538407891055,0.931889984084427
103,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.53730390898647,0.20538407891055,0.931889984084425
104,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.53730390898647,0.205384078910549,0.931889984084426
105,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.53730390898648,0.205384078910549,0.931889984084422
106,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.53730390898647,0.205384078910551,0.931889984084421
107,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.62549891446934,0.205384078910549,0.950003834050037
108,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.62549891446932,0.205384078910549,0.950003834050029
109,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.62549891446933,0.205384078910551,0.950003834050029
110,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.81015523577394,0.20538407891055,0.987929302516195
111,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.81015523577395,0.205384078910549,0.987929302516192
112,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.81015523577394,0.20538407891055,0.987929302516188
113,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.81015523577396,0.205384078910551,0.987929302516194
114,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.64430705082154,0.20538407891055,0.953866725810761
115,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.64430705082154,0.20538407891055,0.953866725810757
116,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.64430705082154,0.205384078910549,0.953866725810754
117,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.64430705082154,0.20538407891055,0.953866725810751
118,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.74410069751301,0.20538407891055,0.97436275201761
119,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.74410069751301,0.20538407891055,0.97436275201761
120,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.74410069751301,0.20538407891055,0.974362752017609
121,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.74410069751301,0.205384078910549,0.974362752017606
122,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.74410069751301,0.20538407891055,0.974362752017603
123,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.86858598208557,0.20538407891055,0.999930047527458
124,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.86858598208557,0.205384078910549,0.999930047527462
125,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.86858598208557,0.20538407891055,0.999930047527454
126,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.70604711018421,0.205384078910548,0.966547151034839
127,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.70604711018421,0.199195209447683,0.966547151034831
128,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.70604711018422,0.199195209447682,0.937422039783807
129,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.00472026498292,0.199195209447682,0.996916301410336
130,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.00472026498292,0.199195209447682,0.996916301410333
131,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,5.00472026498293,0.199195209447683,0.996916301410335
132,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.79480163789809,0.199195209447683,0.955101516521204
133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.79480163789809,0.199195209447682,0.955101516521201
134,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.79480163789808,0.199195209447682,0.9551015165212
135,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.79480163789809,0.199195209447683,0.9551015165212
136,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.79480163789809,0.199195209447683,0.955101516521204
137,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.91090100314948,0.199195209447683,0.978227953899198
138,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.91090100314948,0.199195209447682,0.978227953899199
139,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.91090100314947,0.199195209447682,0.978227953899194
140,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.91090100314948,0.199195209447682,0.978227953899193
141,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.6434683243557,0.199195209447683,0.924956645433711
142,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.74015866405942,0.199195209447683,0.944216897902569
143,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.74015866405943,0.199195209447683,0.944216897902569
144,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.74015866405942,0.199195209447685,0.944216897902568
145,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.76229370510931,0.199195209447683,0.948626092040643
146,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.76229370510931,0.199195209447683,0.94862609204063
147,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.76229370510931,0.199195209447683,0.948626092040631
148,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.7622937051093,0.199195209447684,0.94862609204063
149,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.78057977284976,0.199195209447683,0.952268589134169
150,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.78057977284977,0.199195209447684,0.952268589134167
151,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.78057977284978,0.199195209447683,0.952268589134174
152,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.78057977284976,0.199195209447683,0.952268589134167
153,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.78057977284976,0.199195209447683,0.952268589134167
154,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.68040804452139,0.199195209447682,0.932314860729063
155,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.6804080445214,0.199195209447682,0.932314860729057
156,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.6804080445214,0.199195209447686,0.932314860729057
157,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.7967656560317,0.199195209447683,0.9554927395247
158,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.7967656560317,0.199195209447683,0.955492739524688
159,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.79676565603171,0.199195209447683,0.95549273952469
160,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.7967656560317,0.199195209447682,0.955492739524687
161,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.79676565603171,0.199195209447683,0.955492739524685
162,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.77196066006801,0.199195209447682,0.95055170315835
163,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.771960660068,0.199195209447682,0.950551703158348
164,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.77196066006801,0.199195209447683,0.950551703158348
165,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.71477664714328,0.199195209447684,0.939160921726754
166,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.71477664714329,0.199195209447683,0.939160921726754
167,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.71477664714328,0.199195209447683,0.93916092172675
168,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.71477664714329,0.199195209447682,0.939160921726754
169,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.71477664714328,0.199195209447685,0.939160921726747
170,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.69115231187773,0.199195209447684,0.934455067315479
171,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.69115231187775,0.199195209447683,0.934455067315472
172,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.69115231187774,0.199195209447681,0.934455067315469
173,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.69115231187774,0.199195209447684,0.934455067315463
174,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.67199600838276,0.199195209447684,0.930639223428547
175,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.67199600838276,0.199195209447684,0.930639223428545
176,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.67199600838276,0.199195209447682,0.930639223428546
177,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.67199600838275,0.199195209447685,0.930639223428537
178,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.6711742317585,0.199195209447683,0.93047552946176
179,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.67117423175849,0.199195209447684,0.930475529461752
180,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,4.67117423175849,NaN,0.930475529461756
181,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
182,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
183,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
184,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
185,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
186,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
187,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
188,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
189,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
190,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
191,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
192,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
193,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
194,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
195,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
196,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
197,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
198,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
199,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
200,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
201,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
202,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
203,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
204,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
205,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
206,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
207,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
208,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
209,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
210,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
211,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
212,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
213,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
214,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
215,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
216,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
217,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
218,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
219,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
220,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
221,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
222,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
223,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
224,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
225,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
226,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
227,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
228,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
229,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
230,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
231,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
232,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
233,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
234,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
235,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
236,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
237,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
238,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
239,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
240,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
241,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
242,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
243,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
244,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
245,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
246,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
247,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
248,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
249,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
250,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
251,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
252,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
253,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
254,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
255,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
256,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
257,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
258,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
259,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
260,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
261,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
262,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
263,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
264,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
265,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
266,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
267,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
268,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
269,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
270,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> figures/data/data_spectra_LS_1e6Hz_normMatrices-false_normScaling-true_removeLS-true_PotatoSphereUnif15_v2.csv <==
index,PL_TS_PL_1.83e03,precond_L_TS_L_1.83e03,Lf_TS_Lf_1.83e03,PS_Th_PS_1.83e03,precond_S_Th_S_1.83e03,Sf_Th_Sf_1.83e03,PL_TS_PL_4.25e03,precond_L_TS_L_4.25e03,Lf_TS_Lf_4.25e03,PS_Th_PS_4.25e03,precond_S_Th_S_4.25e03,Sf_Th_Sf_4.25e03,sqrtxi,oneOversqrtxi
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
2,1.0648365601877,1.25274985929852,1.41416727328623,1.1660815719272,1.30124726329504,1.51580454039599,1.05402158447081,1.30840854705537,1.44582724576106,1.19124713608092,1.3681804226648,1.62707446059594,1.4142135623731,0.707106781186547
3,1.06772679968986,0.824005581719876,0.932880297429961,1.20965549880766,0.8253004610087,0.999849555024463,1.06341755783094,0.836946031444351,0.933572351317171,1.2220216140807,0.81981845934015,1.00014209408735,1.73205080756888,0.577350269189626
4,0.655564161690573,1.85655467459843,1.24902592515212,1.85843793848019,1.81200178089537,3.36406253906025,0.648751144034091,1.91500304141589,1.25617641040449,1.87607881984219,1.80847242680321,3.38963500256582,2,0.5
5,0.649112717359545,2.00325256048299,1.36139899806148,1.9158751905838,1.97033359635518,3.77236585586804,0.657393532963262,2.04114991196955,1.40444443556631,1.94111636616889,1.99905246392689,3.87382489053658,2.23606797749979,0.447213595499958
6,0.648706669562288,2.04747222933326,1.40627812244484,1.97133402780826,2.05559126094328,4.05051323893844,0.647226982825012,2.13045533337463,1.44541600877389,2.00443777871198,2.08545033232497,4.1730457944589,2.44948974278318,0.408248290463863
7,0.611533249571589,1.56085370610097,1.01213973752528,2.1268770552756,0.470915669447001,1.00073943472867,0.603908415352249,1.62320713394844,1.02822693323441,2.19020987987456,0.457697391663232,1.00075892046451,2.64575131106459,0.377964473009227
8,0.594338980584293,1.60719354742461,1.01275960576973,2.22713343564401,0.488590194168538,1.08972303348208,0.596544790638099,1.68762052949854,1.05596290291253,2.2303207611817,0.478600151794008,1.06562016471205,2.82842712474619,0.353553390593274
9,0.472555978534967,2.32226878446955,1.13938176971674,2.63222104798177,0.691637833973633,1.81869061090695,0.471726074748183,2.4497838993694,1.18106932260092,2.68844738364093,0.676339777411704,1.81808225177397,3,0.333333333333333
10,0.477238014626957,2.44533150234234,1.20403800327828,2.66675447068096,0.728639494661101,1.94180446884598,0.476997546861618,2.50263775362763,1.23938434727317,2.70557392368342,0.703151141831067,1.89977703407325,3.16227766016838,0.316227766016838
11,0.463884624780249,2.48975380779404,1.22425752184782,2.75981129718654,0.760010933099537,2.09546489367843,0.471379801113796,2.62896195607694,1.29471119828053,2.78316944058505,0.742083214359029,2.06182782623163,3.3166247903554,0.301511344577764
12,0.442766340594429,2.71603759760165,1.271967206474,2.87347294937186,0.817996197675153,2.35088865781887,0.448081417873958,2.86299258104806,1.34561842618412,2.93729221400583,0.812086467175031,2.38128341188371,3.46410161513775,0.288675134594813
13,0.449763587440221,2.77293757457651,1.32196581572057,2.87223648587264,0.84643682453641,2.43074044173686,0.449747811524814,2.89267811030813,1.36462387571024,2.92377606308983,0.820602890622543,2.39520156654946,3.60555127546399,0.277350098112615
14,0.419699748118649,3.168671913938,1.40986389892536,3.07699130329217,0.965914447555316,2.96998883440858,0.418199613945351,3.29190805036639,1.44403132947775,3.14086709384959,0.928816215165692,2.91238888203773,3.74165738677394,0.267261241912424
15,0.415261173367143,2.36651672182075,1.04205037749488,3.1522588564315,0.317566768778012,1.0014618461156,0.416715756442687,2.39340470553271,1.04608627956003,3.21312110049551,0.312072129114773,1.00102248134441,3.87298334620742,0.258198889747161
16,0.369598008645758,2.77296318666718,1.06561629745286,3.36367211471531,0.364227435071916,1.22445182431689,0.373338309140856,2.85805550936254,1.07731895581993,3.45856518965212,0.357677482124107,1.23862768213561,4,0.25
17,0.370856047391823,2.87238744318908,1.10048552028542,3.41272362938978,0.378926519984304,1.29184269507082,0.370110680071398,2.81582028461079,1.09314173511277,3.48873851235168,0.365314237928977,1.27233754956328,4.12310562561766,0.242535625036333
18,0.352402510816623,2.99514565300238,1.11759741073432,3.5758896156873,0.399113661300083,1.42653002658692,0.366030867162621,2.95823167240321,1.13340931518139,3.56358893711717,0.38290466740662,1.36223265989585,4.24264068711928,0.235702260395516
19,0.356815907784573,3.08675781655685,1.16408951716455,3.53228244845472,0.412734157563908,1.4566276833475,0.358471222846841,3.10785030565973,1.16763906425887,3.63722580648998,0.403285968477613,1.46446090205557,4.35889894354067,0.229415733870562
20,0.355691681122345,3.16689341197657,1.19445233617363,3.57520205183421,0.425007772170199,1.51829281629697,0.358241010037905,3.15193937000666,1.18325749624866,3.67456133150627,0.4084551067298,1.49842780498848,4.47213595499958,0.223606797749979
21,0.336939924606473,3.43015497928188,1.22488113766575,3.72616162707336,0.455010538490313,1.699655765476,0.338380127966812,3.43860780305813,1.21905942081519,3.86472605496123,0.444452689129122,1.71477980177727,4.58257569495584,0.218217890235992
22,0.334325977804753,3.47106016107041,1.22899680425476,3.8161315453946,0.469583162140368,1.79080986482006,0.33804537853265,3.5072520050516,1.24355460637019,3.89130596027295,0.456314425217668,1.77266137996376,4.69041575982343,0.21320071635561
23,0.317696631234575,3.83388169064865,1.28682223248753,3.96732948679066,0.515071965763203,2.04168224585844,0.318086654825864,3.88469027631007,1.29592061014105,4.10644459168915,0.503995716698825,2.06615140658635,4.79583152331272,0.208514414057075
24,0.31606993355003,3.91759224981065,1.3102817119604,4.03133912556152,0.531601533125488,2.14102313216027,0.320431853434397,3.96327224621992,1.33176820197843,4.13084310937178,0.519142167482259,2.14085875511268,4.89897948556636,0.204124145231932
25,0.303337346760765,4.01629436878382,1.29151743248141,4.0742324354061,0.543329302337404,2.21181181757364,0.306096405869481,4.11759646537442,1.30525021224516,4.20856057706765,0.529578229915073,2.22855575204389,5,0.2
26,0.301040298880809,4.26422113836852,1.32157931240732,4.11821373134476,0.56743993475062,2.33495399592862,0.30469350642214,4.25841093698629,1.34200365618043,4.24685397217426,0.550614332491806,2.33506996715489,5.09901951359278,0.196116135138184
27,0.290960229713821,4.3418233268716,1.33888525263232,4.30136736583462,0.592911097052224,2.54771159341899,0.300607417683019,4.37906932932766,1.37755757186666,4.32576209544647,0.568228478533265,2.45383268352103,5.19615242270663,0.192450089729875
28,0.290401606797818,4.4946847657895,1.38321399767298,4.24840082665109,0.606904154717525,2.57593210931532,0.296313515128795,4.46805693195993,1.38874098028223,4.37848601081614,0.582663491268368,2.54722205585973,5.29150262212918,0.188982236504614
29,0.288694024412513,4.55183908758769,1.39337617311788,4.31318625104111,0.62002942513025,2.67196819266293,0.293239444446729,4.55191719936047,1.39643653845722,4.43350509651405,0.591967471523475,2.62014624721646,5.3851648071345,0.185695338177052
30,0.281255242111547,4.6868944080225,1.39704432844677,4.41117964113559,0.635585530530218,2.80286747604151,0.285815362063834,4.79687369527585,1.43540185099654,4.53826744041309,0.625312981339254,2.83303784014456,5.47722557505166,0.182574185835055
31,0.279764316859607,3.60920555629099,1.06636138678758,4.41476298419006,0.227568957699604,1.00465056427244,0.28345810753525,3.55770265113467,1.05781440699687,4.59912868927359,0.218092094704922,1.00136200718221,5.56776436283002,0.179605302026775
32,0.267491077244116,3.84547628843637,1.0896775126234,4.53360107687991,0.23973804273825,1.08939642003557,0.269401332009053,3.78320698246952,1.06895971312863,4.81471287240228,0.232220582696466,1.1161762424707,5.65685424949238,0.176776695296637
33,0.267245149197056,3.93421448445492,1.11453713167122,4.67044913959003,0.250862508508648,1.17148820323504,0.2709814699633,3.84175975420185,1.09187761117898,4.80027290758437,0.235960697194192,1.1307727061742,5.74456264653803,0.174077655955698
34,0.256568133025139,4.11107045417563,1.11836870602822,4.71236733230059,0.259921091321966,1.22381281703749,0.257993801351547,4.07415109487343,1.10253081368528,4.95810723296824,0.250780205351631,1.24226216278938,5.8309518948453,0.171498585142509
35,0.252882048850897,4.3377711775247,1.12834165701315,4.80487886939316,0.273023296539281,1.31063406671981,0.258839566279358,4.20706528143617,1.1118371648043,4.96873410480833,0.252953247420364,1.25707072411424,5.91607978309962,0.169030850945703
36,0.251474086763714,4.30907678828886,1.1418415348382,4.84681141533436,0.273835425354658,1.32590626132784,0.259296457999551,4.21087091062173,1.13625866982604,4.95045563471881,0.257222996361852,1.27250054064262,6,0.166666666666667
37,0.249420841400422,4.38838298531675,1.16065699130207,4.95731404267474,0.281501980501627,1.39413948733637,0.257402147794912,4.23831114517988,1.14422420943495,5.06327161163325,0.261949643697839,1.32407405645966,6.08276253029822,0.164398987305357
38,0.248181947890622,4.41375464629369,1.15897907079643,4.89245649364802,0.282687588044369,1.38209366939508,0.254704841599672,4.31139736042124,1.14790490093296,5.0736598376696,0.265519546292113,1.34492537626059,6.16441400296898,0.162221421130763
39,0.245092422226423,4.54903449092434,1.18208556848426,4.94317033171117,0.289445298066454,1.42930840149924,0.250226543406177,4.42558878467153,1.16117807578643,5.1290149903708,0.272189037467374,1.39418853268592,6.2449979983984,0.160128153805087
40,0.243058181886404,4.61585875649444,1.18936126060775,4.98497927281969,0.295921657172624,1.47463986586877,0.248204021475425,4.48914002808113,1.16716003448694,5.20755257363657,0.27619406053793,1.43585862668114,6.32455532033676,0.158113883008419
41,0.238369051344421,4.68113156888604,1.18292557112396,5.11533794005182,0.301512599181575,1.54100494603338,0.245300116257156,4.55531975640113,1.1693729928391,5.24584234313779,0.280712502196465,1.47009383411332,6.40312423743285,0.156173761888606
42,0.237047042286403,4.75920472630698,1.1948188654761,5.092908061004,0.30523511740155,1.5532610728229,0.242871834778636,4.72446645943968,1.20340438027576,5.30139935312089,0.291547955595659,1.54306058004305,6.48074069840786,0.154303349962092
43,0.229809037340828,4.94136908288413,1.20241737349616,5.16452510418599,0.315366764242723,1.6273144565421,0.235296708614336,4.94296483641115,1.21990683593985,5.46412013893088,0.306070442312227,1.66957390714197,6.557438524302,0.152498570332605
44,0.228885984767334,5.10194416250073,1.23825671674354,5.29817485531755,0.328097947115423,1.74073380178017,0.233432829811486,5.06302785416204,1.23966850747524,5.48901980073766,0.311472654094426,1.70679314691825,6.6332495807108,0.150755672288882
45,0.221061236495752,5.34164573172104,1.25133091375304,5.33692799565376,0.340817584363697,1.82035649259263,0.224595739598702,5.34720939694594,1.24715883049058,5.67624083314084,0.328261682017845,1.86190969289905,6.70820393249937,0.149071198499986
46,0.219814315007563,5.43611621688981,1.26633527908024,5.44574709468628,0.35338249337123,1.92250181115021,0.225343460532853,5.36643565459068,1.26059738397679,5.6601576734111,0.330119853570015,1.86680433532953,6.78232998312527,0.147441956154897
47,0.218872480072825,5.47902287915159,1.26978370319649,5.43445245473591,0.355165485265804,1.92850737533486,0.222832646153229,5.45321409410691,1.27440587579955,5.70645544424994,0.337705611903425,1.92495037593169,6.85565460040104,0.145864991497895
48,0.217115961208287,5.56944166796325,1.26449396777229,5.45622077933238,0.359814391110665,1.96127361193828,0.222863584709951,5.54406745486261,1.28814237106786,5.74512856266077,0.342307476793026,1.96382912652449,6.92820323027551,0.144337567297406
49,0.213470561480088,5.6254386554275,1.26332588768377,5.55498184076826,0.365851173051584,2.03025445182334,0.219766138046346,5.65080107132102,1.30248608922118,5.78753095774181,0.351227011271348,2.02937229704282,7,0.142857142857143
50,0.209612540385804,5.84583809876715,1.29501334371585,5.64416360009584,0.379857195747914,2.14196322403136,0.217702529570558,5.69416596800634,1.29862800516978,5.85333741549717,0.35176210419017,2.05624148350368,7.07106781186548,0.14142135623731
51,0.210084744967296,5.88848759287515,1.31104855326994,5.66570670966132,0.384066102805741,2.17476791942304,0.215609889026257,5.74746207751371,1.29820537298223,5.90248945201657,0.356867813649805,2.10294951366319,7.14142842854285,0.140028008402801
52,0.208185567884349,5.95355868167248,1.31333895402158,5.64120961283519,0.386628320771556,2.17896311635147,0.216446315218381,5.82965911560142,1.31798638441897,5.9036174362654,0.361374715878909,2.12990791427148,7.21110255092798,0.138675049056307
53,0.207237043547559,5.97110510267848,1.31111224407501,5.691065538193,0.389447375853823,2.21458567124638,0.215320129981,5.89180559976711,1.33068409522182,5.92950308463597,0.365609317061183,2.16439916020131,7.28010988928052,0.137360563948689
54,0.208636363344367,6.07806219112171,1.34371269584922,5.68967450982884,0.397076524997479,2.25860578647796,0.212352876853167,6.02820846178121,1.34238904732969,6.0163602738119,0.374721953231676,2.25063809495089,7.34846922834953,0.136082763487954
55,0.201640997190544,6.13306820804554,1.30738706859026,5.84308629935195,0.402084941124948,2.3470416858021,0.210531528308584,6.20362016348397,1.36903702553508,6.01929116071892,0.384669381415581,2.31152599292308,7.41619848709566,0.134839972492648
56,0.199497243720607,6.33249312388854,1.33920832693646,5.87105719017223,0.413387286557599,2.4286401543596,0.207046742392583,6.23489064846054,1.35398180583059,6.13955985995983,0.38806699313305,2.37864562361211,7.48331477354788,0.133630620956212
57,0.201282385033026,6.35655235109268,1.35645007042611,5.87487983623773,0.416751394310561,2.44582155809337,0.205930212415511,6.40368604313678,1.38318007965349,6.14381964698243,0.397681946251755,2.43917016698021,7.54983443527075,0.132453235706504
58,0.195103566400633,6.59699818159414,1.36412108184582,5.96814603123787,0.433385827990712,2.58663997816256,0.198892332905614,6.63310871408448,1.3823892580533,6.3216426326666,0.412192164686608,2.60271496723244,7.61577310586391,0.131306432859723
59,0.192702928572536,6.76206583761319,1.37981069024182,6.01958308035798,0.444569523268804,2.67489598597266,0.198410668180947,6.76312844980188,1.40657144634041,6.37492175716433,0.421041971716662,2.68023052715479,7.68114574786861,0.130188910980824
60,0.189208720012909,6.79136518111144,1.36254360364164,6.04119874154487,0.448188574439902,2.70565809287261,0.196519024673512,6.87912409095553,1.41746113435956,6.38537008637057,0.42871904246914,2.73376177157468,7.74596669241483,0.129099444873581
61,0.186848582403974,6.87368302681198,1.36184972571439,6.05222385469524,0.453146562239915,2.74040763655855,0.195776047336496,6.97238447613753,1.42101356488427,6.40841650765604,0.432392482126391,2.76797198681036,7.81024967590665,0.128036879932896
62,0.189711793019141,6.92971357970458,1.39004991722879,6.06533214531144,0.455681924442664,2.76291305626031,0.192934761673181,7.12872041892008,1.43789789661022,6.53041091526763,0.445085324592729,2.90169828511114,7.87400787401181,0.127000127000191
63,0.187706855056919,5.68126897791502,1.11278884480307,6.23477335124674,0.163194056895135,1.01652445170799,0.192314038513096,5.40571780022229,1.09039873517682,6.54066304651487,0.153455592079497,1.00264137984918,7.93725393319377,0.125988157669742
64,0.180674516668107,5.74950780719855,1.10053240637904,6.24776821979031,0.165200178328285,1.03257694868101,0.189602313453255,5.44080502979985,1.0814030196299,6.62363696209154,0.15488353955012,1.02413631550396,8,0.125
65,0.183968420940642,5.85666515758188,1.14174667868559,6.23118846873705,0.167132578282523,1.04080163116551,0.191200118243858,5.49792142307816,1.10197142415973,6.55232426997814,0.15602155415186,1.02134321112355,8.06225774829855,0.124034734589208
66,0.184010143914142,5.86733834120095,1.14262715832937,6.25824057098341,0.1690651959108,1.05708908627079,0.191582473278222,5.55818563360236,1.10189456366196,6.58896600582259,0.156948957253518,1.03249914582228,8.12403840463596,0.123091490979333
67,0.182834378018731,5.90192393124472,1.14420659401016,6.34781957364377,0.170474234888766,1.08186865160743,0.187935152479955,5.58566830749768,1.10070259219306,6.66882807010023,0.158768069276903,1.05699849046318,8.18535277187245,0.122169444356305
68,0.180781472850957,6.00670864423803,1.15093825905567,6.29692747110085,0.172577302051684,1.08568771331584,0.184617544683133,5.74145151049981,1.11184071107225,6.75751715773213,0.163311561957427,1.10173422727449,8.24621125123532,0.121267812518166
69,0.177314103220749,6.09372964406872,1.14534594587169,6.37958106612061,0.17603332947877,1.12207975611583,0.186162849232483,5.78183058553871,1.12903993454022,6.68355227781009,0.164169695060995,1.09560314041364,8.30662386291807,0.120385853085769
70,0.176587986055705,6.15893092585736,1.15325496393911,6.4832824672649,0.177917437678126,1.15230008130716,0.184683971797863,5.86637861314419,1.13534404441819,6.80865474875139,0.1671826092517,1.13638906234778,8.36660026534076,0.119522860933439
71,0.176829211959963,6.20775828330438,1.16333065598492,6.44599893024701,0.178872346404424,1.15245105727921,0.182896290463036,6.00460756805446,1.15085214124879,6.88437359692499,0.171562684889145,1.17911573735859,8.42614977317636,0.118678165819385
72,0.174822720739794,6.3250069834914,1.17017090465771,6.47180438520829,0.182374623180707,1.1801095038127,0.182079390553413,6.05995046620019,1.15735653288469,6.85979135332205,0.17257017296688,1.1818959615449,8.48528137423857,0.117851130197758
73,0.171421828929993,6.43780732318057,1.17021218234734,6.52424939512822,0.186489985855064,1.21620030716857,0.178557686685315,6.1701415810881,1.15559770609667,6.97731389392392,0.176355770478999,1.22842893361602,8.54400374531753,0.117041147196131
74,0.170039382913868,6.4812930275342,1.16659893196934,6.58658321368418,0.188450217262438,1.24127980016398,0.178353824233921,6.20601251365807,1.1610315228159,6.99188051256343,0.177345404164742,1.23791144746435,8.60232526704263,0.116247638743819
75,0.170857014775714,6.56285311810715,1.18812985658806,6.65842264495854,0.190696885032678,1.268421968243,0.175392376723494,6.3529866636772,1.15923118107921,7.04376066014895,0.180330447940134,1.26883816228769,8.66025403784439,0.115470053837925
76,0.166194396560002,6.64804992096886,1.17044468757873,6.68280068626581,0.193392378005444,1.29361153720032,0.174009798028548,6.48760331270533,1.1801356991685,7.14807419115528,0.185148660927483,1.32152077047229,8.71779788708135,0.114707866935281
77,0.166547251909662,6.76046446887611,1.18475020899893,6.65663840541929,0.197053273233179,1.31056152183799,0.172211448820722,6.51768352466447,1.17323347403452,7.11689247173512,0.184694828716494,1.31632289345406,8.77496438739212,0.113960576459638
78,0.164668795834216,6.88845691719031,1.20168428981605,6.7254389904489,0.200048564203128,1.34477640245053,0.173193270370783,6.57340947389687,1.19147933535447,7.13609709355024,0.188271755056212,1.34144063468121,8.83176086632785,0.11322770341446
79,0.162537304792606,6.90632139848047,1.18961699155079,6.7796228437979,0.201487859542577,1.36522325092992,0.170840038579311,6.64738218662431,1.19088360330768,7.25214521821549,0.19070427610482,1.38081008436806,8.88819441731559,0.112508790092602
80,0.162966933086981,6.97379771948312,1.20206360521311,6.9084131573666,0.205013128179995,1.41599326317715,0.168849940601576,6.67939782763066,1.18297642368863,7.31953668647535,0.191587896922554,1.3999221713904,8.94427190999916,0.111803398874989
81,0.160609535339052,7.05749246036675,1.20121176965081,6.87842713293953,0.207646877168354,1.42700992690402,0.169827885483093,6.81887996533167,1.20885249932743,7.28622850586992,0.195042019157421,1.41875646881728,9,0.111111111111111
82,0.161803571034261,7.14513198893048,1.22471469751565,6.81663181635764,0.208422010480623,1.42065086992945,0.169318309713836,6.82480952358364,1.21212026893374,7.33143432711629,0.196377439109369,1.43731228533471,9.05538513813742,0.110431526074847
83,0.161205345624159,7.22183048957148,1.23390825431301,6.85854443576531,0.211693272290904,1.45140149435381,0.166239758571488,6.91635550720496,1.20433837124907,7.39449508077003,0.197912698170836,1.4613658307447,9.1104335791443,0.10976425998969
84,0.159931533702012,7.2457465439974,1.2288319255994,6.9771512203438,0.21323072664554,1.48656545934882,0.166404145302204,7.02422324260155,1.22602560386716,7.37988622395172,0.200965330458062,1.48057680428265,9.16515138991168,0.109108945117996
85,0.159759330325944,7.29082404909889,1.23497688781724,6.91184002074094,0.214588231143575,1.48184567038202,0.164472745924303,7.09405733629602,1.22319685428705,7.48457261120164,0.203254915696195,1.51869581665772,9.21954445729289,0.108465228909328
86,0.157098236493608,7.40040171193397,1.2327312392965,6.96747701501454,0.218708333712785,1.52301639614665,0.164675481670997,7.14021113257175,1.2325208592616,7.471378833029,0.205017863736649,1.52943600150427,9.2736184954957,0.107832773203438
87,0.158476681964395,7.49238210100935,1.25536717590438,6.99226824904718,0.21938626839952,1.53349041441944,0.163107207306593,7.28996425029805,1.24123404805172,7.52730205508403,0.209309188727908,1.57306989920875,9.32737905308882,0.107211253483779
88,0.153690842467297,7.59454851544432,1.23762344860048,7.09157596426828,0.223961093993954,1.58682272911242,0.162133971516836,7.34925322617374,1.24959017727659,7.55704126742874,0.210971426133416,1.59172601754794,9.38083151964686,0.106600358177805
89,0.153035658484102,7.6771828685717,1.24520655324499,7.07099923313774,0.226850137318459,1.60268166264543,0.161477928734047,7.35555456563395,1.24525826365126,7.60884809750479,0.212254148830648,1.61228819131845,9.4339811320566,0.105999788000636
90,0.151596425632552,7.70017008010483,1.23662865616084,7.2015324913921,0.228157410678972,1.64201573705561,0.15937794761952,7.48603320346626,1.25048021695369,7.66206685064078,0.215457183281283,1.648092657707,9.48683298050514,0.105409255338946
91,0.150628396407643,7.78860845344736,1.24289446346918,7.21777305057673,0.232654000721317,1.6780751615971,0.158846546895256,7.60819833921869,1.26767985429035,7.72991614160678,0.219830165168656,1.69639564523003,9.53939201416946,0.104828483672192
92,0.150006894316197,7.87019720570957,1.25165197909687,7.27460510572767,0.234038871882696,1.70311610340492,0.157014862766112,7.65164938901687,1.25942096610162,7.72690036040362,0.220480022470025,1.70077529583541,9.59166304662544,0.104257207028537
93,0.14948301599918,7.94411487944136,1.25496957221783,7.24085603275827,0.236732299859968,1.71315486571183,0.15632912974138,7.74541268364794,1.26885617373452,7.82572787792823,0.224086345651091,1.75080647845167,9.64365076099295,0.103695169473043
94,0.147800326888762,8.08546816145233,1.26555147511998,7.23216693791485,0.24076379908535,1.74008185613314,0.156804846804192,7.77146182342374,1.27532699943118,7.77990606492288,0.223180695514586,1.73824603330625,9.69535971483266,0.103142124625879
95,0.147675251110058,8.09009158337713,1.26002014375958,7.23461873496281,0.241328114900852,1.74460359693514,0.155795488126947,7.85567648646407,1.28165936235612,7.81535481838139,0.22626409654769,1.76566220006056,9.74679434480896,0.102597835208515
96,0.146860463286356,8.10676698310065,1.26243372774043,7.32673546547388,0.241634066621217,1.76907131374613,0.155055658338955,7.94804156536784,1.2899783559221,7.78243125738536,0.229086968947626,1.78060997810879,9.79795897113271,0.102062072615966
97,0.146544928011214,8.23210852994326,1.27849416948917,7.33468325779938,0.24570425204848,1.80077900118074,0.153541409151759,7.99924188347157,1.28607733967205,7.94719656358187,0.230922541259334,1.8322549066956,9.8488578017961,0.101534616513362
98,0.145455071176307,8.29345787252292,1.27917662918635,7.18878331448151,0.245926522577835,1.76845100784296,0.151825842783552,8.11182752038023,1.29177819220021,7.97077023352109,0.234108285127324,1.86335262580451,9.89949493661167,0.101015254455221
99,0.145784810724512,8.30279903178707,1.28246965497148,7.45969862948025,0.248159877940062,1.84963811734305,0.152302956603383,8.21996906871589,1.31308122390641,7.94080320093065,0.238359781824689,1.88964266688363,9.9498743710662,0.100503781525921
100,0.144619610698642,8.40623122314919,1.28893436592292,7.30099951298101,0.25130135820578,1.83355410873619,0.151177197964245,8.25581267064423,1.30158111871399,8.0225045078461,0.23859525463686,1.91118047783856,10,0.1
101,0.14278179376877,8.45926999737137,1.28070549550313,7.41174819436697,0.252432247000822,1.86904054011637,0.150516522662905,8.26925651824808,1.30483468382462,8.05339298095284,0.239708238340211,1.92718309135322,10.0498756211209,0.0995037190209989
102,0.142750790741406,8.50516716752238,1.28578239891216,7.45515716982793,0.25606702679104,1.90863866661202,0.149825210346208,8.3429555167104,1.31068595374095,8.09539187448413,0.241593120400143,1.9526033780992,10.0995049383621,0.0990147542976674
103,0.14090224058581,8.63832869001181,1.29048869645242,7.50953673532517,0.259249392525194,1.94542371233943,0.148113669762142,8.4092759992175,1.30352426375489,8.14219878983872,0.243463259537322,1.97908275215268,10.1488915650922,0.0985329278164293
104,0.139956087255285,8.69411117229481,1.29026785831338,7.61884071398625,0.262364976451196,1.99880783186337,0.147407112282687,8.55910100267234,1.32324975504746,8.20331639915365,0.24850149870117,2.03528720937546,10.1980390271856,0.098058067569092
105,0.140683745772206,8.76635725328503,1.30436488568226,7.46312166454372,0.265090329868217,1.9766614995264,0.146098719144233,8.65812212153423,1.32664664096751,8.22083115871166,0.251019114279996,2.06007044286033,10.2469507659596,0.0975900072948533
106,0.138658646223867,8.83935647705434,1.29808309578824,7.64065626925517,0.266037921172782,2.03061609611391,0.146653991212701,8.73216386843951,1.34285468958282,8.24536402979208,0.253757121800965,2.08874380005672,10.295630140987,0.0971285862357264
107,0.138555925070211,8.97030246742024,1.31646561287281,7.59177303645069,0.270930897856141,2.05578788556971,0.143535114596049,8.88054970859805,1.33705140034648,8.2802665700484,0.257611025101888,2.12948518654145,10.3440804327886,0.0966736489045664
108,0.136208098882274,9.05197086911564,1.30410118129525,7.63851622179694,0.273867356304434,2.09054480831381,0.144548358653327,8.98603606094157,1.35727395986774,8.33556131903735,0.260984354206499,2.1720487199911,10.3923048454133,0.0962250448649376
109,0.135933991373407,9.0519554088424,1.29807267782662,7.73322298943102,0.275920983260381,2.13157071782957,0.14415000657619,9.0256856881051,1.36116695735968,8.28637332364586,0.26231079430221,2.16993941453455,10.4403065089106,0.0957826285221151
110,0.134690789531508,9.16574487218134,1.30859995512119,7.72096262524315,0.279419724140664,2.15516583500236,0.143424849354746,9.03971395123714,1.35867463197296,8.42164321214101,0.26341054711184,2.21550753709288,10.4880884817015,0.0953462589245592
111,0.135179795993082,9.25283848680784,1.32496703870772,7.73042555235194,0.281292730743143,2.17230897160032,0.142493854983875,9.10601507608915,1.3602737284126,8.39076897389319,0.264032420647648,2.21419807214156,10.5356537528527,0.0949157995752499
112,0.133943817238834,9.28414300924796,1.31767300490343,7.7950181160877,0.281493345052492,2.19621565947188,0.141225136811033,9.16272939532069,1.35661443663353,8.4628272487136,0.267306505587333,2.25835952343559,10.5830052442584,0.0944911182523068
113,0.133313683271653,9.37648753368984,1.32519923575976,7.74903779101551,0.285867649917657,2.21340273839055,0.141816337716155,9.24015115072545,1.37154959574032,8.43330508290994,0.269217744213026,2.26667180538014,10.6301458127346,0.0940720868383597
114,0.133264136930322,9.4381733181815,1.33286831171292,7.77080581673155,0.286445667063481,2.22789472232408,0.140581380895665,9.32218964527933,1.37452065240892,8.51921213846898,0.272700205871509,2.31937249795885,10.6770782520313,0.0936585811581694
115,0.132387095075919,9.47595474360868,1.33022230180516,7.83522944538629,0.288473285505546,2.25801375070454,0.139270966597911,9.38142291700734,1.36501759337358,8.57293626740228,0.274401656121433,2.34838920330221,10.7238052947636,0.0932504808240314
116,0.131914905151147,9.54118316939218,1.3303059194268,7.78381677724183,0.291561349137341,2.26713423709935,0.140111756950358,9.40525058532009,1.37846226010745,8.53434178747284,0.274725716532843,2.34061047705581,10.770329614269,0.0928476690885259
117,0.1326916106862,9.59861104666271,1.34951340948274,7.85650895464512,0.292627841269507,2.29794420670481,0.139961594046476,9.47348193070041,1.38926907228314,8.51383427686098,0.274984319658153,2.33970363602555,10.816653826392,0.0924500327042048
118,0.130755401187116,9.63560258401777,1.33567785913464,7.94952446006448,0.296451909424148,2.3549814133436,0.136673553859821,9.62155481539072,1.37675154438757,8.6732133039884,0.281256259629331,2.43528530850788,10.8627804912002,0.0920574617898323
119,0.130202809704705,9.71979778862979,1.34200338513504,7.9067839474104,0.297704736999965,2.35187455318111,0.137544065764435,9.67913348644384,1.39592286760966,8.58405273908452,0.282537955976143,2.42195301693677,10.9087121146357,0.0916698497028211
120,0.129911624895538,9.87495466491989,1.36019918725011,7.89373871230094,0.302900063637259,2.38876267009464,0.137119448507569,9.70662113678057,1.39588746949319,8.69901753784408,0.283480165065289,2.46186633223802,10.9544511501033,0.0912870929175277
121,0.12737221459335,9.90971987024588,1.33825094974838,7.86950978681395,0.30290674534292,2.38262685796601,0.13680606051237,9.74324130551824,1.39816864378316,8.75372844740525,0.286000973539146,2.49996863087566,11,0.0909090909090909
122,0.127557776261244,9.96205652760236,1.34610266781987,8.03937824811796,0.305636352811693,2.45490636640404,0.13564986807565,9.89609300836911,1.40726725306041,8.68681048752996,0.28937295860482,2.50949907958951,11.0453610171873,0.0905357460425185
123,0.12570573646984,9.97626924141653,1.32855032345249,8.07120887967001,0.309764709354397,2.49762232936487,0.135487705548653,9.99820730412262,1.42046013875143,8.76096293408805,0.292322638767234,2.55710140789721,11.0905365064094,0.0901669634667432
124,0.126180003416705,10.0464570124902,1.34373101585617,8.12470290777807,0.311804929133172,2.53072549929278,0.133703186528657,10.0222886729448,1.40545503957153,8.81996023598146,0.293747768743234,2.58656278928777,11.13552872566,0.0898026510133875
125,0.125614218221927,10.1225820883274,1.34577854676107,8.05325493489401,0.313348450864442,2.52151578240573,0.13464710554631,10.0577414397867,1.41884631821377,8.81380786670032,0.295239060959828,2.59793602736355,11.1803398874989,0.0894427190999916
126,0.125572019416377,10.1920455705012,1.3571135784525,8.14847438305575,0.316713169040439,2.57807288500143,0.131626520452811,10.2690993532792,1.41783981457228,8.88940117963202,0.301749933387326,2.67792207186756,11.2249721603218,0.0890870806374748
127,0.125082399057965,8.67317345118628,1.15024001136075,8.07838110290741,0.127759429531919,1.03184112650588,0.131195917370021,8.23053466089529,1.13260036528807,8.91150408344799,0.113043359988759,1.00591534123989,11.2694276695846,0.0887356509416114
128,0.125373278298285,8.78813001398191,1.16660144207102,8.07816901201768,0.129049736389594,1.04202290974618,0.13083304290861,8.31871987073107,1.13537992657131,8.94866048212112,0.113536440805608,1.0143303078306,11.3137084989848,0.0883883476483184
129,0.124373575949315,8.8151330386543,1.15895463346363,8.18996659013225,0.129972206258484,1.06552319939372,0.13080095375554,8.34009801565628,1.1441544252669,9.01154108114104,0.114559400037798,1.03136389103013,11.3578166916005,0.0880450906325624
130,0.122040075266989,8.89965757460291,1.14264132771532,8.22767379125114,0.131916199469941,1.08455706843529,0.129597997195681,8.40300583337323,1.1421596527347,9.07840081958092,0.115887662026164,1.05030364802448,11.4017542509914,0.0877058019307029
131,0.122294109888827,8.91823121798745,1.15341077132539,8.25740425782438,0.13269568482068,1.0952212421816,0.128321006227705,8.46994369747797,1.1380859523629,9.05887028412327,0.116515798064482,1.05415081515921,11.4455231422596,0.0873704056661038
132,0.120282595503484,8.99549258500827,1.14719839663108,8.1557035682067,0.134318471400763,1.09522872541912,0.130065911526933,8.50255504224562,1.15997520488745,9.07070524029169,0.117209286377353,1.06204435574008,11.4891252930761,0.0870388279778489
133,0.121349885734303,9.07159814196058,1.16694465917545,8.32440198569347,0.134601628032037,1.11947179525255,0.128567156280411,8.56984144926121,1.15131692357906,9.07623695651609,0.117780868607618,1.06719533130071,11.5325625946708,0.086710996952412
134,0.11934031145786,9.09583048350865,1.15095121328548,8.22191955220552,0.135157942965513,1.11055179454175,0.128021434881989,8.6148843717659,1.15632158229488,9.08455592126746,0.119009482674768,1.0793725558731,11.5758369027902,0.086386842558136
135,0.120749620773872,9.14847240012609,1.17139560210623,8.37521046567577,0.136314730433268,1.14061656712842,0.128052464865846,8.67378250538785,1.16383790161077,9.16058692830505,0.119434970622186,1.09243094000635,11.6189500386223,0.086066296582387
136,0.11815614622877,9.1579844282686,1.14724821215857,8.3782478487514,0.136700951122339,1.14468094122279,0.127961729986826,8.73064910607157,1.16676720316146,9.16736168799186,0.120290655581148,1.10210511332013,11.6619037896906,0.0857492925712544
137,0.117937457306073,9.21329838766542,1.15208913585695,8.3767002949882,0.13726023605566,1.14979331267068,0.126898254181381,8.76772338454232,1.16571655508133,9.18992145137743,0.121086850918673,1.11098814335002,11.7046999107196,0.0854357657716761
138,0.120109767350763,9.2347743533288,1.17504017831686,8.31290228315394,0.137534073614058,1.14366524226612,0.127659985495491,8.81447377138282,1.18031824951586,9.15191725854868,0.12168291809123,1.11363316675807,11.7473401244707,0.0851256530758749
139,0.119020828774612,9.29588273355446,1.17322358534109,8.35513620584239,0.139478155167468,1.16448347967812,0.125338985585392,8.85528538456837,1.16367098809584,9.26688169881636,0.122610390340502,1.1346560737268,11.7898261225516,0.0848188929679971
140,0.118037547620897,9.31240692874287,1.16477525716537,8.34863419219204,0.13978897000302,1.16628042796127,0.12535196679438,8.90366762694226,1.16861522555644,9.32206600131014,0.123306263290979,1.14757797521124,11.8321595661992,0.0845154254728517
141,0.116052432635214,9.43137814673574,1.16053857767518,8.31327703025557,0.141376029940167,1.17412855453914,0.124953308802812,8.91979566537932,1.16868146120498,9.33268462171492,0.123513147527394,1.15109845414501,11.8743420870379,0.0842151921066519
142,0.117333936108519,9.4900471738454,1.17995018528038,8.5219365787614,0.142454781153793,1.21267256614886,0.125741462186301,8.9684469912332,1.1823261111926,9.25548439272643,0.124065880447544,1.14650313777717,11.916375287813,0.0839181358296689
143,0.113874104991744,9.55825355087503,1.15392743405036,8.39355179027829,0.143411664634593,1.20264220180138,0.124192089208176,9.04999743244474,1.17894496677452,9.23221646878285,0.125362717148506,1.15581202178872,11.9582607431014,0.0836242010007091
144,0.115704728454403,9.60526708926726,1.1757895366811,8.53228587548693,0.144115393781102,1.22864013872132,0.124623953653253,9.0858042578482,1.18548543364589,9.41658313639356,0.125700629225732,1.18178521959126,12,0.0833333333333333
145,0.114708428558843,9.64538911851126,1.16901408686616,8.44258677510654,0.144805078394646,1.2212649248042,0.123355796049568,9.11958446170813,1.17874950323001,9.43676278740083,0.126308039402275,1.18994351569416,12.0415945787923,0.08304547985374
146,0.114124253878026,9.70114509150629,1.17284927817828,8.49673910983924,0.145871610870331,1.23819312591761,0.122729171184401,9.23018491623309,1.18508796310238,9.38169982277186,0.127922929839275,1.19816445452643,12.0830459735946,0.0827605888602368
147,0.114200764362154,9.73893484116842,1.17631522029251,8.53734994916048,0.146169326272829,1.24693943772433,0.12195948339963,9.32133242837687,1.19245093401132,9.43170307821484,0.128916415978598,1.21389949692554,12.1243556529821,0.0824786098842323
148,0.114040130623124,9.78501424844136,1.18323558463096,8.50967809384545,0.147498986467849,1.25500295401166,0.120741240639622,9.39709832684343,1.1898733665015,9.52240650349274,0.130358481633145,1.23998029477226,12.1655250605964,0.0821994936526786
149,0.113594287330084,9.82204031261541,1.18309388943151,8.51650429150334,0.14815998810507,1.26099233829051,0.121027927741114,9.43419064272988,1.19756476202861,9.52281127599484,0.131009552186092,1.2455211569852,12.2065556157337,0.0819231920519041
150,0.113481827075598,9.85907803207684,1.18573283187757,8.6156435205597,0.148830375405197,1.28235537788178,0.119238855838722,9.50468261608981,1.18771408596745,9.63169191050215,0.132448080208772,1.27358442757621,12.2474487139159,0.0816496580927726
151,0.1109137691075,9.96454245735562,1.17135829412863,8.53462315969566,0.15089510216714,1.28675050948778,0.11934940335372,9.57320797632363,1.19833481575369,9.59307846809738,0.133168827898306,1.27658700646455,12.2882057274445,0.0813788458771159
152,0.111205839341752,10.0006648119008,1.17778607724823,8.72811126690512,0.151984089431151,1.32525125561889,0.118917743364297,9.60459916866945,1.19754741507914,9.67849391679467,0.133953766490976,1.29428949855383,12.328828005938,0.0811107105653813
153,0.111893459495943,10.0616621230731,1.191764151156,8.68310282435833,0.152876615698699,1.32609416822141,0.117286361898209,9.73588358069579,1.19534117617866,9.69415132492606,0.135620995987637,1.3143583347994,12.369316876853,0.0808452083454443
154,0.110670477483601,10.0669388531146,1.17603528701234,8.72160734237749,0.153336280728101,1.33853451411984,0.117602255382687,9.80880512047729,1.20659115327001,9.69161572005062,0.136677835927145,1.32287891197577,12.4096736459909,0.080582296402538
155,0.110638073580981,10.1181065021513,1.18570865333679,8.51413808378297,0.153959365105495,1.30948141263171,0.11852800529365,9.85989931713088,1.22587165548003,9.7021033668393,0.137267672885334,1.32957398052148,12.4498995979887,0.0803219328902499
156,0.109077913934794,10.1759160576,1.17628582328939,8.65722839095603,0.155626571909278,1.34631005955196,0.117625661240338,9.90190882084552,1.21611688343179,9.71722452418618,0.138241758931092,1.34118072301737,12.4899959967968,0.0800640769025436
157,0.110371312443065,10.2543393188786,1.19984891068502,8.67113703872438,0.156178154598296,1.3536107670125,0.116866183378913,9.94857153437265,1.21893953920907,9.75721339454234,0.139142559700697,1.35534262278984,12.5299640861417,0.0798086884467622
158,0.109386324751565,10.2927199606372,1.19371184147303,8.69842306422892,0.157410128510955,1.36794596679351,0.117214536939304,9.99628109805739,1.22900244323981,9.80963753717622,0.139733684707541,1.36840928343445,12.5698050899765,0.079555728417573
159,0.108102785171457,10.3722728179281,1.18836813946443,8.88567344776731,0.158395402138537,1.40596653357346,0.116762150499042,10.0389871726452,1.22945143974626,9.77803845408925,0.140342931464502,1.37013615586098,12.6095202129185,0.0793051585718144
160,0.108340930442247,10.4044544232704,1.19470282314099,8.72761139306255,0.159363538935789,1.38939540512489,0.116299884218469,10.0715668511866,1.22694106865932,9.77979582389438,0.140669287966716,1.37347915922087,12.6491106406735,0.0790569415042095
161,0.107581662949985,10.443422963264,1.18906256219288,8.80184362171797,0.160278628839419,1.41041582500338,0.115156434293216,10.1264768153083,1.22164039714466,9.88615803100623,0.141448594851371,1.39601912351258,12.6885775404495,0.0788110406239101
162,0.107837474451847,10.4835689486467,1.19828522003122,8.79436313993888,0.161257979314818,1.41671641572547,0.116245782791161,10.1462794812048,1.23717776977589,9.87480002848816,0.141882572069438,1.39905255748095,12.7279220613579,0.0785674201318386
163,0.107817276125451,10.5380456344474,1.20470336019025,8.81922962126728,0.161759036890051,1.42643084830926,0.114291144346177,10.245345990926,1.22444546721852,9.89627340027543,0.143363871022851,1.41638507534351,12.7671453348037,0.0783260449987957
164,0.107060188529955,10.5975043349062,1.20306589532165,8.86428092784796,0.162719430879468,1.44144996044862,0.114968083543338,10.2722600043197,1.23878193306196,9.91399845890436,0.143490462725087,1.42127631531786,12.8062484748657,0.078086880944303
165,0.10594356490284,10.6474677109067,1.19613829901095,8.78340559659465,0.163278239564455,1.43376503642848,0.11386155761375,10.273184702032,1.22664272054749,9.96515797873991,0.143901857518343,1.43170430199387,12.8452325786651,0.0778498944161523
166,0.106293571609566,10.6804107243979,1.20193273731573,8.8418360081929,0.164398015106703,1.45223520138879,0.113355737274505,10.3440415480378,1.22937512025429,9.9861454799328,0.145483205358459,1.45052147508943,12.8840987267251,0.0776150525706333
167,0.104738999055422,10.7321408122246,1.19199866663995,8.95732746868165,0.16584657478787,1.4840460824067,0.113777816863526,10.4104562866801,1.24045187323422,9.9627155626999,0.146154670390687,1.45407127753995,12.9228479833201,0.0773823232534137
168,0.104944976981618,10.7585931928956,1.19639046421028,8.93173931663559,0.166568562664148,1.4871273567065,0.113958078741097,10.4289897607417,1.24663234099352,10.0003937724755,0.14627164051887,1.46073441961857,12.9614813968157,0.077151674981046
169,0.105431480604233,10.7942552151227,1.20439523348717,8.93059673654281,0.167492590811181,1.49427319658558,0.113715802164665,10.5003992371335,1.25249568323521,10.0142535287228,0.147313965010233,1.4727405185034,13,0.0769230769230769
170,0.105128601656171,10.8425159992008,1.20876658640961,8.96232463738154,0.168363619975643,1.50754990439932,0.112821832467722,10.5174609158201,1.24467466524553,10.0197157641628,0.148007221586836,1.48048812684052,13.0384048104053,0.076696498884737
171,0.103587196262504,10.8784012493818,1.19313297426644,9.08155458966718,0.168829890507219,1.53238978917918,0.112808511508824,10.579857999418,1.25176996908154,10.0345951542898,0.148832763063916,1.49092450162904,13.076696830622,0.0764719112901873
172,0.102057635622824,10.9520992228984,1.1850142576628,8.97847251064512,0.169448009077334,1.52087458648211,0.11259002409821,10.7285176103005,1.26570809866789,9.9661749890227,0.149885947772124,1.4913301501853,13.114877048604,0.0762492851663023
173,0.10299571668702,10.9751104123961,1.19857044817527,9.00377100382784,0.170770521804222,1.53608713536814,0.110999768009256,10.7652193755785,1.25258841860059,10.1114367735157,0.150890752701919,1.52495306267962,13.1529464379659,0.0760285921269706
174,0.102792103944099,10.9982659217899,1.19878779873639,9.02753227204627,0.171750188983943,1.54923453632615,0.110118703113481,10.872182669742,1.25565830230727,10.1790218877624,0.152845264589264,1.55317435532762,13.1909059582729,0.0758098043578903
175,0.101948652512507,11.0370492619498,1.19050430895528,8.98994814592588,0.172326274698081,1.54848214429056,0.110866935447276,10.9429016591781,1.27236293714038,10.1573458946583,0.153915411910183,1.56081992559117,13.228756555323,0.0755928946018454
176,0.102159851111282,11.1148624128352,1.20363401505392,9.10165575502926,0.173204362196502,1.57495719837434,0.108455080898486,11.0350423999375,1.25488622181382,10.2804397742422,0.155509073641842,1.59684395364755,13.2664991614216,0.0753778361444409
177,0.101480148137469,11.1939348748574,1.20457916436041,9.04713909310149,0.173969215827083,1.57231458320539,0.10836988854845,11.0820511824952,1.25776262323279,10.3015674500635,0.156183481701986,1.60699886899322,13.3041346956501,0.0751646028002829
178,0.100695179087926,11.2105537756568,1.19663555100295,8.9385435088251,0.175121488399619,1.56392294039737,0.109035437266152,11.1240882962529,1.27203857166363,10.2319578371567,0.157001482260805,1.60370218761024,13.3416640641263,0.0749531688995861
179,0.100984828948708,11.2627321413462,1.20608740604322,9.02376722262543,0.176120638475725,1.58850781250222,0.108126018216188,11.2092413634378,1.26676422908603,10.2805542580563,0.158370860923895,1.62562900715219,13.3790881602597,0.0747435092751936
180,0.100427608307957,11.2980515616137,1.20304307395856,9.09429318618676,0.175968651288499,1.60089833458051,0.10825839294945,11.2155790755239,1.26977758276131,10.3213556173143,0.158487368991001,1.63327003543218,13.4164078649987,0.074535599249993
181,0.0998495237815774,11.3159806186147,1.19778174158056,9.04542412406891,0.178319914425318,1.61185852590885,0.108087135486515,11.2822863172173,1.27916302213163,10.2662783166586,0.159138455946755,1.63106736515961,13.4536240470737,0.0743294146247166
182,0.0998274393924296,11.4007763341255,1.20675318928465,9.09633602188687,0.178962105190603,1.62619313919945,0.107115072914523,11.2997231151241,1.26924989399006,10.3881673053835,0.160319621721488,1.66261576886141,13.490737563232,0.0741249316661101
183,0.0997727295901595,11.4464904666092,1.21095438604878,9.17402887766161,0.180397791903697,1.6532246529716,0.107444866886185,11.3282358965588,1.2766561154753,10.444507015609,0.160797593393205,1.67710345787627,13.5277492584687,0.0739221270954573
184,0.0988941015937004,11.4726395408342,1.20298791338427,9.0965796005245,0.1803454739769,1.64010739468547,0.106453449817112,11.4063592809692,1.2724215318741,10.4199873499562,0.161035087967726,1.67554641992759,13.5646599662505,0.0737209780774486
185,0.0995198815895898,11.550299341059,1.21874629454048,9.15944487233481,0.18164696011175,1.66261124149718,0.106957847656784,11.4663206047914,1.28636962353792,10.3937559886829,0.162384372609631,1.68495314476227,13.6014705087354,0.0735214622093808
186,0.0976984491593191,11.5728731326952,1.19866686701693,9.33220150945497,0.182650734683035,1.70276244796093,0.106174499430491,11.4788699262773,1.27837308977967,10.4248218383398,0.16264996729115,1.69274741241168,13.6381816969859,0.0733235575106767
187,0.0972788955267902,11.6053842844494,1.19629522335099,9.23267832338827,0.183173537746384,1.69087851070019,0.105457254845935,11.5329682328343,1.27556600158006,10.3921438384759,0.163411652073643,1.69529545874861,13.6747943311773,0.0731272424127131
188,0.0986827582592386,11.6552774223878,1.21964978318196,9.22222669215881,0.184329115132261,1.69909848136219,0.10738658048105,11.5668525953027,1.30036886131687,10.5741668454742,0.164036860277376,1.73158184963167,13.7113092008021,0.0729324957489473
189,0.097489215098644,11.7039294937611,1.20923525784135,9.25107851654474,0.185044990793914,1.71023420952558,0.105828516108871,11.6335579776414,1.29127901712135,10.5612837457852,0.165012336002783,1.74013192740638,13.7477270848675,0.0727392967453308
190,0.0969396609178783,11.7143154706036,1.20336310936841,9.22963506332243,0.185990940681644,1.71503160429629,0.105520056464901,11.6828309533069,1.29276499943359,10.5123260822086,0.165657356577844,1.73848192215773,13.7840487520902,0.0725476250110012
191,0.0960658052935421,11.7840548527097,1.19555110646757,9.3002231370137,0.186666226486567,1.73465124074863,0.104834221034394,11.715083856474,1.28820788700969,10.5394304340778,0.166298864035961,1.75039656455314,13.8202749610853,0.0723574605292422
192,0.096032349199673,11.8830707435522,1.20947336827619,9.31032396417016,0.18849152345177,1.75303864083649,0.105914050440901,11.7555942600414,1.30530738498885,10.4145636924799,0.166755880886622,1.73436429933617,13.856406460551,0.0721687836487032
193,0.0962778140651126,11.9280760901381,1.21722902848664,9.20748082289322,0.188007517638434,1.73166278627742,0.104409936434681,11.8170613839483,1.29381517454562,10.5994193725305,0.168164027287653,1.77946974925446,13.8924439894498,0.0719815750748694
194,0.0970611430506373,11.9522002145312,1.23010340240984,9.23689821616118,0.188276492933651,1.74043604357999,0.10452159836245,11.8857445773046,1.30312843409943,10.5743459358429,0.16875771924565,1.78147737884883,13.9283882771841,0.0717958158617738
195,0.0948994140040836,11.9770953749283,1.2031285899129,9.30436057593814,0.18978935039479,1.76405674403229,0.103208373863958,11.9311256439047,1.29041935849988,10.6863512009718,0.169993013553992,1.81380794260355,13.9642400437689,0.0716114874039433
196,0.0954054137540087,12.0373885445224,1.21647367788625,9.40700409941765,0.191705489680601,1.80155194539052,0.103227179729363,11.9469777751333,1.2928294033553,10.6089939755966,0.170517255129964,1.80606006799048,14,0.0714285714285714
197,0.0951260631482007,12.0758315364521,1.21771147266452,9.24180895242398,0.191245001780168,1.7680497597473,0.103387104622121,12.013740440575,1.30069897975297,10.7581729760008,0.170962906322608,1.83612904277226,14.0356688476182,0.0712470499879096
198,0.094176730281516,12.1072223105533,1.20854875567197,9.41933746902727,0.192995095523153,1.8164749507361,0.103402170069005,12.0524886662751,1.30456619578095,10.6269319125412,0.171651604040628,1.82106119169215,14.0712472794703,0.0710669054518702
199,0.0946119850435876,12.1238531495406,1.2162338847408,9.45583577774207,0.193775614761216,1.83212587028613,0.102924591684634,12.1323517192836,1.3091016105225,10.6122955152457,0.172111970455176,1.82411549155703,14.1067359796659,0.0708881205008336
200,0.0943202230149095,12.1853591325677,1.21848133875206,9.35649661426499,0.19498682095648,1.82252584800014,0.101656402997549,12.2563305664052,1.3044603632285,10.7231629056992,0.174464322594523,1.86832946496507,14.142135623731,0.0707106781186548
201,0.0922722854374657,12.2482377754396,1.19839837984407,9.54884438641672,0.195107247328434,1.86240992556553,0.101387828177795,12.2784314695966,1.30581665562339,10.7502564220504,0.175672671129904,1.88533645876071,14.1774468787578,0.0705345615858598
202,0.0933698922598541,12.2464392545148,1.21083494512663,9.44595940203727,0.19596455211761,1.84986183759212,0.100663553483595,12.3122061614731,1.29959810613451,10.798626319845,0.175434505206089,1.89397784881156,14.2126704035519,0.0703597544730292
203,0.0925648066916933,12.3153395895472,1.20877695269477,9.43309061330613,0.197072518331947,1.85852212224959,0.101312379261322,12.3722082032638,1.31238123274794,10.8111322127165,0.176722472908319,1.90734338659949,14.247806848775,0.0701862406343596
204,0.0926504365462787,12.3363188306975,1.2110016098034,9.50898983123538,0.198829713144926,1.88872827499586,0.10177184505099,12.443768939052,1.32840623806459,10.765329882515,0.177470357629535,1.90757737766101,14.2828568570857,0.0700140042014005
205,0.0927348336395632,12.393815667875,1.21846454345578,9.34958113278725,0.199561165147014,1.86392414507792,0.100424690529733,12.4773532213779,1.31372677860007,10.8416869152539,0.178772112688182,1.93494754810528,14.3178210632764,0.0698430295769578
206,0.0926917279300508,12.4290682824986,1.22025600562704,9.44104956593221,0.200132968374359,1.88847064618673,0.100218487360789,12.5615643005712,1.32049484731846,10.7490850917207,0.179142234039481,1.92375992316483,14.3527000944073,0.0696733014291618
207,0.0937853290899679,12.4396358265807,1.23521026400773,9.43381323253294,0.201114370890545,1.89547970911405,0.0999867574067236,12.5932905988333,1.3207506843319,10.8527958942806,0.180094355538511,1.95127741212826,14.3874945699382,0.0695048046856916
208,0.091553846117189,12.487740079196,1.21225788449601,9.51702987314935,0.202586166141327,1.92626575696545,0.0998597626350713,12.6693426323012,1.32645037968273,10.8869954871985,0.181984067112246,1.97793128248938,14.422205101856,0.0693375245281536
209,0.0915683123843099,12.5442854944334,1.21803510587533,9.47755603232921,0.203045477218348,1.92273414003605,0.0989040852629655,12.7050898622923,1.31808718700686,10.9716097454079,0.182594267601187,1.99995934117529,14.456832294801,0.0691714463866075
210,0.090949723607567,12.5710198801345,1.21082925889769,9.62866563595023,0.204719874082825,1.96921493720541,0.0988353852506149,12.7902543309735,1.32371741603407,10.9979164758685,0.183238105221158,2.01219729110286,14.4913767461894,0.0690065559342354
211,0.0909957666817796,12.6330292286819,1.21896394269047,9.59083556927292,0.205115720365944,1.96533943701558,0.0978243723676373,12.824674477794,1.31559316479005,10.9550320939232,0.184215920395753,2.01467317077806,14.5258390463339,0.0688428390821514
212,0.0906980884799586,12.6448406504495,1.21550482273144,9.64794538646376,0.205082690497015,1.97835198288397,0.0979160878902448,12.8558629617926,1.32024258752528,11.1155176903782,0.184916751985792,2.05198008000404,14.560219778561,0.0686802819743445
213,0.0907479120148026,12.6601593606091,1.21306280662974,9.60257541306167,0.206670449688979,1.98299971332887,0.0984464640852065,12.9373730371757,1.33582003786762,10.9434371467434,0.185365357591905,2.02512555371995,14.5945195193264,0.0685188709827532
214,0.0901188545276712,12.7791201799042,1.22120755910007,9.64181336275161,0.207260067274366,1.99676417358595,0.0975731545332554,12.9532206507028,1.32541074568758,11.0929044736722,0.186270260651611,2.06275302697995,14.6287388383278,0.0683585927024663
215,0.090718470612809,12.8187497303077,1.23289779972283,9.65642158314498,0.207542643013875,2.00287727641294,0.0977907376176248,13.0188037665836,1.33542814798979,11.0382079136954,0.187025059833605,2.0617996474156,14.6628782986152,0.0681994339470473
216,0.0893657541072089,12.8559377907353,1.21818096237391,9.69376856727274,0.209729069693722,2.03134157542163,0.0972408987178581,13.0615008590337,1.33209729879871,11.0581901985449,0.187864449358319,2.07400690324148,14.6969384566991,0.0680413817439772
217,0.089144594074159,12.9107868582502,1.22010477403022,9.66468285258471,0.211348281276283,2.04099715331105,0.097647016577143,13.0700544414535,1.33746913155874,11.0907691927341,0.18817976466196,2.08350711663123,14.7309198626562,0.0678844233302131
218,0.0904400133929721,12.9170363630057,1.23799523441725,9.67699284928944,0.211286331235637,2.04326920747949,0.0973529090248109,13.1293883714728,1.34029445472173,11.0437968901454,0.188835905476786,2.08192838118829,14.7648230602334,0.0677285461478596
219,0.0884921024709335,12.9693916352639,1.21466072284238,9.57712606031599,0.212062848268006,2.02916407083026,0.0978699834782994,13.1767964797404,1.35139375218944,11.229684565676,0.189544511663048,2.12491567378213,14.7986485869487,0.0675737378399486
220,0.0885152944601919,12.9890678328917,1.21812383993723,9.69009200630093,0.212877618129069,2.06082324911225,0.0960057916398483,13.2288485713335,1.33216123433818,11.1327078293065,0.191135645751444,2.12424294475085,14.8323969741913,0.0674199862463242
221,0.0893286215000434,12.9828945798051,1.22617009125424,9.57905798526,0.213540739783086,2.04342108602186,0.0963465123427162,13.243813723919,1.33792324359298,11.1801726932617,0.191977450286927,2.14285779900296,14.8660687473185,0.0672672793996312
222,0.0872129038847398,13.0387781847644,1.20331113322516,9.63429990034168,0.214273544771616,2.06225363778404,0.0959293321430431,13.3583666650063,1.34330233425772,11.1986468383427,0.192252849713453,2.14933724755313,14.8996644257513,0.0671156055214024
223,0.0875104618322539,13.1346525013417,1.2179909136561,9.81068928248126,0.215268180327842,2.10980915319635,0.0958722209687941,13.4069681681272,1.34640651579621,11.1386079034875,0.192129315796523,2.13844347175636,14.9331845230681,0.0669649530182425
224,0.0880970515748952,13.1919267714897,1.23229240814356,9.72638641798046,0.214965199835288,2.09310064269648,0.0957318741523146,13.4748526906197,1.35280288926039,11.2262534463447,0.194148230548908,2.17587427152468,14.9666295470958,0.0668153104781061
225,0.0886034034346341,13.193525865494,1.23901553596122,9.71012092155705,0.21626395121809,2.09958873964217,0.0949802951293553,13.5000348667434,1.34329107078149,11.1923311907519,0.194777859020234,2.17649934241355,15,0.0666666666666667
226,0.0873258168516236,13.2452813500853,1.22642899694814,9.88001716576643,0.217454457172654,2.14623595353812,0.0947528109220206,13.5382250266052,1.34544316644657,11.2704052093948,0.19587277975182,2.20478026756654,15.0332963783729,0.0665190105237739
227,0.0871483641072182,13.2575104250559,1.22512077322714,9.65871322110258,0.218408524323471,2.10741190019852,0.0946722838516279,13.6287322026411,1.34903065165618,11.3141529450968,0.19715566223305,2.22699309277836,15.0665191733194,0.0663723311599972
228,0.08638143339449,13.270227073676,1.21535244974165,9.826034082663,0.21861688195376,2.14602921312997,0.0940086218419306,13.6581728488414,1.34617962039486,11.28505061424,0.198091725086174,2.23162527230279,15.0996688705415,0.0662266178532522
229,0.0875680560933224,13.3256480044789,1.23727731358593,9.78172458190952,0.220144822341324,2.15141283279616,0.0944105493851457,13.7236929144778,1.35891424202288,11.2997962746286,0.198641878626885,2.24157692333947,15.1327459504216,0.066081860045509
230,0.0863940121310808,13.3023674483222,1.21574044766879,9.82659002808666,0.220250356110324,2.16291209421945,0.0940103546275096,13.7608342690877,1.35567539919972,11.4579946140407,0.199234800036043,2.27892840314493,15.1657508881031,0.0659380473395787
231,0.086664953670874,13.3683372317084,1.22853991754564,9.74317294318424,0.221027155488804,2.15187026738458,0.0939232253165287,13.8029719147154,1.35971509109709,11.3683277060145,0.20019117187178,2.27205123230923,15.1986841535707,0.0657951694959769
232,0.0865570542148058,13.397667351029,1.22834351185478,9.68997413018268,0.221852824157772,2.14779242761429,0.093863239311376,13.8308977997871,1.36126142113641,11.3025667961829,0.200643754964846,2.26393352354018,15.2315462117278,0.0656532164298613
233,0.0866372091648099,13.4454759419994,1.23507036785538,9.69240310394579,0.223602700423277,2.16514962021004,0.0937320314730012,13.8439432897253,1.36057948171087,11.3180856535952,0.201024948876207,2.27132402580583,15.2643375224737,0.0655121782080418
234,0.0854928216444434,13.4681067698538,1.2209372241212,9.89973417597665,0.225043912793841,2.22555349987164,0.0924812265640138,13.9488379667583,1.35313442451738,11.3713922182787,0.202669484845574,2.30081779892201,15.2970585407784,0.0653720450460613
235,0.0858286725279915,13.4853930375679,1.22719110279961,9.78389287435587,0.225117378350015,2.200309454879,0.093157878064381,13.9933002191998,1.36737981208966,11.4476093290043,0.202831405844144,2.31874514644043,15.3297097167559,0.0652328073053442
236,0.0854528962565839,13.5667531615087,1.22909217695047,9.7709104762968,0.22531205931514,2.1995859376876,0.0927598500991872,14.0342792737773,1.36483547376868,11.4283758079307,0.203731316662423,2.32446071019243,15.3622914957372,0.0650944554904119
237,0.0853635694350996,13.5997005265131,1.23123550916782,9.92772936268912,0.2256098857265,2.23999850562475,0.092870873162914,14.1107006702064,1.37459748462437,11.432975328215,0.204791330077805,2.33740820952078,15.3948043183407,0.0649569802461631
238,0.0850196889451244,13.6386841028818,1.22961135159265,9.84023231216904,0.227139095850316,2.23287410968533,0.0921589674482921,14.2108018279327,1.37324184300437,11.4131208334566,0.206022391120823,2.34791404798513,15.4272486205415,0.0648203723552164
239,0.0852281047324244,13.6996181647829,1.23811210262022,9.84398118015287,0.228938569770061,2.25137514163278,0.0912839293446007,14.2647820714579,1.36555714511357,11.5745777635889,0.207694226087733,2.40024985134614,15.4596248337403,0.0646846227353151
240,0.083539770605441,13.7458908117691,1.2176418870995,9.94115716093439,0.229521904283114,2.27996852295235,0.0906774945862398,14.2878513948834,1.3589469904962,11.5698455370081,0.208201582610194,2.40484983010633,15.4919333848297,0.0645497224367903
241,0.0834705333315504,13.7768817949391,1.21870950817569,9.98567448547794,0.229486050983059,2.29120955971292,0.0911181623607629,14.3053702328389,1.3671758724713,11.5604161310068,0.208546360604399,2.40679859308656,15.52417469626,0.0644156626400831
242,0.0831997796556059,13.8361397179315,1.22045903681126,9.9428017459277,0.23067100914037,2.29294649908235,0.0909716397473501,14.3463708841806,1.36891549685959,11.5245504280571,0.208876783372228,2.40388660661347,15.556349186104,0.0642824346533225
243,0.083478584538873,13.8483701442607,1.22459383588412,10.0008883590278,0.232519166448484,2.32301614232756,0.0908165313841546,14.4284628816242,1.37066162055556,11.593527855589,0.210655020110936,2.43855589664978,15.5884572681199,0.0641500299099584
244,0.0838484621572172,13.8965600220565,1.23557920118822,9.98502847311095,0.23424741517726,2.33669086735072,0.090801967109022,14.4721089409547,1.37831007530974,11.6208507692225,0.211013680662879,2.44808846615815,15.6204993518133,0.064018439966448
245,0.0837014465936117,13.9320584147508,1.23640235591338,9.94556300685329,0.234717421080523,2.33204073682358,0.0903014072132399,14.5158442619001,1.37404927625376,11.6123098425022,0.211529683482605,2.4521858806179,15.6524758424985,0.063887656499994
246,0.0828523108963709,13.9740352622659,1.22766102875031,9.96712310548652,0.234905887729829,2.33892443316216,0.0895529806342249,14.5486916773702,1.36654637529172,11.7423032590075,0.212436995179974,2.49034389186385,15.6843871413581,0.0637576713063338
247,0.0824337097857379,13.9865283569199,1.2226747529356,9.99980029828262,0.234849840198336,2.34876371646891,0.0904102542927802,14.6278665570158,1.38698036836131,11.6205336716293,0.213986609483551,2.48241430938645,15.7162336455017,0.0636284762975778
248,0.0825403410113458,14.0114942229223,1.22556956228987,10.0137757220918,0.23669157237077,2.36792549499079,0.0892960426539573,14.6950947044486,1.37559136167629,11.597859459712,0.214325558648717,2.48156984276466,15.7480157480236,0.0635000635000953
249,0.0826230480713236,14.0625132161384,1.23207553730475,9.97304739093177,0.236472242000742,2.35727933555064,0.0897975685626318,14.7102609563452,1.38559370691267,11.7261997067309,0.215541290620475,2.52317688597441,15.7797338380595,0.0633724250524478
250,0.0815718254348468,14.1000740673822,1.21961007422976,10.0338804964931,0.238028670069107,2.38691415476516,0.0900674155817142,14.7436768747575,1.39133033109277,11.7258828093781,0.215810851187073,2.52635507285693,15.8113883008419,0.0632455532033676
251,0.0820299197896857,14.1074920163022,1.22741741725018,9.88280721692147,0.239107794991293,2.36087619072763,0.0893209078543255,14.7904515842248,1.38574716524784,11.7391125131523,0.216224237026023,2.53397491294546,15.8429795177549,0.0631194403097803
252,0.081885471147931,14.1542845728887,1.22895618158396,10.0919726646935,0.239499246956121,2.41474524467648,0.0894002191879316,14.8346735124579,1.39076188347895,11.6596754262404,0.217019907425711,2.52611079652069,15.8745078663875,0.0629940788348712
253,0.0809786642426346,14.1643408381553,1.21626655227824,10.0215909975141,0.239668072266709,2.40049986409055,0.0892273267134589,14.8444197106292,1.38934975514997,11.7657448945739,0.218273055186908,2.56386808984738,15.9059737205869,0.0628694613461931
254,0.0820525667294936,14.198999408452,1.23528262423888,9.94513831537737,0.240566812910637,2.39004836723077,0.0887019601158228,14.9640396711287,1.39229717473303,11.8140768381712,0.219345748520566,2.58697752497192,15.9373774505092,0.0627455805138159
255,0.0816219540620918,13.2419127816821,1.14448294978575,10.1092292194608,0.103282106117851,1.04301693058905,0.0885285955947121,12.8961818051315,1.19697501618435,11.7939584474019,0.0863908930789477,1.01715366114921,15.9687194226713,0.062622429108515
256,0.0805310266912196,13.2719385584843,1.13333665860034,10.0320779822436,0.103607873929969,1.03879733589276,0.0883675421810892,12.9318905888623,1.19823732080567,11.8189460415324,0.08645197510679,1.02186522446852,16,0.0625
257,0.080762242305169,13.2923325517637,1.13827802579965,10.0351678342861,0.104285884770835,1.04549886150347,0.0886676122017067,12.9671909335852,1.20592981800644,11.744263129927,0.0867547403145694,1.01740935862804,16.0312195418814,0.0623782861551805
258,0.080263669945065,13.320219648331,1.13351799166189,10.1747411221839,0.104527249566871,1.06233538145287,0.0876227269349704,13.0309259905915,1.19766207068531,11.7967976182665,0.0870849822821162,1.02572845597001,16.062378404209,0.062257280636469
259,0.0799990123992334,13.3360517343335,1.13123088487142,10.1429159430244,0.10494552411499,1.06367225722492,0.0875733526589893,13.0814613516856,1.20165856546542,11.8584041878712,0.0876372978047531,1.0378966701116,16.0934769394311,0.06213697660012
260,0.0801924902743232,13.3959196274294,1.13876135725077,10.1941473838524,0.10501467669103,1.06968098526142,0.0868485544018389,13.1225316141959,1.19539742308818,11.8810740735501,0.0882523744502515,1.04688569127546,16.1245154965971,0.0620173672946042
261,0.0794657632749895,13.4299436910806,1.13159363091466,10.1303908025187,0.105894760242343,1.07160712039864,0.0876792286647636,13.1718058508871,1.21128566171142,11.9000785832318,0.0884512317380141,1.05081607419606,16.1554944214035,0.0618984460590173
262,0.0800054313058471,13.4733747806839,1.14290679819553,10.0925051449366,0.105830769115447,1.06882427848099,0.0866504677392643,13.2308274035352,1.19913409736056,11.9386008385091,0.0889495081600376,1.06017204750236,16.1864140562386,0.0617802063215215
263,0.0800073133945769,13.5027769239723,1.14544282877814,10.0930653231857,0.106704627479183,1.0758737391687,0.0872160426920799,13.2559462626513,1.21258895962657,11.9099036731125,0.0890576695791586,1.05889062595018,16.2172747402269,0.0616626415978207
264,0.0793778160574433,13.532262744359,1.13894831702839,10.0758557963269,0.107182510517263,1.07885263136638,0.0861914168667365,13.2994986790068,1.20236724545044,11.9485832023732,0.0895073009602254,1.06797144862607,16.2480768092719,0.0615457454896664
265,0.0786061168221934,13.554159128035,1.1294554952841,10.211900570506,0.107384745466295,1.09546913363282,0.0865440132042816,13.3509613944927,1.21197345919276,11.9101461103871,0.089836083066419,1.06841211977176,16.2788205960997,0.0614295116833951
266,0.0802471713036183,13.5877786408847,1.15625025546427,10.1755425917291,0.107453918494826,1.0923505109629,0.085683948845793,13.4364037957783,1.2073821762166,12.0286791112286,0.0903885702756366,1.08540454653123,16.3095064303001,0.0613139339484966
267,0.0795394538046311,13.6287696460797,1.14949263702865,10.109420316413,0.107641710952096,1.08756842418463,0.0865926324963357,13.4914387523293,1.22534868294282,11.9262146666237,0.0907298024851026,1.08023992464145,16.3401346383682,0.0611990061362105
268,0.0796636723520737,13.635382041376,1.15158894052046,10.198691252325,0.107940949485621,1.09972779311539,0.0855322028101806,13.5207941940074,1.21270885239529,11.9969417059802,0.0909407479970984,1.08943170008761,16.3707055437449,0.0610847221781526
269,0.078167084853851,13.702317233842,1.13593719499674,10.1561362459731,0.108072085565697,1.0965541956227,0.0856012670046051,13.5345423169367,1.21509773914758,11.9911269426218,0.0912640333356851,1.09253680558273,16.4012194668567,0.0609710760849692
270,0.0778619763126991,13.7421498312405,1.13455892259587,10.1345302751797,0.108362187670447,1.09787891149425,0.0857740029717325,13.5741833338237,1.21982330784195,12.0374938126262,0.0913458695158796,1.09785976471699,16.431676725155,0.0608580619450185
271,0.0782770613419839,13.7583192624876,1.14118858827251,10.190764454163,0.10902049079092,1.11013034873116,0.0849622360940734,13.6024493235037,1.21223833961856,12.0864478140913,0.091724998384656,1.10688602156421,16.4620776331543,0.0607456739230787
272,0.0779507397386326,13.7743628684605,1.13856294112856,10.2163106464258,0.109698547468694,1.11974255970757,0.0855407147783207,13.6299835109071,1.22228865974301,11.9937556453891,0.0917367280640784,1.09847739503565,16.4924225024706,0.0606339062590832
273,0.0776431926155215,13.7985967554921,1.13469268552666,10.2210081232929,0.109869853930524,1.12188070738922,0.0848786628897443,13.655882013864,1.21497560193234,12.0965884555721,0.0924497762207998,1.11643316653578,16.5227116418583,0.0605227532668802
274,0.0775322694090516,13.8500062639664,1.13863277877262,10.2517951433578,0.109875015321951,1.12623272450263,0.08416862162285,13.7356667811623,1.21269454095103,12.1354704242103,0.092755362401084,1.12377499990023,16.5529453572468,0.0604122093330177
275,0.0769753421521503,13.8679693090357,1.13190175869677,10.2274702405235,0.110194737716244,1.12608260850909,0.0845440638475581,13.7569433030425,1.21996767677003,12.0901114865075,0.0931499732446829,1.12428477138736,16.583123951777,0.0603022689155527
276,0.0770877607888203,13.8631415955498,1.13121145860115,10.2286678867166,0.110558589334184,1.12993879748442,0.0834424949024265,13.7970005657482,1.20739931299884,12.117242697916,0.0933180991564689,1.12883928346875,16.6132477258361,0.0601929265428846
277,0.0764001616269523,13.9251799885852,1.1275982353485,10.1499946035599,0.11067287264284,1.12262174275681,0.0836481783383307,13.8401502779818,1.21397885904764,12.1434420096252,0.0936739357994427,1.13567305243962,16.6433169770932,0.060084176812611
278,0.0767057572166804,13.9342416983618,1.13300554398541,10.3205442354017,0.111249910922736,1.14705952191021,0.0846363134854279,13.8635088790264,1.23017117563575,12.1760199600433,0.0939777648651606,1.14247451901759,16.6733320005331,0.0599760143904067
279,0.0762085975661132,13.9880115296813,1.13032623948119,10.2408509137406,0.111379785703757,1.13951069165973,0.0834082348793612,13.9143064685363,1.21731821612276,12.2042507229638,0.0944163742145395,1.1505005824564,16.7032930884901,0.059868434008925
280,0.0763239691589215,14.0016074871204,1.13267786373926,10.2145195903374,0.11147419066498,1.1376754963261,0.0832112745867576,13.9850972428486,1.2205816688469,12.1497029912937,0.0944178308456532,1.14549324643357,16.7332005306815,0.0597614304667197
281,0.0767527775971668,14.0257246510635,1.14135457668303,10.1815961287472,0.112125175880473,1.14043834818439,0.0834650803150515,14.0093584588666,1.22532472277818,12.1879902290047,0.094895563480098,1.15463141867741,16.7630546142402,0.0596549986271894
282,0.0752308998824441,14.0350530236779,1.119187255845,10.1930588477955,0.11212325599965,1.1427856676652,0.0833741221555483,14.0606284936254,1.2293662964848,12.278032077135,0.0952721776310951,1.16778840712474,16.7928556237467,0.0595491334175414
283,0.0764665512134339,14.0800618762036,1.14165903946688,10.234572907809,0.113074706059128,1.156056580721,0.0831657221451704,14.0699241922998,1.2242417466316,12.1219172298553,0.0954695452068921,1.15541953613141,16.8226038412607,0.0594438298277764
284,0.0758015032074016,14.0924268775652,1.13263162031413,10.344849762567,0.113211168822765,1.17024598543136,0.0832427767016267,14.1110176834448,1.23181254576814,12.2530498680246,0.0956177873245233,1.1697840447348,16.8522995463527,0.0593390829096927
285,0.0768288717034419,14.1240343615863,1.15011551807503,10.3385110504007,0.113293479381064,1.17099505321787,0.0825249884641878,14.1549671199736,1.22528371823988,12.3082224130231,0.0960012385661875,1.17969951012733,16.8819430161341,0.0592348877759092
286,0.0764444834217191,14.1421413466019,1.14608312772912,10.3407202401035,0.113503210044205,1.17459686579421,0.082406561960911,14.167785875642,1.22400085776258,12.3087846986912,0.0961296608400613,1.1823508557527,16.9115345252878,0.0591312395989083
287,0.0759630199270963,14.1517665875694,1.13749360213548,10.3173252757606,0.114207328502174,1.17722125942297,0.0827672310370941,14.2270748785874,1.23514981944048,12.3845608518188,0.0967519424449812,1.19620931456602,16.9410743460974,0.0590281336100955
288,0.0761728114782225,14.178884931698,1.14474085028068,10.2040860084183,0.11454486779904,1.16764571348738,0.0819617674062174,14.2679879081075,1.2247072856941,12.3141998926901,0.0968608483473202,1.19073532631041,16.9705627484771,0.058925565098879
289,0.0750253819579147,14.235642437492,1.13160080553079,10.3702657053122,0.114607536161917,1.18739200659806,0.0827207531522477,14.3040377310463,1.24048450449294,12.3433929269186,0.097299476498542,1.19909529231044,17,0.0588235294117647
290,0.0748111143493458,14.2610605124208,1.13131450672733,10.3540175794489,0.115032991424979,1.19001506875586,0.082114816469346,14.3405695653523,1.23519762776696,12.3002818841099,0.0976008094677227,1.19887705947424,17.0293863659264,0.0587220219514703
291,0.0749824515596687,14.3040539295993,1.13721296790981,10.2967188951199,0.115332631739279,1.1863329395361,0.0819390714261708,14.3675308356968,1.2345342990865,12.3112525142512,0.097801157610694,1.20201289356694,17.058722109232,0.0586210381760549
292,0.0747638595413308,14.3262446691179,1.13571089379034,10.2980010215925,0.115641595292024,1.18964065918205,0.0816591913016292,14.3941600990131,1.23217984952364,12.3828559161343,0.0984764421680166,1.21740397987912,17.0880074906351,0.0585205735980653
293,0.0743997213434326,14.3332213550683,1.12874680582633,10.3209031648411,0.116181902989937,1.197942388301,0.0815678509709603,14.4554204804535,1.23548379944017,12.3059766651451,0.0983854659097562,1.20977523424539,17.1172427686237,0.0584206237836986
294,0.0742182453255698,14.385223298263,1.13176531941255,10.2662910021501,0.116663087555789,1.19647949773385,0.0810767655338199,14.4909202906929,1.23225543644171,12.4139664136721,0.0985117463880977,1.22127304437685,17.1464281994822,0.0583211843519804
295,0.0739301568960622,14.3996153532264,1.12854602441098,10.5102194688458,0.116709792732992,1.22544326644634,0.0809714872725269,14.5180769990338,1.23308574213792,12.3945197291026,0.0990547754926078,1.22575414080061,17.1755640373177,0.0582222509739582
296,0.0751062177167794,14.4188790342089,1.14804473509834,10.3740229855777,0.117391665518559,1.2172119682561,0.081317500805994,14.5519695090486,1.24086394501918,12.4120682994965,0.0995014857322844,1.23311904878103,17.2046505340853,0.0581238193719096
297,0.0740009282517793,14.4850619580288,1.1365843703152,10.3305569321158,0.117499670085683,1.21286330669183,0.0806640848538725,14.6168333765392,1.23666808753422,12.4575755425751,0.099810739758033,1.24129179643692,17.2336879396141,0.0580258853185659
298,0.0734684403343827,14.4980229778977,1.12898736877201,10.3784210269843,0.118083817913898,1.22416337480938,0.0801703024173192,14.673399811793,1.23366289670418,12.4951555091441,0.100239350529641,1.25035566042113,17.2626765016321,0.0579284446363492
299,0.0737444474855664,14.5064303055424,1.13395386894826,10.4216324859997,0.11805017617783,1.23078505175524,0.0804466105972066,14.7423595680119,1.24176573458963,12.4791562886637,0.10059272162825,1.25313453683297,17.2916164657906,0.057831493196624
300,0.0726361253237242,14.5282891157871,1.11814695700245,10.5165694085096,0.118803407559453,1.24793772577376,0.0794205887735062,14.7792374603992,1.2311448924052,12.5990896325552,0.101004948305421,1.27061487710235,17.3205080756888,0.0577350269189626
301,0.0734656615069046,14.5649431280386,1.13466687675666,10.5069524872511,0.119071524737639,1.25004331125314,0.0799436639512915,14.7960739505419,1.24063283311611,12.4718930761054,0.101048591134914,1.25884208472522,17.3493515728975,0.0576390417704235
302,0.0731779903278836,14.6124392989529,1.13331287136003,10.5568542965751,0.119245028541293,1.25779433070496,0.0796378231928149,14.8176358196145,1.23496501219621,12.524899565598,0.10164998695728,1.27099733838732,17.3781471969828,0.0575435337648436
303,0.0732602658396929,14.6308977161058,1.13658148488236,10.4456781059934,0.119436545593751,1.24642426870501,0.079412099411096,14.9245328386517,1.24299068249604,12.5387258937205,0.102067037857481,1.27762762517528,17.4068951855292,0.0574484989621426
304,0.0717715263562163,14.6346608129664,1.11362799298812,10.3785259186144,0.120079329798242,1.24496694445146,0.0793004296169239,14.9375437598637,1.24209885909071,12.5218788893641,0.102432649693047,1.28045424625993,17.4355957741627,0.0573539334676404
305,0.0726669178892584,14.701127316404,1.13269389086494,10.5561228423752,0.120584851184828,1.27165273397868,0.0790501169519221,14.964258070603,1.24070841680879,12.5916605026522,0.102555423244984,1.28916238218473,17.464249196573,0.0572598334313868
306,0.0723427633065827,14.7116816173804,1.12848645207418,10.5254793450952,0.120775335011689,1.26991339748372,0.0787860111214329,14.9684733279245,1.23561877106308,12.5381958125125,0.102695832850908,1.28547320965758,17.4928556845359,0.0571661950475029
307,0.0727204029213384,14.7194876308514,1.13488445265612,10.4336232105767,0.120879150503954,1.26014901043792,0.0790014123545107,15.0445769264607,1.24669960369665,12.6087845759822,0.103333694158202,1.30075475929989,17.5214154679352,0.057073014553535
308,0.0724922167313399,14.7706392728037,1.13452519364311,10.4494045353977,0.120805303363188,1.26359347874398,0.078270738895319,15.0523694067792,1.23566035291931,12.5499440318797,0.103574105170536,1.29799591303981,17.5499287747842,0.056980288229819
309,0.0725103204883274,14.8139609463757,1.13899103833541,10.4840353116225,0.121489016610319,1.27266454310582,0.0785600041360121,15.0673072031585,1.2411591652545,12.5348621614664,0.103754276444109,1.29838873403882,17.5783958312469,0.0568880123988574
310,0.0728095299356642,14.81966845314,1.14261794189802,10.3524944382374,0.121663739626964,1.25843503799007,0.0789548900771855,15.1471492767921,1.25359085619714,12.6307452291763,0.103831119803754,1.30923678489742,17.606816861659,0.0567961834247065
311,0.0720735996749562,14.8451648378152,1.13448587251541,10.5558663205218,0.122089282450008,1.28747105422707,0.0785385880933545,15.1979016455323,1.25093784265989,12.7284777917271,0.103918773115292,1.32068742282523,17.6351920885484,0.0567047977123743
312,0.071595946494472,14.8556528214746,1.12780672222878,10.5266898614654,0.122015201176962,1.28356817185869,0.0784117555234631,15.2298337490841,1.25264701814703,12.6469677128227,0.104523357991248,1.31967117143609,17.6635217326557,0.0566138517072298
313,0.0721930415905548,14.8876043882485,1.1396083451888,10.5017054695165,0.122603001139984,1.28685066873238,0.0779767181908127,15.259540341488,1.24808596024997,12.6386996637444,0.104982248235691,1.32458458866749,17.6918060129541,0.0565233418944222
314,0.0724925332137578,14.8998719583913,1.14443291505292,10.5890212758589,0.122778349629504,1.2995749217352,0.0778267782045133,15.2830462447495,1.24631717003115,12.7163998974326,0.105211784158165,1.33585337898161,17.7200451466693,0.05643326479831
315,0.0720925984685009,14.9207933775281,1.14078415993859,10.6150804731552,0.123009341612436,1.30503721827031,0.0775082137300934,15.3203742667092,1.24439439416141,12.7253590564335,0.105545725820594,1.34116296945315,17.7482393492988,0.0563436169819011
316,0.0722360491072173,14.9457829373435,1.14435464426507,10.5726880571932,0.123503599515065,1.3045261487662,0.0773482869943955,15.3694657704798,1.24636008353971,12.6325852312598,0.105906173026562,1.33559758549926,17.7763888346312,0.0562543950463012
317,0.0713860756911989,14.973317334964,1.13325344393177,10.5208623166842,0.124024744434963,1.30354601316983,0.0773222024844852,15.4540516734816,1.2533995809845,12.719347972476,0.106140620395074,1.34786730705016,17.8044938147649,0.056165595630173
318,0.0709421572134702,15.0171097350049,1.12967494239069,10.6731508196788,0.124017584333343,1.32290106690915,0.0774916822625673,15.4650397943331,1.25651666609339,12.6855049031202,0.106345878073251,1.34710157341474,17.832554500127,0.0560772154092044
319,0.0711196675827906,15.0499190990862,1.13497216590531,10.5207509398737,0.124107258289533,1.30600967786007,0.0783337701226229,15.4905158793403,1.27281407393784,12.682759173583,0.106671189308017,1.35117336787698,17.8605710994918,0.0559892510955854
320,0.0707623512134597,15.0589918292096,1.12989246929137,10.6485218653559,0.124627706401216,1.32619024130219,0.0774689382126728,15.5171988122191,1.26073241462526,12.7860497903444,0.107048180729461,1.36643746520865,17.8885438199983,0.0559016994374947
321,0.0708723884198497,15.0834455160973,1.13311404491925,10.4890863425135,0.124850633306191,1.30850602821088,0.0768009737254734,15.5703185027681,1.25431285795411,12.7707995379133,0.107500708708026,1.37096534775702,17.9164728671689,0.0558145572185948
322,0.0707717866597672,15.0983625465669,1.13305297296103,10.5391001795648,0.125209070705323,1.31869735245669,0.0768407382611117,15.585587171394,1.25619170147406,12.8810028147652,0.107795411385855,1.38615741423861,17.9443584449264,0.0557278212575353
323,0.0712719771420245,15.1551052971232,1.14535823601816,10.4971915117015,0.125654824784568,1.31766134288918,0.0768299515514171,15.6186184209461,1.25758747374168,12.7674629732101,0.108185896429119,1.37898876397807,17.9722007556114,0.0556414884074657
324,0.0709466363134248,15.1508700243947,1.13841989709117,10.5319428660459,0.126088816566571,1.32667264069964,0.0763922249865905,15.6772108457146,1.25623649946542,12.8424102496138,0.108105810230926,1.38743162665895,18,0.0555555555555556
325,0.069638666875342,15.1826265663693,1.12075834256749,10.5939360205799,0.126381287740313,1.33746537242905,0.0764165527821049,15.7461427485406,1.26068362072042,12.8663213814276,0.10893031771637,1.39939280598277,18.0277563773199,0.0554700196225229
326,0.0705125621260608,15.2211443164511,1.13794399768666,10.5192262395971,0.126586039828398,1.33029887420694,0.0762915464380165,15.7606856696453,1.26102231067946,12.889516172459,0.109155414834587,1.40472341875587,18.0554700852678,0.0553848775621711
327,0.069392904936357,15.2281647935859,1.11865598701107,10.5528624504636,0.126830160973424,1.33698124851911,0.0761665699878096,15.8091644019513,1.26306187673357,12.7909056056848,0.109450434841639,1.398129187996,18.0831413200251,0.0553001263609331
328,0.0699211992542318,15.2584574389082,1.13130350892471,10.6874121614162,0.127055884227215,1.35659977632013,0.076193902359194,15.8387074614008,1.26565956552273,12.894372179277,0.109766053571902,1.41299771882099,18.1107702762748,0.0552157630374233
329,0.0703308974373865,15.2934402202183,1.14038161986723,10.5774717445615,0.127499590138856,1.34725592805324,0.0757202835882015,15.8539174109659,1.25914753403672,12.9712541267633,0.109852685454749,1.42251464063851,18.1383571472171,0.0551317846419971
330,0.0704077975382241,15.2992071058471,1.14219672223265,10.6063574164567,0.127708837858371,1.35400389188938,0.0749236732699566,15.9434358155645,1.25299077391929,12.9225284943685,0.110497950585019,1.4255068351903,18.1659021245849,0.055048188256318
331,0.0695267120950809,15.3332657360074,1.13046534324106,10.6527684190638,0.128144286993245,1.36377439232114,0.0750204789025858,15.9890224115993,1.25781018371862,12.8597644785586,0.110561721288679,1.41955941345287,18.1934053986603,0.0549649709929313
332,0.068898995608765,15.3759548394496,1.12288746168489,10.6053714117773,0.128614304560595,1.36287349007622,0.0753014045346783,16.008663630729,1.26397026284821,12.8178886158822,0.11090851784518,1.41929008692565,18.2208671582886,0.0548821299948452
333,0.0689505038456671,15.3739351026963,1.1225999105907,10.6142759564137,0.128980732823419,1.36824907465392,0.0751325334801495,16.0336013310909,1.26351005099859,12.9652008915702,0.111365128307372,1.44232165530625,18.2482875908947,0.0547996624351191
334,0.0686092978560929,15.399603309839,1.11947468993931,10.7461746882029,0.129124626128006,1.38721260844843,0.0749416086933415,16.040137370487,1.26011714630206,12.9860468994998,0.111929243775623,1.451055452222,18.2756668824971,0.0547175655164583
335,0.0680184813307868,15.4230987748377,1.11242920391721,10.7344505371191,0.129506695551511,1.38873384595499,0.0755423932443364,16.1094594245193,1.27589463101813,13.0070021216394,0.111842655505237,1.45296916708519,18.3030052177231,0.0546358364708153
336,0.068534830424548,15.4673894421105,1.12381214595893,10.6070030397499,0.129682314341658,1.37413153978133,0.0744962522889373,16.1406265958396,1.26096124670997,13.0031100130708,0.112349027246605,1.45839123790099,18.3303027798234,0.0545544725589981
337,0.0688364707752788,15.4634191634899,1.12848115338756,10.5732667691345,0.13009769390337,1.37459915982234,0.0744732366442434,16.1493462556045,1.26116439501683,12.9369444868939,0.11259381164731,1.45418371174867,18.3575597506858,0.0544734710702843
338,0.0687660556219089,15.4860156303948,1.1287885331285,10.6634666438028,0.129901738796367,1.38599284778983,0.0745488291989447,16.1841360306201,1.26335848076644,13.0406890831381,0.112822017813547,1.46878595195052,18.3847763108502,0.0543928293220421
339,0.0676930082276613,15.5216391853832,1.11413697474406,10.7274149359894,0.130583061361075,1.39943249114506,0.0738827898502116,16.2400777298086,1.25843139654969,12.9967321042775,0.112982164407567,1.46604930168099,18.411952639522,0.0543125446593568
340,0.0683485038288126,15.533866341795,1.12578872037002,10.6479759314042,0.130669322052964,1.39129121731925,0.0740592336546922,16.27249220723,1.26337114051017,13.0769416213969,0.113475118861461,1.481385394394,18.4390889145858,0.054232614454664
341,0.0685588633453735,15.5417130198009,1.12984612836116,10.559689501213,0.131315375505556,1.38523057969637,0.074743133205029,16.2979497465242,1.27732186650303,13.0415834016581,0.113752705526469,1.48108177320994,18.4661853126194,0.0541530361073882
342,0.068775813333835,15.5672340211187,1.13479819238375,10.5271978738286,0.131461931550184,1.38278336119622,0.0736543667817773,16.3448403602949,1.26272593890103,13.0785725099597,0.113896338657676,1.48728160276415,18.4932420089069,0.0540738070435875
343,0.0682009996269225,15.5678943013486,1.12478803116251,10.7661849801378,0.131778764741546,1.41749903245701,0.0744173177148836,16.3569394765682,1.2752149881159,13.0334367269142,0.114432785248084,1.48896725153768,18.5202591774521,0.0539949247156039
344,0.0678424664405722,15.5930324574796,1.12174836589059,10.6433821452425,0.131875249478873,1.40203846604103,0.0736283673167483,16.4140898249811,1.26752344017907,13.0697352896352,0.114728537186524,1.49692118080597,18.5472369909914,0.0539163866017192
345,0.0680475319624241,15.5995316135001,1.1248732629259,10.6548429658737,0.131951042551485,1.40460569280696,0.0733527695631398,16.4549334385955,1.26567207780321,13.1437887495141,0.114822691401383,1.50666286216571,18.5741756210067,0.0538381902058166
346,0.0684833865682782,15.613294022016,1.1325256508731,10.5528177461981,0.132230659394751,1.39431080375199,0.0732768262148066,16.4997689495054,1.26821650816466,13.0632669216081,0.115263479690648,1.50316000359793,18.6010752377383,0.053760333057047
347,0.0678161008390867,15.6415649757751,1.12470582553304,10.7184239844089,0.132024319483481,1.41510419512793,0.0733639888649473,16.5113018210817,1.27049925884063,13.2340366950158,0.115587601764879,1.52720190147764,18.6279360101972,0.0536828127095019
348,0.0667183318276904,15.673062589411,1.10874285310215,10.6562402423971,0.132880412899462,1.41455346872635,0.0729339132344198,16.5612419246468,1.26680948212679,13.0284659854726,0.116010782082579,1.50885392360806,18.6547581061776,0.0536056267418897
349,0.0672220273821029,15.7109326642448,1.11988362000248,10.7747497023243,0.132926530215902,1.43126349235719,0.0730438940992067,16.6173654293583,1.27314858526735,13.0917790039612,0.11607678391021,1.51724778579493,18.6815416922694,0.0535287727572189
350,0.0667288899943993,15.7353559854504,1.11322278129524,10.621660499913,0.133334218700823,1.41490985036762,0.0725597992255719,16.6455315814078,1.26677634484931,13.24003158535,0.116224036989805,1.53620077648089,18.7082869338697,0.0534522483824849
351,0.0674562590546704,15.7583364806357,1.12716670746549,10.582661238703,0.133505333474132,1.41139017451424,0.073195599462256,16.6620460940878,1.27697125168777,13.1653708230365,0.116713574037972,1.53396796983746,18.7349939951952,0.0533760512683624
352,0.0662557579459348,15.7948817146448,1.1094496336375,10.7091847124147,0.134338213340951,1.43724469490167,0.0733219469080821,16.6874198753094,1.28343023091235,13.1643623784721,0.117082462595812,1.53893525077094,18.7616630392937,0.0533001790889026
353,0.0660506347764784,15.8005512192641,1.10664300291318,10.7913755542642,0.13453001519728,1.45031532591558,0.0724834953547805,16.7311330579943,1.27205117078399,13.2308753638045,0.117796301306193,1.55608685600901,18.7882942280559,0.0532246295412349
354,0.0667595331552207,15.8273565437941,1.12033201620363,10.666669833303,0.134672117429643,1.4350253141317,0.0726865761833713,16.7752978329515,1.27829242667172,13.2380892757036,0.118113405144752,1.56102832435828,18.8148877222268,0.0531494003452734
355,0.0672656840122273,15.8625524509155,1.13142588447494,10.7613362256725,0.134703969065427,1.44931560234673,0.0713757421072873,16.8339964294319,1.26022476912323,13.2682731700906,0.118149134061323,1.56534979857826,18.8414436814168,0.0530744892434275
356,0.0664828598773629,15.8536032979325,1.11702246597502,10.8686164735388,0.134933388728299,1.46588898839774,0.0713157318577013,16.9033638199378,1.26440434072052,13.2557657483186,0.118869478039335,1.57329087845728,18.8679622641132,0.052999894000318
357,0.0660657763885615,15.9006432226641,1.11389623330223,10.82786031863,0.135306833670163,1.46361281192414,0.0725780525727458,16.9269870161191,1.28866919611298,13.3151289001749,0.118936315359066,1.58120343147761,18.8944436276912,0.0529256124024963
358,0.066132779200223,15.9149957386208,1.11608526365084,10.7159902750279,0.135804644490176,1.45378145297013,0.0715656423243763,16.952014737887,1.2725584859993,13.2492059928105,0.11918645363937,1.57658414603116,18.9208879284245,0.052851642258169
359,0.0659693046792588,15.9264042802426,1.11321570712466,10.7324518885329,0.135781788688544,1.45737861477238,0.0722442240979205,16.9497131253854,1.28210798877771,13.2107261344082,0.119244773684647,1.57277934668914,18.9472953214964,0.052777981396926
360,0.0653646552215931,15.9502937379286,1.10519489144665,10.7065611451984,0.136226359120439,1.45753061276853,0.0715954200775184,17.0136754690899,1.27766343393347,13.349343856723,0.119156416097294,1.58956712406878,18.9736659610103,0.052704627669473
361,0.0663381924353553,15.9852810458563,1.12445644416783,10.9340743905571,0.137021265615549,1.49653845240114,0.0716632835713853,17.0244133889709,1.27928565049005,13.3126796250177,0.11990422787261,1.59353230150607,19,0.0526315789473684
362,0.0658646861869075,16.0003821906597,1.11681495849489,10.8124999770835,0.137106140557632,1.48098716285013,0.0718465709233719,17.0783268670108,1.28448276071031,13.3333682176565,0.119894709874334,1.59627944819208,19.0262975904404,0.0525588331227637
363,0.0650570981611414,16.0232021201951,1.10526245788219,10.8502332077132,0.1371659534284,1.48704895413793,0.07138526464716,17.1070892673704,1.28064574199883,13.3027631064522,0.120458781250818,1.60004419861139,19.0525588832576,0.0524863881081478
364,0.065298337925309,16.0485099222151,1.11105022625856,10.8440674258103,0.137522921909859,1.48991376839965,0.0707579191610836,17.1498521118995,1.27271452572309,13.3507670655138,0.120858118037206,1.61079670499164,19.0787840283389,0.0524142418360959
365,0.0650788498882711,16.0871288901562,1.10998960886016,10.8101446969163,0.137875887195835,1.48901471815476,0.0708969988199988,17.1725437597794,1.27701372541121,13.2849786762153,0.121022609839221,1.60505037712659,19.1049731745428,0.0523423922590214
366,0.066159376994752,16.0867328156405,1.12786849805752,10.8575154074053,0.138175230350012,1.49872031823941,0.0706794617248811,17.225744034316,1.27709580947553,13.3541913956263,0.121368136806263,1.61805625564407,19.131126469709,0.0522708373489317
367,0.0654131877919516,16.1141110436267,1.11690603009185,10.8156401514086,0.138175626564702,1.49319216046261,0.0710555224660137,17.2475087964841,1.28547537401812,13.3902579715698,0.121904558594847,1.62970561492692,19.157244060668,0.0521995750971881
368,0.0654008872774282,16.1427654573519,1.11950309757424,10.7630574496881,0.13882637133586,1.49264250426696,0.0704729898417261,17.275864536895,1.27694857354646,13.3824212875148,0.121846916170078,1.62890512060184,19.1833260932509,0.0521286035142687
369,0.065190731500275,16.1183140630525,1.11194527612562,10.6933890575844,0.138815235495045,1.48387240492399,0.0703788546101781,17.2887915818474,1.27594277870011,13.4025815753189,0.122463158617294,1.63849791663807,19.2093727122985,0.0520579206295354
370,0.0655499618004907,16.161013934597,1.12330967266001,10.886084173501,0.139065694992563,1.51309522550495,0.070081077928269,17.3134788127321,1.27120301903654,13.4408755757256,0.122471333920974,1.64382007108943,19.2353840616713,0.0519875244910036
371,0.0647567495613653,16.1550390914868,1.10742342152169,10.8808979015257,0.139562944411471,1.51709303736668,0.0698647177921988,17.3769301585226,1.27324620069904,13.5025375242686,0.122762102708887,1.65479500152623,19.2613602842582,0.0519174131651165
372,0.0648244173367306,16.2011643923959,1.11331409074326,10.8422293462634,0.139578290442552,1.51228518495647,0.0703149588632725,17.4051251979988,1.28173384572391,13.3765791090747,0.123335125747799,1.64702231340099,19.2873015219859,0.0518475847365213
373,0.065434741106552,16.2220752512006,1.12545813199963,10.8394206107458,0.139982517447174,1.51632996885519,0.0699643343161763,17.4724035658524,1.28065573970412,13.4954471154044,0.123761338823725,1.66738185604629,19.313207915828,0.0517780373078498
374,0.0648917522584447,16.2471713636192,1.11771777620243,10.6811448082038,0.140125228463929,1.49559381091252,0.0699265896492755,17.5024021734496,1.28380221757139,13.4349979876652,0.123954343211744,1.66253093987409,19.3390796058137,0.0517087689995019
375,0.0649257060136028,16.2479161480525,1.11787275984401,10.8105294974227,0.140894230107887,1.52158338792187,0.0693914066064558,17.5115808763124,1.27353894608726,13.5187558049616,0.124224245803639,1.67656186602847,19.3649167310371,0.0516397779494322
376,0.0648327592604205,16.277708874182,1.11905231928925,10.924989333605,0.141025367728182,1.53917513610011,0.0694671736322998,17.5490939728091,1.27870725279913,13.4644262017751,0.124510815273212,1.67368246603255,19.3907194296653,0.0515710623129397
377,0.0638207636067867,16.301037675871,1.10300962387236,10.8345621618002,0.140793395597093,1.52518101745949,0.0696242938165667,17.5729933603357,1.2833926171669,13.4484674465614,0.124888582215484,1.67678918381683,19.4164878389476,0.0515026202624605
378,0.0636032638653835,16.3248330586967,1.10044466433892,10.9700369175232,0.141437357973446,1.55048375204088,0.0692570719101026,17.6466574305035,1.28157739168303,13.4752576384176,0.125073794302213,1.68269651372534,19.4422220952236,0.051434449987364
379,0.0638507754764527,16.3430911918813,1.10527445168597,10.9194102496068,0.141768065727948,1.5465245959474,0.0696462537116199,17.6917083718285,1.29239616582189,13.5425738966195,0.125166204095727,1.69220297602532,19.4679223339318,0.0513665496937514
380,0.0644441960703902,16.3946081272007,1.12032462135465,10.8964461846774,0.141975216895352,1.54577792472325,0.0689136580906847,17.7066803728562,1.27995129415033,13.4542678380408,0.125670157636803,1.68837147383218,19.4935886896179,0.0512989176042577
381,0.0638393410805952,16.4025638143758,1.10988193297341,10.8295199363056,0.142323151584908,1.53996309368466,0.0690137783032301,17.7230515085796,1.28220004476709,13.5299999111865,0.125937800347295,1.70104899902389,19.5192212959431,0.051231551957856
382,0.0640086840259432,16.4330366326504,1.11540822042448,10.8965835983169,0.14252754218518,1.55150097933547,0.0694705777549922,17.7280160501481,1.290936842433,13.449520420949,0.12603102329402,1.69217848199961,19.5448202856921,0.0511644510096651
383,0.063991329163484,16.3950398425552,1.11006754084611,10.9428435958658,0.14264253942609,1.55932498108539,0.0695243498956591,17.7570624247965,1.2949343499267,13.5339884063416,0.126545961571138,1.70983270372811,19.5703857907809,0.0510976130307596
384,0.0635894062839493,16.4493696597267,1.10893522758955,11.0419696897921,0.142673596897111,1.57459616164249,0.0684982896851519,17.8359571909321,1.28147205533648,13.5966795170608,0.126651160573752,1.71942293995228,19.5959179422654,0.0510310363079829
385,0.0645610066896021,16.4542763251469,1.12584772552918,10.8974159057793,0.142961444552232,1.55711609244366,0.0687703319341948,17.8519928736764,1.28674723672093,13.571061061893,0.127086463051616,1.72178181489463,19.6214168703486,0.0509647191437626
386,0.0649321040269632,16.4771788432726,1.13443389197508,10.8663941321764,0.143300758014076,1.55540335815689,0.0686165256364212,17.8809110494906,1.28576432416995,13.5017774092613,0.127346301013177,1.71648036495511,19.6468827043885,0.0508986598559288
387,0.0634402361465033,16.5057941307163,1.11023400598502,10.9003494323794,0.143973829306984,1.56782873886832,0.0684969266435117,17.9326987778184,1.28844607667584,13.5500727885701,0.12771422158525,1.72776393393861,19.672315572906,0.0508328567775349
388,0.0635133486140773,16.5162604989147,1.11223052700383,10.9791517928944,0.14415406077681,1.5812709184921,0.0687393401557677,17.9689244844443,1.29535492726798,13.5324497942342,0.127983353887236,1.72898454472991,19.6977156035922,0.050767308256681
389,0.062953881058978,16.5377334201384,1.10393375994758,10.9742760818411,0.144527175383016,1.58487314323347,0.0679040928352236,17.990943567033,1.28048821201144,13.59926049789,0.128402243884881,1.74395750235799,19.723082923316,0.0507020126563394
390,0.0638016845608252,16.5495243628058,1.11959848574476,10.8304086839288,0.144865902722459,1.56739434966621,0.0681172992364404,18.0378144687595,1.28818389501863,13.6243665971757,0.128463246856451,1.74752955221302,19.7484176581315,0.0506369683541833
391,0.0634718416445008,16.5576842559606,1.11392777227807,11.0015018607507,0.144836761619235,1.59188033559974,0.067480040524287,18.0613091080026,1.27757388936728,13.5929992241983,0.12886967449638,1.74881131569065,19.7737199332852,0.0505721737424174
392,0.0620574286336625,16.5812076149767,1.09088517129321,11.0860711364642,0.145060512523826,1.60709091497083,0.0677844117621924,18.1066299328814,1.28738978283778,13.5504442417659,0.129393950050405,1.75037203422856,19.7989898732233,0.0505076272276105
393,0.0642278800860411,16.6001741008699,1.13060648663595,10.9404301115359,0.144753511282841,1.58368099731741,0.0681471342751495,18.1361710294878,1.29624788138055,13.6511828687672,0.129513696651487,1.76509517260642,19.824227601599,0.0504433272305318
394,0.0637749817635147,16.6334937414458,1.1248157032689,10.970574096646,0.14544063121008,1.5940021666841,0.0676093665788862,18.1635683697155,1.28765831656006,13.7220055639797,0.12986785001094,1.77901491421954,19.8494332412792,0.0503792721859878
395,0.0626561464367395,16.6389369582599,1.10536789844757,10.8554183997568,0.145774053177127,1.58118127517984,0.0678026095579814,18.1969306001821,1.29419863769699,13.6202250837787,0.130183879498258,1.77023101492109,19.8746069143518,0.0503154605426628
396,0.063033355488613,16.6526093982318,1.11296331374286,10.9427504531358,0.146161480970254,1.59783690716582,0.0677291448312244,18.202809823331,1.29111161696608,13.6356347659312,0.130396346229375,1.77498153522919,19.8997487421324,0.0502518907629606
397,0.0624157267783073,16.6793624699784,1.10389823922166,10.7812996777855,0.146009942324391,1.57313221480185,0.0674663566838176,18.287446440969,1.29409713601261,13.7796971539877,0.130471969168528,1.79503109332603,19.9248588451713,0.0501885613228496
398,0.0641780742450059,16.6916198114565,1.13593941912747,10.9796809666826,0.146507435253441,1.60696406635082,0.0672953966783266,18.3228651182669,1.29278070564987,13.6929916362394,0.131234286296163,1.79392502393293,19.94993734326,0.0501254707117086
399,0.0624139210111546,16.6838075698827,1.10339072265235,10.9668474300314,0.146970845273842,1.6101445145018,0.0671531853926436,18.3712977495634,1.29367687717775,13.6613763799627,0.131485924319391,1.79325541817136,19.9749843554382,0.0500626174321759
400,0.0620194502214587,16.7049185496529,1.09848988893904,10.892268015558,0.147151963235853,1.60123814872239,0.0668473127578915,18.3939592633425,1.28964338743432,13.7087345823519,0.13176193505034,1.80325894206906,20,0.05
401,0.0629829900854133,16.7088964929807,1.11580760351796,11.01797506833,0.147129942961443,1.61989868705969,0.0669882905635867,18.428481845204,1.29472577570618,13.7569872958557,0.131935432447989,1.81199154817785,20.0249843945008,0.0499376169438922
402,0.0626440597747469,16.7441685516876,1.11202049278316,11.0156867263785,0.147219524990854,1.62019037069672,0.0668536445706266,18.4655023594676,1.29488797052523,13.6745627803019,0.13225743633179,1.80575595970367,20.0499376557634,0.0498754668053816
403,0.0628944745806761,16.7507512752845,1.11701224554359,11.0101535818841,0.147801768375176,1.62558041045895,0.0666696433005139,18.5011138636023,1.2930454296246,13.7985602781795,0.132731198038928,1.82877240258506,20.0748598998847,0.0498135481386718
404,0.0613028083088724,16.7701273257464,1.09001632182922,10.9765910776844,0.148041951728527,1.62345420862794,0.066798490711955,18.5333293026557,1.29822679144982,13.6848380807758,0.13319689220318,1.8197999438148,20.0997512422418,0.0497518595104995
405,0.0630725563644312,16.7827976769772,1.12236293129436,11.0851073080871,0.148309703763216,1.6424305726,0.0664501138956438,18.5603483143711,1.29361205764383,13.8283055321616,0.13336081850702,1.84109338283945,20.1246117974981,0.0496903994999953
406,0.062497396646767,16.7295650303119,1.10509839126612,11.0051151469433,0.148463222308075,1.63211529550271,0.0666849408755193,18.5832789385868,1.29956293227297,13.8002339637509,0.133638592048576,1.84106772965529,20.1494416796099,0.0496291666985465
407,0.0626941466063867,16.813462659312,1.11771685403326,11.0182708431955,0.148430964939135,1.63498055959427,0.0660345056904384,18.6408805060467,1.29091507706903,13.8624758742157,0.13424406875081,1.85779629701402,20.174241001832,0.049568159709661
408,0.0626729719786955,16.8405292199471,1.11915295729883,10.9166091601604,0.149063461735592,1.62607731831741,0.0661033945880649,18.6542046083561,1.29303716763537,13.8082744001715,0.134346062278212,1.85199188503863,20.1990098767242,0.0495073771488337
409,0.0626621465554814,16.8625402333867,1.12041729273264,11.0627067899377,0.149319823397755,1.65036900105003,0.0662622808259359,18.6876604624887,1.29869146477629,13.9093352269885,0.13438091158077,1.86595794352989,20.2237484161567,0.0494468176434149
410,0.0615136616731998,16.8700047406261,1.09984038626921,11.2175939493285,0.149596824233691,1.67639200649217,0.0660076238777299,18.7466915104569,1.2973851682106,13.9342398588111,0.134984381096994,1.87774819988933,20.2484567313166,0.0493864798324795
411,0.0610919292093084,16.8791422685616,1.0934237764968,10.9914777302177,0.149562073017269,1.64247410003747,0.0658313647067012,18.7672957784213,1.29586018124019,13.8312405353183,0.135377860271361,1.86922572607644,20.2731349327133,0.049326362366699
412,0.0623832400856121,16.8944847741415,1.11666533322957,11.0517402692447,0.149980968854378,1.65586670247361,0.0658351904094054,18.7814058488407,1.29670834478691,13.9632368809132,0.135645630677449,1.89088898741513,20.2977831301844,0.0492664639082147
413,0.0617987812419993,16.9056482367522,1.10641092282477,11.0092057561982,0.150358241945175,1.65366414901921,0.0656139805774763,18.8091086678813,1.29449838212296,13.9193973701893,0.135739803753996,1.88620776235403,20.3224014329016,0.0492067831305123
414,0.0614314426556342,16.938230238863,1.10332854525099,10.9380232135266,0.150757631535218,1.64730020216966,0.0655985981319012,18.8458117011579,1.29675759228391,13.9683591427558,0.136122956874887,1.89819747919304,20.3469899493758,0.049147318718299
415,0.0618626499426708,16.9432058835191,1.11131819716027,11.0664086829844,0.150857388515667,1.66780863661677,0.065354192092249,18.8918435797906,1.295093348863,13.8278895951782,0.136423894075084,1.88328184756382,20.3715487874634,0.0490880693673816
416,0.0620228123200743,16.9563734507858,1.11459705178328,11.1164829034573,0.150952742587854,1.67651387474017,0.064908976630158,18.8989051587182,1.28651822132366,13.9551151872509,0.136727602790379,1.90480857659206,20.3960780543711,0.049029033784546
417,0.0610525699916156,16.9689671069844,1.09840326956879,10.9562634469695,0.15100389186761,1.65287551816509,0.0649173408343252,18.9348634231612,1.28842168054718,13.9529068823111,0.136767138565094,1.9053221446401,20.4205778566621,0.0489702106874392
418,0.0613876736304512,17.0014810386576,1.10664652003798,11.0488680497099,0.151193739952584,1.66891665399428,0.0655567456892072,18.9842500862681,1.30506267703388,13.9988605648003,0.137085806193931,1.91578681148138,20.4450483002609,0.0489115988044519
419,0.0611944421819057,16.9995387258675,1.10266118172502,11.0148136018271,0.151724595033522,1.66950448744719,0.0646984527489474,18.9972765813615,1.28923816039945,13.8482667196173,0.137489675506824,1.90090455483101,20.4694894904587,0.0488531968746031
420,0.0609107621899699,16.9935348364388,1.09585974747188,10.9988592669273,0.151738221940573,1.66717186809145,0.0649588167676074,18.9855925568546,1.29228927092565,13.9001676845425,0.137857770344866,1.9130044609032,20.4939015319192,0.0487950036474267
421,0.0609042981734336,17.0559939242813,1.10085118027934,11.0230660420599,0.152232920455495,1.67635250024531,0.065076893404789,19.0606766108913,1.30031057916123,13.9685812394607,0.138028800369665,1.92500358155932,20.5182845286832,0.0487370178828579
422,0.0609504782374331,17.072421509668,1.10320203436462,11.0933806546669,0.152302302407704,1.68780285336293,0.0651386635016047,19.107218242449,1.30551770211054,13.9798476597159,0.138273209021774,1.92979947503184,20.5426385841741,0.0486792383511235
423,0.0608751357086911,17.0868314847299,1.10292179546505,11.0530328093542,0.152387203790069,1.68270824965244,0.0649985443799644,19.1196474258721,1.30190603701824,13.9127863091545,0.138802971290814,1.92784955340852,20.5669638012031,0.0486216638326315
424,0.0605206509007618,17.1091700383884,1.09798993114809,11.0904892658285,0.15283776004631,1.69334761955169,0.0647903893966238,19.1720078775056,1.30289262311641,13.9233392738064,0.139093440705643,1.93365241641707,20.591260281974,0.0485642931178632
425,0.0607875174158856,17.1162964447352,1.10308390444195,11.107632530422,0.153083933264065,1.69870018281901,0.0651262035902539,19.2132836757938,1.31231242436274,13.9505798178282,0.139364191294161,1.94107292576451,20.6155281280883,0.0485071250072666
426,0.0606217514622179,17.1416289356929,1.10194777810046,11.2058235204567,0.153373899590581,1.71703066244138,0.0641772957415584,19.2372814110573,1.29440912682823,14.013568050703,0.1398070017966,1.9558633985127,20.6397674405503,0.0484501583111509
427,0.0604665217314006,17.1508652263777,1.09949544951392,11.1357538685957,0.153539837023257,1.70807256969555,0.0641479883638231,19.2468989813551,1.29299388173761,14.1504724347139,0.139889121001148,1.97619519334073,20.6639783197718,0.0483933918495827
428,0.0606020142676998,17.1638655792074,1.10295998654248,11.0757939969322,0.153558020886892,1.69907983935947,0.064092359838931,19.3128987450687,1.29812676913563,14.0162690761415,0.140366932265365,1.9640743650284,20.6881608655772,0.0483368244522832
429,0.0609168303041114,17.1727315096339,1.10924986921164,11.0900862650001,0.153941468135296,1.70549167611065,0.063953159367744,19.3443526229444,1.29761604367998,13.9998952841932,0.140444210191035,1.96289546539797,20.712315177208,0.0482804549585268
430,0.0607085622666333,17.1925475408878,1.1067207025666,11.1676302781908,0.154118430866895,1.71942100166774,0.0640317338917308,19.3497546357628,1.29766278282975,14.0946707837151,0.140419816515343,1.97651612423003,20.7364413533277,0.0482242822170412
431,0.0604317434910465,17.2029891710071,1.10213755593481,11.1248312510612,0.154431625545083,1.71634678991939,0.0636339035437993,19.4162865359678,1.29598113054955,14.000354010229,0.1409994368334,1.97068152638743,20.7605394920267,0.0481683050859088
432,0.0597384057196259,17.1877896571079,1.08744144136639,10.9828711209651,0.154497396519236,1.69531045109108,0.0641121234827095,19.4118321780448,1.3045372600426,13.9650196697161,0.141236953456635,1.96903700144265,20.7846096908265,0.0481125224324688
433,0.0604669925364731,17.2150240345008,1.10357832842286,10.9587598568061,0.154674992125143,1.69332892468139,0.0633666923362228,19.4808092705839,1.29484653413685,14.1302023441878,0.141544367515117,1.996661621919,20.8086520466848,0.0480569331332213
434,0.060313820304068,17.2427982171221,1.10292172717041,11.1003978485022,0.154837961472004,1.71695455643425,0.0635177414298872,19.5128987049364,1.30005133755653,14.0277289030096,0.141658210059176,1.98391447422349,20.8326666559997,0.0480015360737319
435,0.0604837763164706,17.250902128048,1.10620203665247,11.2355950157642,0.154876636427803,1.73845535974919,0.0639577699959577,19.5421282282212,1.31097374044292,14.1148251015399,0.142289451606857,2.00497106080483,20.8566536146142,0.0479463301485384
436,0.0595553033352115,17.274176263549,1.09089566767922,11.1994196193128,0.155263295025909,1.73742866696498,0.0635742041731027,19.5646711928282,1.30413312040958,14.0516145486467,0.142492607871754,1.99882396251664,20.8806130178211,0.0478913142610576
437,0.0599387913141617,17.2865940844949,1.09871606067178,11.1407771467222,0.155411533432188,1.72960067725612,0.063370300549849,19.6016807892433,1.30289786245961,14.0952671631964,0.142660598668997,2.00797615728133,20.9045449603669,0.047836487323494
438,0.0597450973954274,17.2973939839688,1.09588343328676,11.1830958670577,0.155664331717256,1.73926417291202,0.0628297839258641,19.6181973218325,1.29292751630129,14.1604661402827,0.143019816091253,2.02217344191031,20.9284495364563,0.0477818482567497
439,0.0591273864892878,17.3124865550456,1.08540051704262,11.1698907625919,0.155830851469905,1.73894891836975,0.0630851644599393,19.6233655348975,1.29666141060958,14.0924531920732,0.143596055087199,2.02016271164023,20.952326839757,0.0477273959903348
440,0.060306825002875,17.2927426859558,1.10476667409641,11.1920092130423,0.15609889436823,1.74543213323705,0.0631192468902184,19.6905618636281,1.30364737967927,14.0849786657882,0.143998186154097,2.02478228945254,20.976176963403,0.0476731294622796
441,0.0597866123137456,17.3376121006621,1.09912627031452,11.1541729160628,0.156360866082496,1.7423087804029,0.06281103266133,19.733024897152,1.30010835541863,14.114104959246,0.14409984317156,2.03070978145147,21,0.0476190476190476
442,0.0597387931540401,17.3399935557438,1.0984197757992,11.1019060789622,0.156458149722981,1.7351313548925,0.0628842458040539,19.7745436568799,1.30435138477265,14.2047326308842,0.144407467788199,2.04780397915679,21.0237960416286,0.0475651494154494
443,0.0595392842168353,17.353730368974,1.09554097728424,11.1641784645831,0.156770958267388,1.74849649675634,0.062762145302184,19.7682931452346,1.30091246780519,14.1790407701508,0.144577290547642,2.04652821250015,21.0475651798492,0.047511433814558
444,0.0597026230586144,17.3548226368611,1.09829018237671,11.2182350794298,0.156862353962939,1.75790892682397,0.0630831683457263,19.8110213154577,1.31090983346587,14.2056793522143,0.145039555119507,2.05712328336617,21.0713075057055,0.0474578997876249
445,0.0593071177652685,17.3784339252481,1.09286818985852,11.1604131459274,0.15683806199983,1.74947333535226,0.0628636401223228,19.8402110124521,1.30827268043841,14.1383005045273,0.145458475200234,2.05304161156067,21.095023109729,0.0474045463139977
446,0.0596120649740393,17.39378208365,1.09944636180324,11.176728398073,0.157016427758252,1.75351761062892,0.0625643542529836,19.8848388678947,1.30442680017423,14.2376949987976,0.145532157085784,2.06867564329306,21.1187120819429,0.0473513723810378
447,0.058800643532324,17.4168289312183,1.08568474882705,11.2397815055061,0.157498709621125,1.76840062745769,0.0624000914025099,19.9069299351027,1.30252655874524,14.1287015782582,0.145768960148039,2.05619765713185,21.142374511866,0.0472983769840402
448,0.0587362172267591,17.4171987341961,1.08432196176448,11.1105567351925,0.157671884442049,1.75027856257357,0.0622804747569419,19.9343232067018,1.30227895409825,14.146963027269,0.145911697478924,2.06082039351347,21.1660104885167,0.0472455591261534
449,0.0591130522324245,17.4409642017772,1.09324368474781,11.0636534792473,0.157707073527678,1.7441710859368,0.0629805135189597,19.9437410031789,1.31741826582707,14.2348724880141,0.146324524509059,2.07938074875102,21.1896201004171,0.0471929178183009
450,0.0590966336079051,17.4442221158754,1.09316394763824,11.1470351615194,0.158026924368017,1.76027732312054,0.0627936406350299,19.9105140215186,1.30691311300735,14.3691022850338,0.146867678653218,2.10681600853979,21.2132034355964,0.0471404520791032
451,0.0589866230114019,17.4715587052652,1.09268698318241,11.1593162211834,0.158218053752145,1.7638164683886,0.0622769160748316,19.9983893152722,1.3054376337642,14.259794814542,0.146953986619844,2.09209538787792,21.2367605815953,0.0470881609348011
452,0.0586704950605619,17.4889604805752,1.08799155625954,11.130350415739,0.158593626093047,1.76353435049475,0.0623003239941837,20.0351324653645,1.30922719626305,14.2365407342879,0.147028818670925,2.08962527170467,21.2602916254693,0.0470360434191799
453,0.0590567324896088,17.496520563808,1.09565058076607,11.2123595500812,0.158104959722224,1.77338416679754,0.0619599313050753,20.0572893795608,1.30356532696764,14.260390535894,0.147378793822484,2.09809679004373,21.2837966537928,0.046984098573494
454,0.059040793519833,17.5021128703563,1.09574610647196,11.1758077255032,0.158955115261829,1.77471322304692,0.0626625652443148,20.0792148066107,1.31968795070372,14.1924291191564,0.147548859296954,2.09052693415992,21.3072757526625,0.0469323254463932
455,0.0588718882732547,17.515109627947,1.09328965171632,11.2221633037024,0.15912732928996,1.78382920483728,0.0617284291115321,20.09691901623,1.30065055947647,14.3098131624515,0.147867817614775,2.11237017754445,21.3307290077015,0.0468807230938495
456,0.0584577166025253,17.5194201515279,1.08579629963283,11.1556180148004,0.159402521148418,1.7764454399591,0.0621906312443773,20.1660094112704,1.31551717734359,14.3095017931877,0.148276856653707,2.11815517807258,21.3541565040626,0.0468292905790847
457,0.0584314763287059,17.5350389947293,1.08638983587948,11.1363748887795,0.159553747071965,1.7753994232504,0.0617924433645554,20.2127657247823,1.30990951442196,14.1715665172755,0.148656749013784,2.10311535259849,21.3775583264319,0.0467780269724988
458,0.058337508891671,17.5361595653412,1.08459957430382,11.1903824201711,0.159663620618129,1.78482703849558,0.0619692577343411,20.256175247203,1.3166503399906,14.2702344154253,0.148605118302034,2.11712928791717,21.4009345590327,0.0467269313515998
459,0.0576885891089679,17.5251549391534,1.07073088624164,11.1941006125431,0.15983522536116,1.78737271215599,0.0614207301856836,20.2967843600272,1.30719073291948,14.2510937076881,0.149293310280288,2.12399366848569,21.4242852856285,0.0466760028009337
460,0.0584156810962353,17.582075269127,1.08906141711312,11.2813355541205,0.159843725711671,1.80169568240076,0.0615473594425743,20.3137916126529,1.31122195192929,14.3974063339455,0.14952006650766,2.14910554392431,21.4476105895272,0.0466252404120157
461,0.0582312000380762,17.5864245931914,1.08589470998655,11.1696345338007,0.160185516870306,1.78791762952265,0.0617284979722402,20.2763122450538,1.30944078273962,14.2264126002791,0.149654931813923,2.12543492516156,21.4709105535839,0.0465746432832622
462,0.0593312757670797,17.5930476135013,1.10668016915664,11.2409051781918,0.160374496252106,1.80151705695276,0.0612409165273966,20.3366795893737,1.3053043665073,14.3296323598817,0.149980348803081,2.14545506548866,21.4941852602047,0.0465242105199235
463,0.0578309667150855,17.6121620758736,1.07997377911985,11.3885489037737,0.16072151595279,1.82843422353574,0.0610840627629925,20.3940972785929,1.30619570853431,14.3624983048633,0.150291593592095,2.15490625270699,21.51743479135,0.0464739412340173
464,0.0578531176204022,17.620552579816,1.08090651754787,11.1154763030168,0.16048984290634,1.78259095737492,0.0613492942936924,20.4112690993935,1.31337841413517,14.3952038709135,0.150788051683179,2.16696111413724,21.540659228538,0.046423834544263
465,0.0578059691637016,17.6382493670677,1.08110069571382,11.2520746453499,0.160938716370206,1.80932309391234,0.0610742592240644,20.4592983511133,1.31072101310108,14.3030065618361,0.150799426600804,2.15341402801651,21.5638586528478,0.0463738895760168
466,0.0578389293192794,17.6537019645245,1.08236528717256,11.21813958091,0.161050821710623,1.80509054906747,0.0606827421266052,20.4899738878992,1.30368842998314,14.3357755952012,0.151027918066433,2.16181946332645,21.5870331449229,0.046324105461208
467,0.0576662912837659,17.6715093270438,1.08058365662669,11.26478365008,0.161521832520723,1.81766646618132,0.0608056246438825,20.491984227467,1.30635238006357,14.4093299876942,0.15139358177993,2.17812846820444,21.6101827849743,0.0462744813382748
468,0.0571412373323314,17.6782947839761,1.07116339988846,11.1929815656496,0.161831149034446,1.80955904848798,0.06079400636586,20.5519147448455,1.31057705781332,14.3899543500703,0.151720297876668,2.17953626270664,21.6333076527839,0.0462250163521024
469,0.0580095883634719,17.6928041041461,1.08834072493179,11.257561803456,0.161869965474173,1.82053448700097,0.0608701297353067,20.58944871664,1.31460671248801,14.4113458524793,0.152345292752721,2.19193102863851,21.6564078277077,0.046175709653961
470,0.0574021150683372,17.7182507464257,1.07846600161356,11.2701682382068,0.162058013436663,1.82454683348219,0.0603755206833565,20.6046042236498,1.30474549513069,14.4664498343558,0.152478836268446,2.202176929979,21.6794833886788,0.0461265604014442
471,0.0572923080956306,17.7460275717719,1.07809157267958,11.287637752196,0.162488261627387,1.83226592402715,0.0605542323803177,20.6210503489791,1.30950253712515,14.3316283293027,0.152615535023246,2.18345082095884,21.7025344142107,0.0460775677584091
472,0.0578989608229377,17.756793542586,1.09018029217252,11.3003686971507,0.162515204297436,1.83462564337806,0.060239764218946,20.6866073761612,1.30704204953119,14.3727854394475,0.153000918520619,2.19536844918844,21.7255609824004,0.0460287308949162
473,0.0581665239193516,17.7750983482151,1.09635887437263,11.3467519077047,0.162578700973012,1.84369120656356,0.0600683351494247,20.7303225589713,1.30557633475602,14.4075262414766,0.153136340906126,2.20270330995614,21.7485631709315,0.0459800489871703
474,0.057478298742304,17.7378579086472,1.0795166421047,11.4202522127172,0.163052745470489,1.86043916568545,0.0603231853023901,20.7422927439229,1.31132961337388,14.4200426297346,0.15335911046526,2.20768479266607,21.7715410570772,0.0459315212174625
475,0.058027390824825,17.7861845328029,1.09348448320545,11.4079552016339,0.163219257607634,1.86020944922282,0.0599340878042515,20.801473358298,1.3074740677908,14.4461598638746,0.153678390944537,2.21649675189349,21.7944947177034,0.0458831467741124
476,0.0573951355830096,17.8019656242398,1.08272688539532,11.3534282393869,0.163042115869564,1.84935573822946,0.0607676969931409,20.8436736242985,1.32841997462296,14.3210482920133,0.154041631485652,2.20227175912822,21.8174242292714,0.0458349248514106
477,0.0574037931987536,17.8229660228329,1.08495446632773,11.3967316616522,0.16366200704957,1.8634947630788,0.060266317514835,20.8731556752268,1.31951800936409,14.4165115100268,0.154075480671465,2.21754758489276,21.8403296678416,0.045786854649563
478,0.0567947129242448,17.8082308889315,1.07129474972942,11.3961679274831,0.164004466255329,1.86753664875838,0.0597522834719885,20.8939314317938,1.30906318844088,14.4038511995175,0.154480108262541,2.22141536510091,21.8632111090754,0.0457389353746348
479,0.0571171678165859,17.8497757990137,1.08102788986903,11.293707286301,0.164202026238208,1.85262703744804,0.0597536850955632,20.9146873712923,1.31082904827694,14.4654482127919,0.154995681451007,2.23835242308515,21.8860686282393,0.0456911662384954
480,0.0568297988784145,17.8605084294597,1.07618841116438,11.3545210295866,0.164466546912656,1.86567316957226,0.0596696625415954,20.9382888992635,1.3103395239459,14.5944492783638,0.155290808508276,2.26253530536737,21.9089023002066,0.0456435464587638
481,0.0574865065513619,17.8731017152638,1.08939973074489,11.3054329993596,0.164572552411176,1.8588618409137,0.0599322294244678,20.980970868307,1.3187191351699,14.4041032474489,0.15575782504971,2.24030374969393,21.9317121994613,0.0455960752587553
482,0.0572821315327539,17.8761212059883,1.08472302695066,11.3318504570923,0.164763962353071,1.86542380559136,0.0594868001287151,20.994966615162,1.30988040166201,14.5270889440859,0.156186365560854,2.26508199659871,21.9544984001001,0.0455487518674277
483,0.0572338130618463,17.8982013428296,1.08562840233877,11.633194019262,0.165307853202272,1.92123807549935,0.0599027745020731,21.0078231380425,1.32002048048167,14.4399519118636,0.15634118974141,2.25373113708769,21.9772609758359,0.045501575519329
484,0.0568812888959886,17.9252736208632,1.08106376049811,11.437926215673,0.165556563281594,1.89169459767634,0.0595731152865124,21.0368831255283,1.31433322205192,14.5205531432005,0.156707376632223,2.27179381338252,22,0.0454545454545455
485,0.0567830508231449,17.9440291414598,1.08037109428253,11.5082213313001,0.165823011047603,1.90637330411994,0.0594091631965787,21.0635579386294,1.31261872218401,14.4652297861433,0.15676813419006,2.26393839799769,22.0227155455452,0.04540766091865
486,0.0574734468638923,17.9452467649182,1.09349214005201,11.3678884102714,0.165800114110306,1.88324364536501,0.0591289401557453,21.0806628998277,1.30708522008593,14.4639394454002,0.157039030855047,2.2675536250128,22.0454076850486,0.0453609211626514
487,0.0577748785054123,17.9651739611836,1.09974187376527,11.4890055110434,0.166052451414841,1.90592145474734,0.0591074107874572,21.1409787685434,1.31055950865368,14.5586015442639,0.157115250660557,2.28368453163337,22.0680764907139,0.0453143254429444
488,0.0570199142401756,17.9824690108357,1.08719185181154,11.6028976967645,0.166121859271836,1.92563254405617,0.0592103455556836,21.1600170360387,1.31415870233063,14.4508505070605,0.157646320395138,2.27436253225862,22.0907220343745,0.0452678730212593
489,0.056790167714771,18.0013863187486,1.08398626361277,11.3531056501862,0.166180084417064,1.88502145312593,0.0592420735882,21.183957554488,1.31596680186604,14.5245734305008,0.157910792800219,2.28971536237024,22.113344387496,0.0452215631646135
490,0.0563923979699986,18.0053617266098,1.07661003743253,11.4530687353577,0.166725138254331,1.90757212118686,0.05903937807025,21.2246111473019,1.31432531798598,14.6130428573017,0.158140502329207,2.30718589888471,22.1359436211787,0.0451753951452626
491,0.0565592368839126,18.0270144819136,1.08116304253819,11.3246957462034,0.166980830746259,1.8888675317489,0.0593344464359191,21.2173939924578,1.31959941122453,14.4963260636462,0.15827869080052,2.29066426752764,22.1585198061603,0.0451293682406524
492,0.0574454602856306,18.0188306448453,1.09717059386792,11.6220511300754,0.167319961536744,1.9426054108892,0.0591274878006391,21.2629835140976,1.31869181416026,14.6170140256756,0.158629221698211,2.31476510109351,22.1810730128188,0.0450834817333716
493,0.056642701066403,18.053967388114,1.0845666413854,11.4569921416974,0.167645740922707,1.91872911907472,0.0594667321045337,21.2694158440237,1.32613261279259,14.6977980159556,0.158997259209126,2.33296073988761,22.2036033111745,0.0450377349111045
494,0.0572733077105415,18.0716124396077,1.09751887611395,11.5266407600158,0.168026132927883,1.93494055297793,0.0587053518385075,21.3364448117284,1.31386684218476,14.5332408057153,0.159248077126508,2.31034492574265,22.2261107708929,0.0449921270665848
495,0.056281069605936,18.066290785505,1.07792090184389,11.3913441936708,0.168237421981545,1.91452782702097,0.0587341482621347,21.3563132946624,1.31571904335563,14.5197610477016,0.159843105028177,2.31706366184825,22.248595461287,0.0449466574975495
496,0.0562744473420004,18.0877363975718,1.0788348169543,11.4182784071767,0.168635012433793,1.9235402415939,0.0589897417446079,21.3744726584633,1.32218678278725,14.6772858698029,0.15988153955687,2.34336871922925,22.2710574513201,0.0449013255066937
497,0.0560663604545658,18.1049729333194,1.07627957744477,11.4930832528291,0.168827891542499,1.93839299736589,0.0585716832017725,21.415476360558,1.31565287481508,14.6347578815526,0.160244574433745,2.34108771309066,22.293496809608,0.0448561304016257
498,0.0558556462559433,18.1238428798477,1.07303654379704,11.3586581007896,0.169053520209011,1.91826847295072,0.0582030861596906,21.4681752913494,1.31066109470974,14.7114777250104,0.160813343494256,2.36185167038709,22.3159136044214,0.0448110714948221
499,0.0559260822769817,18.1462681378251,1.07603205349613,11.4841882224107,0.169471735877039,1.94427305342361,0.0585959069159109,21.4811487315066,1.32017262708273,14.6123005265967,0.16085732277832,2.34658000345566,22.3383079036887,0.0447661481035845
500,0.0560274154144469,18.1677086151034,1.07935091055416,11.4902016026413,0.169545860261325,1.94610354784121,0.0582442829456054,21.5138695531426,1.31439850711321,14.6696852856418,0.161041585432962,2.35841992028151,22.3606797749979,0.0447213595499958
501,0.0562035601136,18.1529568941972,1.08129334975674,11.6500569515255,0.169848429764621,1.97671273926161,0.0582612022235461,21.537673058291,1.31622326829153,14.6441613055739,0.161161248772624,2.35605133117758,22.3830292855994,0.044676705160877
502,0.0553267632669997,18.1656499896701,1.06479680685932,11.6442186971588,0.170297563658227,1.98109798229197,0.0582427376605696,21.5570767641111,1.31693445936677,14.6009845134669,0.161549313845407,2.35476736981289,22.4053565024081,0.0446321842677452
503,0.0548685790657562,18.1804002872899,1.05678942430059,11.5025600598514,0.170724830544201,1.96172365138526,0.0577831478617019,21.5872282027967,1.3083299305573,14.7126482326155,0.161788341897341,2.37638216317685,22.4276614920058,0.044587796206771
504,0.0555752133570472,18.217562196111,1.07298998484742,11.6312658093764,0.170695729058691,1.98372336074026,0.057792623387396,21.6001281108979,1.30939826278277,14.7498661541871,0.161884188776151,2.38366767462004,22.4499443206436,0.0445435403187374
505,0.054578809816411,18.2357042501985,1.05518930238067,11.5839359730977,0.1710218936451,1.97907762143664,0.0582631254633345,21.6099295193614,1.32064228815572,14.6556522208849,0.162388822570388,2.37587177123128,22.4722050542442,0.0444994159489985
506,0.0558552640219497,18.2477936780166,1.08062556259646,11.6732391813043,0.171225864551386,1.99671226577126,0.0577770053879877,21.623284986217,1.30999693028697,14.700839114973,0.162356560452279,2.38301858972102,22.494443758404,0.0444554224474387
507,0.0548464198426094,18.2742156551805,1.06276732612244,11.6083186593408,0.171314541564271,1.98698322469447,0.0580613200991476,21.6705123504471,1.3195563262158,14.5508163001395,0.16213711011507,2.35641099966162,22.5166604983954,0.0444115591684328
508,0.0552950769952884,18.2322320411974,1.06779037655572,11.7217220237895,0.1715434634185,2.00881035258965,0.0579377073293318,21.7054970288034,1.31911504526833,14.5777102970401,0.163336695848654,2.37701768614296,22.5388553391693,0.0443678254708057
509,0.0545794354128424,18.3024615620814,1.05907365189169,11.661639887478,0.172001168670279,2.00376393299847,0.0577972252610976,21.7055260548684,1.3155029603749,14.8088295748014,0.163522122290428,2.41758836379958,22.561028345357,0.0443242207177936
510,0.0551107221914726,18.3003484520886,1.06906222297273,11.3943239616368,0.172328976455351,1.96158867096143,0.058000989932092,21.7636431143785,1.32395766656161,14.7480456431737,0.163925870345621,2.41348269070394,22.5831795812724,0.0442807442770048
511,0.0550676801879299,14.4494490263147,0.843663557757358,11.6015876192282,0.0911530247993294,1.05652190654719,0.0578376596017409,20.6166325998774,1.25057166455577,14.8605416019081,0.0701354366981577,1.04045619501281,22.6053091109146,0.0442373955203809
512,0.0545670876423101,14.4585939980695,0.836623113517545,11.6490059263633,0.0914086109287242,1.06379279424299,0.0572251379944986,20.6462888660413,1.23929251155597,14.7565588267583,0.0702499701791225,1.03490013356932,22.6274169979695,0.0441941738241592
513,0.0547315664597678,14.4653433643739,0.839340619192033,11.7868967093973,0.0914354625871941,1.07655034908496,0.0571841751847219,20.6765009750354,1.2400896763141,14.6860439917216,0.0703444765444479,1.03136810843678,22.6495033058122,0.0441510785688348
514,0.0548729926894386,14.4932045069572,0.843304258008585,11.7432995265141,0.0917476986120693,1.07635094143952,0.0573639591305641,20.7011797825233,1.24551753904337,14.7567768608193,0.0705119346687722,1.03870028010688,22.6715680975093,0.0441081091391231
515,0.0550622027256582,14.5062163988858,0.846974117537597,11.643481187917,0.0919149577570862,1.06911757505522,0.0571548540689647,20.7294245753176,1.24276291450789,14.8261475932472,0.0705673583334983,1.04446457069864,22.6936114358204,0.0440652649239232
516,0.0547707429409249,14.5080723323355,0.842297793935826,11.8128791817416,0.0922020284613596,1.0880531546053,0.0572353100191687,20.7201515128325,1.2421965816047,14.8048857404209,0.0706688887004353,1.04445216982269,22.7156333832011,0.0440225453162812
517,0.0544496327591417,14.5283009570895,0.838808609553616,11.7113971558767,0.0923025915231034,1.07986730303909,0.0569434108887066,20.7558493026254,1.23951175677172,14.8107743108094,0.0709371517147304,1.04882248853376,22.7376340018041,0.0439799497133542
518,0.0545850697478542,14.5111674208173,0.839178701913651,11.7543241465385,0.092587367173343,1.08722464093803,0.056851414892865,20.8143893529729,1.24067364790491,14.8332911478771,0.0710037918195579,1.05144894125793,22.7596133534821,0.0439374775163747
519,0.0550704449279066,14.5513343444805,0.849583974806386,11.882522120208,0.092609643370577,1.09932065066069,0.0568018363128193,20.8310691731054,1.24023321418727,14.8727159655842,0.0712438685347314,1.05779051017237,22.781571499789,0.0438951281306147
520,0.0556275492734725,14.5623628564133,0.858982937794021,11.9107015040128,0.0928607354442562,1.10490609329531,0.0567488777106779,20.8728373667377,1.24182473904478,14.7202991514111,0.0713283823690141,1.04819137167538,22.8035085019828,0.0438529009653515
521,0.0555113513144195,14.5978965341706,0.859268626279642,11.8456809845413,0.0930225890939308,1.10079435884435,0.0569666372025867,20.8898986659802,1.2482302618888,14.8119776468186,0.0714344694873475,1.05633617476991,22.8254244210267,0.0438107954338324
522,0.054575136591984,14.6030560436334,0.84509078615934,11.8356548467391,0.0933862542768637,1.10413177414233,0.0571653094768606,20.9195309781393,1.25439575050399,14.8570516563334,0.0717045498273362,1.06351157549665,22.8473193175917,0.0437688109532409
523,0.0541656301419466,14.6061019861683,0.838916684519676,11.6548137152831,0.0935636367611396,1.08940983420003,0.0567442533765688,20.9681763976907,1.24791362471973,14.7173382165552,0.0717855443660614,1.05465127594928,22.8691932520585,0.0437269469446626
524,0.0549997461611039,14.6171543748995,0.852316402336974,11.7463034607865,0.0936487114927265,1.09894779302938,0.0569482504430938,20.9776415286912,1.25294724286022,14.7822114307075,0.0719004686053672,1.06105739653406,22.8910462845192,0.0436852028330519
525,0.0560033529650711,14.6468802382485,0.869792126481828,11.6493887796947,0.094017200716091,1.094115635665,0.056333668182133,21.0241217699869,1.24233234654473,14.8548583221884,0.0719115744257026,1.06647946654735,22.9128784747792,0.0436435780471985
526,0.0544825996053362,14.6566484423711,0.846732657673941,11.7985123466001,0.0940402728052115,1.10848289686021,0.0566938618837269,21.0271246612373,1.25020462034562,14.7972502561252,0.0720224204937262,1.06392350854445,22.9346898823594,0.0436020720196947
527,0.0523991941084574,14.6741218619868,0.815225329902117,11.97588138942,0.0942469531184488,1.12752173061312,0.0565187207646474,21.0648077179034,1.24877828779448,14.8890238106552,0.0720506918564321,1.07101514381553,22.956480566498,0.0435606841869032
528,0.053172024885598,14.6878527112218,0.828147662566819,11.8082731726556,0.0945751194445633,1.11560488149303,0.0558023363979261,21.0904569026787,1.23450036240168,14.7802462576234,0.072159045665109,1.06470250433261,22.9782505861521,0.0435194139889245
529,0.0547434227610606,14.7077324172883,0.853737794470726,11.8411785917657,0.0948955561811085,1.12283225883163,0.056345235158011,21.0910673210529,1.24647681248818,14.863793165724,0.0722759059101489,1.07249936991684,23,0.0434782608695652
530,0.0530144205067287,14.696697554482,0.82558240469933,11.8653465585283,0.0950574735088569,1.12687805055086,0.056415714298541,21.1212141912794,1.24972960104108,14.8922289114025,0.072408718963858,1.07664056233145,23.0217288664427,0.0434372242763069
531,0.0528523883932432,14.7307133057976,0.825549512835032,11.8952641608266,0.0952659001859154,1.13205728069971,0.0560206597327994,21.1195386936873,1.24066830388609,14.918103997674,0.0724658350931669,1.07921377621153,23.0434372436058,0.0433963036602746
532,0.0546766998125017,14.7348752209531,0.854174033906605,11.8823758801032,0.0953279456272864,1.13159707732783,0.0562829569641227,21.1901482776583,1.25093187491623,14.8256059588307,0.0726705655824249,1.07566428645826,23.0651251893416,0.043355498476206
533,0.0532090910964509,14.7442286895255,0.831785775767885,11.8952232241254,0.0955466415562085,1.13537392762888,0.0557172563922465,21.2020480082065,1.23914222050647,14.9264212154543,0.0729497926642176,1.08706571592067,23.0867927612304,0.043314808182421
534,0.0539403743938624,14.773841277284,0.84494658753335,11.8810363493881,0.0957747174493956,1.13677110165952,0.0555983685343458,21.2558193461238,1.23953073491561,14.9291612686167,0.0730226296402961,1.08834515912898,23.1084400165827,0.0432742322407915
535,0.055518264409664,14.7857608669119,0.870386636244131,12.0236333746127,0.095908118957193,1.15210425672379,0.055774115787908,21.2682827162091,1.24416157048966,14.8665267766454,0.0731074082137734,1.08500522999465,23.1300670124408,0.0432337701167117
536,0.0546343976263152,14.758030451931,0.853577980405562,11.805067738078,0.0961460032378301,1.13384059247765,0.0557610484564099,21.2786676112002,1.24459390968977,14.9546538826224,0.0732848016507751,1.09408978949501,23.1516738055805,0.043193421279068
537,0.0531712434295513,14.8128030101396,0.83515641871063,12.0016015078522,0.0962576920260558,1.15403409721736,0.0556990910110552,21.3200308472326,1.24539509235531,14.884004349163,0.0733612640888031,1.09012206741635,23.1732604525129,0.0431531852002103
538,0.0538220482724939,14.8217804359392,0.845729075488704,12.0275511480461,0.0965156429283041,1.15970106413943,0.0555906209433315,21.3435046049687,1.2438106822787,14.8612082925843,0.0734205575471992,1.08925329448054,23.1948270094864,0.0431130613559227
539,0.0526460031315884,14.8287143778373,0.827614300216509,11.9250218930869,0.0967327294423904,1.15236433071564,0.0554642914765694,21.3707626765407,1.24333833706507,15.0214501701634,0.0737200686403399,1.10549722503626,23.2163735324878,0.0430730492253948
540,0.0548756405261685,14.841957255866,0.862833389027927,12.0282013894704,0.0968406396093785,1.16360972229823,0.0559527430822762,21.3770282893564,1.25453172182245,14.9706757194591,0.0737238302094829,1.10189633680986,23.2379000772445,0.0430331482911935
541,0.0532787479750675,14.8731126399079,0.840064585912161,11.978738802014,0.0970228063836262,1.16104056479302,0.0557245024612923,21.3931713803391,1.24992061430426,14.899485283881,0.0738132200955396,1.09792523150637,23.259406699226,0.0429933580392348
542,0.053951446300414,14.8997339483908,0.852388654324294,12.0446533781824,0.0972653443873831,1.17033268982199,0.0552072402756853,21.4302669843696,1.2402369563356,14.9371969403922,0.0738444089989762,1.10112625548253,23.2808934536456,0.0429536779587558
543,0.0519816290758599,14.85981736998,0.8174457898117,12.0667327183356,0.0973667626733183,1.1736454179188,0.0555651776039661,21.4584925677312,1.25033139947744,14.9967699024593,0.0740263575726362,1.1083263132017,23.3023603954621,0.0429141075422875
544,0.051567409615195,14.9273181598163,0.81588299844005,12.0386770853448,0.0976026653061101,1.17381916984693,0.0553168287711003,21.4888913390782,1.2467923788006,14.9770946289424,0.0740651530409449,1.10739098660736,23.3238075793812,0.0428746462856272
545,0.0523607796655232,14.9466282463047,0.829839537517867,11.9125261629903,0.097763684956395,1.16341699931991,0.0549592453069515,21.5027353106561,1.23957899977544,14.9289793088483,0.074189380693256,1.10548472221481,23.3452350598575,0.0428352936878119
546,0.0534600853410089,14.8467657351031,0.838241507826779,11.9110528592411,0.0980719350924545,1.16693466431228,0.0553672590952068,21.544690942145,1.25110425526176,14.9484995585759,0.0742773063684014,1.10852181875276,23.3666428910958,0.0427960492510913
547,0.0515256917414993,14.9802897882156,0.81812768885855,11.9368873647536,0.0984151288798809,1.17353935927532,0.0551617472130519,21.5411989079414,1.24586830280113,14.9568525627395,0.0744165640314996,1.11119122052343,23.388031127053,0.0427569124809013
548,0.053069542757694,14.9852216861734,0.84302846567298,11.8851359350743,0.0985603286859113,1.17021731248125,0.0549412455958301,21.608017740826,1.24513574657942,15.0428668797971,0.0746597045267269,1.12118931188438,23.4093998214393,0.042717882885838
549,0.052257526305447,14.9868789817897,0.829924871211682,12.0247195506678,0.0988835668132517,1.18779777125859,0.0548352565741765,21.6199013852867,1.24353775820043,15.1440527560472,0.0747588285918614,1.13023249167479,23.43074902772,0.042678959977632
550,0.0514044096164537,15.0127657729288,0.818148870932866,12.1558040025305,0.0989165367966304,1.2011770564535,0.0554232936342393,21.6370112488535,1.25739074351191,15.1081334103546,0.0748861011638599,1.12946806701881,23.4520787991171,0.0426401432711221
551,0.0520214250581624,15.0202270089725,0.828470125796523,12.0554047468766,0.0992203417432434,1.19496835045133,0.0548583510658601,21.6535348727447,1.24487231311064,15.0099248736,0.0749400155952231,1.12311487051755,23.473389188611,0.0426014322842305
552,0.0507379428452154,15.0176162821346,0.807396773443371,12.056802467993,0.099603243441655,1.19966742000036,0.0547646365240977,21.6864690237375,1.24565664902102,14.9496253753938,0.0750121968025516,1.11951026144933,23.4946802489415,0.0425628265379374
553,0.052229193215898,15.0809759685304,0.835119227188962,12.0444776216359,0.0999894383457969,1.20326461866699,0.0550062067019413,21.7020093355927,1.25136472159864,14.9633521084368,0.0751346823305256,1.12234256082848,23.5159520326097,0.0425243255562562
554,0.0512024949675507,15.0809015042374,0.818517225921226,11.9571722178258,0.100050105686176,1.19506547345679,0.0547294643339183,21.7371823545333,1.24746598231864,15.0811196436779,0.0751737646263533,1.13194891546278,23.5372045918796,0.0424859288662087
555,0.0548136936469108,15.1135434173419,0.878435437792335,12.0046287723187,0.100300638002959,1.20284898475649,0.0544815587219507,21.7757511512246,1.24443917877531,15.1176303912278,0.0752623442219115,1.13585577697644,23.5584379787795,0.0424476359978009
556,0.0527863282389239,14.998360864663,0.83593428994457,11.9740173407937,0.100543852730577,1.20269722598903,0.0546164534991471,21.8012061224888,1.24893880157406,15.1171128316705,0.0755491297860128,1.14016735613251,23.5796522451032,0.0424094464839985
557,0.0520732237631153,15.1318215712062,0.835312284528976,12.1453495250805,0.100599659675156,1.22057996306292,0.0545584053618897,21.8063672053798,1.24794835760725,15.1481605217669,0.0756162339310353,1.14356235829174,23.6008474424119,0.0423713598607036
558,0.0506074634702195,15.162844605515,0.813687537930732,12.1661825994915,0.100967272080301,1.22712119432689,0.0542627288889625,21.8414985387778,1.24263017548337,15.0091799026278,0.0756733704393098,1.13386034469871,23.6220236220354,0.0423333756667302
559,0.0525506437510973,15.1750941449177,0.845609080104812,12.0922045789701,0.101384850125302,1.22473256253283,0.05433092682695,21.8649522111354,1.2460815301175,15.103245084676,0.0758277696450924,1.14328337778109,23.6431808350738,0.0422954934437814
560,0.0514698617977103,15.1414176386554,0.825204665049681,12.2117264803053,0.101514624812362,1.23841254153779,0.0547584083454662,21.8864980070929,1.25665321323465,15.0598319886871,0.0758990443649717,1.14102065298562,23.6643191323985,0.0422577127364258
561,0.0531173832458931,15.2178027441056,0.857063796626238,12.08721266916,0.101839821100706,1.22969603923243,0.0542892425216383,21.9227130255226,1.24841384237064,15.1651124133484,0.0762478906103263,1.15430661940839,23.685438564654,0.0422200330920749
562,0.0498249537301091,15.236704676305,0.805007704929948,12.3085138674686,0.102165009763361,1.25619911766865,0.053663910580654,21.9577721130867,1.23587126417479,15.1130333254871,0.076323535797698,1.1514920199763,23.7065391822594,0.0421824540609598
563,0.0513898090678784,15.2242500430966,0.829043412807175,12.1728122407279,0.102354540965616,1.24469510772326,0.053979091994053,21.9657881283559,1.2437180441674,15.1360583893215,0.0764157778688132,1.15467746009078,23.7276210354093,0.042144975196109
564,0.0517064034378306,15.1867455026044,0.830736927143678,12.0630776233448,0.102556066033873,1.23591020439671,0.0538335042871217,21.9836564145837,1.24137807042868,15.1066374866574,0.0764583805934284,1.15320553579098,23.7486841740758,0.042107596053326
565,0.0497268737098019,15.261318781877,0.804523280987749,12.0832431616188,0.102826020355704,1.24120542522078,0.0537045515617711,22.0179009571211,1.24033504429176,15.1190648515463,0.0765966205410574,1.15618768577352,23.7697286480094,0.0420703161911671
566,0.0522470684687983,15.2562870849929,0.84463074338102,12.4794184791472,0.103098219450254,1.28538751342848,0.0539326681269312,22.0390499822823,1.24679440157198,15.1662182741005,0.076679616412216,1.16095034889624,23.7907545067406,0.0420331351709199
567,0.0538503094161023,15.2904924831768,0.871902861690935,12.3969964616328,0.103200662147792,1.27834105508726,0.0536254372529589,22.0445624115737,1.23947695766831,15.0392464158224,0.076906080199169,1.1546459794292,23.8117617995813,0.0419960525565808
568,0.0525654495565134,15.3153682995301,0.85276304172398,12.6417712084998,0.103536574993242,1.30769662812704,0.0535639634439967,22.0909781465707,1.24081124064298,15.1389349553073,0.0770255337704112,1.16412943015031,23.832750575626,0.0419590679148345
569,0.0534838132339036,15.3249105628036,0.86859912219146,12.1469982084245,0.103787381839944,1.25952806991322,0.0537646264766828,22.1208674077126,1.24751431591187,15.1609443443166,0.0770052903068925,1.16548719768297,23.8537208837531,0.0419221808150319
570,0.0543374271092957,15.348131781518,0.883525346426725,12.0862254250745,0.104235583854603,1.25846773534021,0.0534707143425316,22.1426887240699,1.2419504536599,15.186098537376,0.0772255644893392,1.17077055930986,23.8746727726266,0.0418853908291695
571,0.0535031677356394,15.3860204610549,0.872884299826725,12.3748437011872,0.104345455244747,1.28988079919617,0.0532270323608428,22.1716336635552,1.23766185380501,15.1465338274748,0.0774238395456426,1.17088453317613,23.895606290697,0.0418486975318687
572,0.0532014234027824,15.3927187272057,0.86819461586205,12.5698882002563,0.104631813655528,1.31396818284253,0.0534259170609415,22.1855992298418,1.2432481344613,15.2376890870641,0.0775399192140769,1.17951649468698,23.9165214862028,0.0418121005003545
573,0.0532578346660647,15.4240646583474,0.87105221367538,12.1185283144505,0.105044605785664,1.27178873893776,0.0536666538942221,22.1853317803087,1.24757013058299,15.2077762745416,0.0776182923479558,1.17837553662392,23.9374184071716,0.0417755993144357
574,0.0528911783310234,15.419767293275,0.864495286489049,12.1556855682646,0.105371325159141,1.27955149202544,0.0533506405884486,22.2134548547441,1.24214235501896,15.1765689382494,0.0777383574123214,1.1777147142945,23.9582971014219,0.0417391935564841
575,0.0535832180281151,15.4405919549454,0.877237044560288,12.2857273974837,0.105540343032272,1.29514526228749,0.0535612916279851,22.2496530988224,1.24993393675225,15.1327682918785,0.0778402527073079,1.17597528206793,23.9791576165636,0.041702882811415
576,0.0531957982632759,15.4932071141146,0.873940125317167,12.2484753594463,0.105855610625956,1.29524202125028,0.0533337087471873,22.2843074398158,1.24604486274479,15.1117914324936,0.0779914611539248,1.17658365797551,24,0.0416666666666667
577,0.0506795512139144,15.5111840954182,0.833553509259861,12.1275872838628,0.106104342531915,1.28541512600591,0.0534045495163424,22.3142490995935,1.24990559634216,15.2278307936638,0.0780895187789532,1.18728026314114,24.0208242989286,0.0416305447121813
578,0.0516373705160735,15.5311862554219,0.850412816598597,12.1696609205675,0.106365370220018,1.29309884455171,0.0535232135590053,22.3208646250944,1.25302614551733,15.1719670821071,0.0781589971183846,1.18381487075481,24.0416305603426,0.0415945165403852
579,0.0532441125048874,15.5350172549832,0.877092311165469,12.3350874616515,0.106537777666737,1.31265165978283,0.0531067817309233,22.3331532173993,1.24408678436958,15.2381473042413,0.0782011885686488,1.18966655138233,24.0624188310319,0.0415585817461691
580,0.0535419791229914,15.5932575750978,0.885303656113786,12.35642756265,0.106981577980174,1.32058435126613,0.0532385168520452,22.380243384742,1.24954889104931,15.067500751013,0.0783734282096461,1.17889247668118,24.0831891575846,0.04152273992687
581,0.0527585471156998,15.6000800436391,0.872675434114304,12.4149017840821,0.107179729363656,1.32925623209445,0.0532744678733139,22.3937131588392,1.25128290458625,15.1693841742264,0.0784933827618873,1.18863626921039,24.1039415863879,0.0414869906822511
582,0.0509686553515473,15.6196877175385,0.84413150278835,12.2584935727864,0.107548241737889,1.31700620815767,0.0529250961640215,22.3993826100645,1.2427987168367,15.3590216549351,0.0785765485903235,1.20485869680384,24.1246761636296,0.0414513336144839
583,0.0509166335075755,15.612027073533,0.842327912356801,12.2438915091241,0.107823751823812,1.31875333569531,0.052989654665819,22.4059736243975,1.24475627504179,15.2123351074382,0.0787208426520357,1.19555071184135,24.1453929352993,0.0414157683281291
584,0.0516188889954976,15.3914694218247,0.83837787779057,12.2815126176448,0.10786164890638,1.32339235613925,0.0526369240407775,22.4746903798284,1.24081909209797,15.1675466711199,0.0788664840852142,1.19417499022683,24.1660919471891,0.0413802944301184
585,0.0524650771293378,15.6825004143147,0.872445666816214,12.4384240188534,0.108320508583035,1.34595026825936,0.0527575259440862,22.5012503493094,1.24510718991057,15.172454166629,0.0789366018050546,1.195576097771,24.1867732448956,0.0413449115297362
586,0.0545451517086109,15.7069872506572,0.908347550709831,12.0266348864702,0.108804556376525,1.30722781387637,0.052989585162378,22.5089737577542,1.25107407957502,15.2186208372443,0.0790084102967501,1.20036726598973,24.2074368738204,0.0413096192386014
587,0.0527150760283662,15.7472769483399,0.880237460547194,12.4074138892332,0.109116755195859,1.35249329316738,0.0527031318944834,22.5254784163965,1.24495064487772,15.2673903386142,0.079218652295247,1.20739678784618,24.2280828791714,0.0412744171706498
588,0.0506058748123267,15.7949220161355,0.847581384300242,12.449218555734,0.109552724964868,1.36253990926339,0.0527410628134791,22.5133757983235,1.24420288478608,15.2419183072651,0.0793713368211042,1.20773704898321,24.2487113059643,0.0412393049421161
589,0.0530380394487952,15.7981863711785,0.88838867923721,12.4567837165799,0.109844531372398,1.36689811874839,0.0523949138965504,22.5557240481381,1.23944287891584,15.2348816515447,0.0794722762578829,1.20869594932681,24.2693221990232,0.0412042821715165
590,0.0547877570706706,15.6186713159082,0.905520484658893,12.3461379703226,0.110274498378158,1.36006366878351,0.052487128590259,22.5619444855175,1.24163887577598,15.3139551936836,0.0794805208304292,1.21499124253152,24.2899156029822,0.0411693484796309
591,0.0588117516770137,12.5897768292007,0.770480824151016,12.4756476118437,0.11079476336905,1.38111272233863,0.0526693866879072,22.5798468116288,1.24692273997645,15.26562376249,0.0796912970822001,1.2145255576993,24.3104915622864,0.0411345034894864
592,0.054790509478263,15.8839930131371,0.922801732734743,12.1046224428397,0.11127453398493,1.34567002711399,0.0525513462317084,22.6406713554344,1.24798825130048,15.2847163521217,0.0798001813323548,1.21763328708946,24.3310501211929,0.0410997468263393
593,0.0550576147422238,15.9251794239072,0.929720240043892,12.2374915320106,0.111296260414038,1.36063013389987,0.0525184288633417,22.6463358632719,1.24755383390638,15.2610670316339,0.0798625411247505,1.21687591371239,24.3515913237718,0.0410650781176591
594,0.0569764177974509,15.9340999355107,0.962681672666744,12.26983279244,0.11175586000303,1.36982983235689,0.0526161560308968,22.6224790932153,1.24643440228945,15.2947036513013,0.0799778034497399,1.2211347262861,24.3721152139079,0.0410304969931109
595,0.0536852211006446,15.9511054970899,0.90803549862301,12.059923674509,0.111973952123738,1.34895142795824,0.0520477016986837,22.7107932406118,1.23984494864807,15.3010901865819,0.080055800308934,1.22287151601093,24.3926218353009,0.0409960030845394
596,0.0545221879534256,15.9813804667884,0.923659367889971,12.3173210280153,0.112188046339942,1.38053883403356,0.0519170976653947,22.747925526131,1.23871387659226,15.357514516871,0.0802316419409172,1.2302351721715,24.4131112314674,0.040961596025952
597,0.0530478526580959,16.1879921156027,0.910591888048212,12.3512099215988,0.112343450975915,1.38612894859877,0.0519514063837327,22.765222749547,1.24050760992196,15.3377380943229,0.0803231204995131,1.22991002558007,24.4335834457412,0.0409272754535029
598,0.0589671109285554,16.2224244636001,1.01434345196983,12.284940752824,0.113212978552901,1.38920170738185,0.0520986874498567,22.7887009410261,1.24539714072335,15.3280854852687,0.0804314825420191,1.23078590063283,24.454038521275,0.0408930410054765
599,0.0532505225626239,16.2454270660829,0.917312400200064,12.3457691763751,0.113759064547748,1.40296447970346,0.0520861681106545,22.7944903384673,1.24463870907769,15.3520978738592,0.080471659888391,1.23331837867242,24.4744765010408,0.0408588923222718
600,0.0643458167659267,16.3333086201634,1.11444131490681,12.0812946005736,0.114150774387051,1.37764408788357,0.0519038287561525,22.8208224227175,1.24214494325837,15.3191059397088,0.0805276497698214,1.23161022761484,24.4948974278318,0.0408248290463863
601,0.0561335100940216,16.393454384371,0.975788398683181,12.1424050376193,0.114452822388118,1.38836525092671,0.0521134446425279,22.8486464105366,1.24897151677772,15.3042164801073,0.0807168522496636,1.23333331528688,24.5153013442625,0.0407908508224002
602,0.0533160714983438,15.4661658426801,0.878884377878458,12.4247744641215,0.115367057502412,1.43194862325382,0.0520322911395573,22.8736993836577,1.24833900220423,15.3844417658104,0.0808053832867923,1.24102142201054,24.5356882927706,0.0407569572969611
603,0.0531817790617029,16.7739403438817,0.945933772186823,12.5395472790584,0.115573676438314,1.44776017206548,0.0516788919733749,22.9006859258338,1.24140416801353,15.3652357679349,0.0808238215384778,1.23971454056368,24.5560583156173,0.0407231481187684
604,0.0534201144797349,16.9997044938599,0.962961995355132,12.3081017623078,0.115915017942962,1.42538844312014,0.051919250421,22.9225727042306,1.24828858455832,15.4067306851764,0.0810771396999298,1.24695268571261,24.576411454889,0.040689422938558
605,0.0624782825230579,15.5553378264284,1.06405363098601,12.2943352664697,0.116604842447183,1.43210699536668,0.051371361587623,22.9477085740971,1.23630096436737,15.3231818543082,0.081243076113558,1.24278747783598,24.5967477524977,0.0406557814090871
606,0.0597473721303426,12.6540053307469,0.892637605277141,12.4266950579556,0.117381548748391,1.45719630349525,0.0517847038197589,22.9750127640052,1.2479617288798,15.3971293494187,0.0813416489086144,1.25029526585131,24.6170672501823,0.0406222231851194
607,0.0570452012078372,17.4344167615026,1.05555345040659,12.3022250743747,0.11756720611307,1.44485039830378,0.051577072117928,23.0055381221528,1.24456439531376,15.4381172912693,0.0813328812021566,1.25377721520382,24.6373699895098,0.0405887479234099
608,0.0603824391855953,18.3758855348458,1.17658104719179,12.4699092521614,0.118346525893552,1.47432341718758,0.0515646282559944,23.023681665185,1.24480611133021,15.4455460427913,0.0814924002526029,1.25655821895668,24.6576560118759,0.0405553552826906
609,0.0626040309455027,18.3485607604613,1.22462698224216,12.3682448120804,0.118707942183242,1.46670206658283,0.0516350752854739,23.0697434320673,1.24947119848588,15.4012941257934,0.0815377934558943,1.25367469896523,24.6779253585061,0.0405220449236554
610,0.0594498346079925,20.275270868936,1.27832177753011,12.1513958903813,0.119078031742049,1.44577344231193,0.0513384753209249,23.0837344461379,1.24300207929592,15.4275621423115,0.0816964207425578,1.25827714753815,24.6981780704569,0.0404888165089458
611,NaN,NaN,NaN,12.5741371823629,0.119834119915766,1.50526629105329,0.0513553387756303,23.0926513678686,1.24378122853635,15.3934430060204,0.0817916810224354,1.25692330361016,24.7184141886165,0.0404556697031367
612,NaN,NaN,NaN,12.3034847034251,0.120845729465108,1.48542441986752,0.0516883353255269,23.1197479330156,1.25342321528466,15.3942537721914,0.082015223382507,1.26039772841476,24.738633753706,0.0404226041727222
613,NaN,NaN,NaN,12.22454335614,0.121070224695215,1.47855232300322,0.0515350808883427,23.135733960121,1.25057735699347,15.4047048450329,0.0820586254570901,1.26194898545108,24.7588368062799,0.040389619586101
614,NaN,NaN,NaN,12.6132172086694,0.121772515773801,1.53436528571998,0.0514477957220888,23.1558659191575,1.2495978757059,15.3838262696881,0.0822315138666658,1.26292383531034,24.7790233867277,0.0403567156135631
615,NaN,NaN,NaN,12.5159537233734,0.122314209173372,1.5293173616746,0.051470514245975,23.2033032068663,1.25265286098603,15.4273000027756,0.0822826992354931,1.26725071484077,24.7991935352745,0.0403238919272756
616,NaN,NaN,NaN,12.7999253201086,0.122863530890147,1.57102641009893,0.0513470147195303,23.2179652635827,1.250327796675,15.4545025226072,0.0824064350672911,1.27133998038831,24.8193472919817,0.040291148201269
617,NaN,NaN,NaN,12.3703465479855,0.123399715156632,1.52493352115937,0.0514479070575317,23.2274925523803,1.25333806822604,15.423643035524,0.0826161326139246,1.2721275654449,24.8394846967484,0.0402584841114237
618,NaN,NaN,NaN,12.5173752539802,0.123724834859624,1.54708794717692,0.051062958165137,23.2487741245826,1.24519190428932,15.3339311676182,0.082658283495968,1.26533556666914,24.8596057893121,0.0402258993354565
619,NaN,NaN,NaN,12.56222796188,0.124107891518698,1.55747068598324,0.0507366447731063,23.258350698163,1.23766959045661,15.3071764607548,0.0827583917008637,1.2646569435302,24.8797106092495,0.040193393552907
620,NaN,NaN,NaN,12.1972373597662,0.124266962572109,1.51415280510603,0.0506662184543206,23.2781364890205,1.23712927978712,15.4311930343182,0.0828856648188905,1.27680140005162,24.8997991959775,0.0401609664451249
621,NaN,NaN,NaN,12.6171264566105,0.125171689976875,1.57768365074532,0.0511777584838729,23.3009233269104,1.25083459438624,15.39850195632,0.0829112970290911,1.27446774065477,24.9198715887542,0.0401286176952564
622,NaN,NaN,NaN,12.4246753859139,0.125382810530503,1.55628907966452,0.0511015923327168,23.2857856651917,1.24713552783425,15.5677600839932,0.0831214929926333,1.29184271082015,24.9399278266799,0.0400963469882313
623,NaN,NaN,NaN,12.5860795390751,0.125895125034644,1.58291023482915,0.0508341747311441,23.3054804844316,1.24164892593141,15.4766082369775,0.0831708790415652,1.28505799596883,24.9599679486974,0.0400641540107502
624,NaN,NaN,NaN,12.4925071631204,0.126436817525956,1.57793056202462,0.0510694753462649,23.3784568279258,1.25235156289061,15.5419052496328,0.0833290397074657,1.29284843281638,24.9799919935936,0.0400320384512718
625,NaN,NaN,NaN,12.619036729602,0.128138917056084,1.61538185426687,0.0507840551608914,23.4215343159413,1.24764993097332,15.6075339121009,0.0835256661405638,1.30131553420631,25,0.04
626,NaN,NaN,NaN,12.5710600057565,0.12842057846636,1.61273499961616,0.0507791736471677,23.4105908212073,1.24652132147755,15.462329490086,0.0835974675662171,1.29049664283111,25.0199920063936,0.0399680383488716
627,NaN,NaN,NaN,12.5824064961241,0.128991714759891,1.62135110921389,0.0503468159254561,23.4300151484253,1.23656940742284,15.3959135965197,0.0837121391095151,1.28671847697336,25.0399680510978,0.0399361531915436
628,NaN,NaN,NaN,12.6601108306669,0.129331450358604,1.63564261909529,0.0509525493047073,23.4700276148975,1.25435548522148,15.4684896064584,0.0838069267713225,1.29417420442784,25.0599281722833,0.0399043442233811
629,NaN,NaN,NaN,12.6024800854049,0.129843676798747,1.63472732349599,0.0504799614541171,23.4969522694163,1.24416425182692,15.4420680084912,0.0839726053473181,1.29452830217379,25.0798724079689,0.039872611141445
630,NaN,NaN,NaN,12.6713189975847,0.129918649623041,1.64463780970145,0.0508161750719748,23.5172008993673,1.25349506981447,15.4327806914879,0.0840341470489697,1.2946139412068,25.0998007960223,0.0398409536444798
631,NaN,NaN,NaN,12.8513407246983,0.130504572122,1.67567137502253,0.0505867112574942,23.5195514663529,1.24804035680356,15.4922882116705,0.0841057226159221,1.30074640319345,25.1197133741609,0.0398093714329016
632,NaN,NaN,NaN,12.5602006504917,0.130866798264893,1.64185761507939,0.0506645831966889,23.5210271292305,1.24945446450068,15.4697099901087,0.0840801930473164,1.29854317428369,25.1396101799531,0.0397778642087865
633,NaN,NaN,NaN,12.7985110036956,0.13110183930908,1.67618400513772,0.0502751927853728,23.5678731827682,1.24282286959946,15.4590779729718,0.0842408636690817,1.30019686365484,25.1594912508182,0.0397464316758582
634,NaN,NaN,NaN,12.8044194462107,0.131653487798682,1.68434146140479,0.0499773281789222,23.5990378387185,1.2371113231583,15.4711987241171,0.0844002728386314,1.30344423695534,25.1793566240283,0.0397150735394769
635,NaN,NaN,NaN,12.6197777761135,0.13151519346681,1.65813506424103,0.0504317773847585,23.6192033102046,1.24941064147319,15.4108637106797,0.0845921651598799,1.30130025602769,25.1992063367083,0.0396837895066273
636,NaN,NaN,NaN,12.6503455008164,0.132875204520012,1.67922904929972,0.0506590696685017,23.6267750381095,1.25547453959107,15.5421533958828,0.0846580683669664,1.31354268689224,25.219040425837,0.0396525792859072
637,NaN,NaN,NaN,12.6670316234307,0.133184844819,1.68551484745232,0.0503423740721083,23.6327644040238,1.24773739518481,15.5790476314501,0.0848354168678906,1.31942876662304,25.2388589282479,0.0396214425875164
638,NaN,NaN,NaN,12.9090243558268,0.134445534822713,1.73383116227293,0.050229418011164,23.6489309927519,1.24601658578575,15.5141039586765,0.0848490761462391,1.31402273921083,25.2586618806302,0.0395903791232448
639,NaN,NaN,NaN,12.6379746058036,0.134946378744564,1.70353998033856,0.0498782588799224,23.6515345094057,1.23653505531336,15.4936023431095,0.0849296554499582,1.31357783298158,25.2784493195291,0.0395593886064618
640,NaN,NaN,NaN,12.6473900500447,0.134584262318743,1.70017066600202,0.0499561562675038,23.7120767203666,1.24250226837723,15.5246656600618,0.0850438556093899,1.31803509127988,25.298221281347,0.0395284707521047
641,NaN,NaN,NaN,12.9133295169879,0.135241305178722,1.74479524760876,0.0499105982958153,23.7291684964106,1.24225765285766,15.5234192307303,0.0850683933386847,1.3183759689088,25.3179778023443,0.0394976252766682
642,NaN,NaN,NaN,12.4063385015006,0.135571818523422,1.68029635847993,0.0496516633399698,23.7517815656075,1.23703851804226,15.4590511959135,0.0852370181534322,1.31544040995355,25.3377189186399,0.0394668518981929
643,NaN,NaN,NaN,12.6939517124562,0.135868657709892,1.72284927626568,0.0495883370850102,23.7737810100957,1.23654311150238,15.5111436484469,0.0854133799547854,1.32266345494324,25.3574446662119,0.039436150336255
644,NaN,NaN,NaN,12.6131602947,0.135860749018215,1.71217462129756,0.0497761628589014,23.7990976936315,1.24264047650637,15.5448390428606,0.0855795015704445,1.3280564217256,25.377155080899,0.039405520311955
645,NaN,NaN,NaN,12.5559074237902,0.134596979216987,1.68947635427359,0.0497131680519755,23.8221499120604,1.24178079408907,15.4926873163353,0.0856761749843448,1.32509900073695,25.3968501984006,0.0393749615479079
646,NaN,NaN,NaN,12.9368762105955,0.137284221216802,1.77427294238549,0.0496315267983828,23.8545551513162,1.24173934349277,15.6059087401588,0.0856800050599898,1.33500272187087,25.4165300542777,0.0393444737682317
647,NaN,NaN,NaN,12.5794910750266,0.136807361834205,1.71926615257814,0.0492999856330451,23.8629905390447,1.23370422428025,15.5877470535825,0.0858253522853282,1.33554161252386,25.4361946839538,0.0393140566985376
648,NaN,NaN,NaN,12.79554253015,0.137311411022564,1.75588759354525,0.0493885641587027,23.8924969009185,1.23776607239115,15.6042884693884,0.0858946686555138,1.33805701585739,25.4558441227157,0.0392837100659193
649,NaN,NaN,NaN,13.107273719451,0.139069051856297,1.82098245375352,0.0495370883784828,23.8983168664604,1.24173242580307,15.6114681713518,0.0859941751960725,1.3401950974013,25.475478405714,0.039253433598943
650,NaN,NaN,NaN,12.9911335861199,0.139711124081185,1.81325472070742,0.0494183365971098,23.9202793508223,1.2394222507586,15.5317263289692,0.0860684632137913,1.33459170022467,25.4950975679639,0.0392232270276368
651,NaN,NaN,NaN,12.8363312467289,0.140309038620909,1.79903100061583,0.0494307178370971,23.9623569181815,1.24224163052691,15.6689524233194,0.0863680513432721,1.35090384663719,25.5147016443461,0.039193090083481
652,NaN,NaN,NaN,12.834609664748,0.140959290413222,1.80729093080524,0.0497706363049515,23.9445480828611,1.24875250481835,15.7013577221584,0.0865235253671579,1.35625701523856,25.5342906696074,0.0391630224993979
653,NaN,NaN,NaN,13.0540845897031,0.141208122943518,1.84161483216645,0.0497287058128009,23.9942319743285,1.25147860824312,15.5875835305125,0.086511778012491,1.34611657414323,25.5538646783613,0.0391330240097416
654,NaN,NaN,NaN,13.4114167566984,0.141463552506932,1.8952598098397,0.0493263860632445,24.0042441027118,1.24164410270888,15.5688691379604,0.086605352800897,1.34603661694897,25.5734237050888,0.0391030943502888
655,NaN,NaN,NaN,12.7416998159348,0.141252795873383,1.79787998817212,0.0493754861052443,24.0288944224386,1.24442466033244,15.6457127294294,0.0866988735402442,1.35415108012291,25.5929677841395,0.0390732332582282
656,NaN,NaN,NaN,12.7770467327379,0.142408762246553,1.81768167293599,0.0491363654678437,24.0217637960382,1.237252481503,15.543548961449,0.0868384983858193,1.34754238847754,25.6124969497314,0.0390434404721515
657,NaN,NaN,NaN,13.120113281131,0.142894916371486,1.87294876105742,0.0493409332004369,24.0573288066499,1.24498674273331,15.6214993999811,0.0869291543632567,1.3556615754184,25.6320112359526,0.0390137157320435
658,NaN,NaN,NaN,13.3469401219196,0.143268109790297,1.910344469422,0.0493146513963185,24.0688959724122,1.24439239990022,15.6437862992919,0.086991587493989,1.35858657271899,25.6515106767613,0.0389840587792725
659,NaN,NaN,NaN,12.9003602105763,0.143720957130214,1.85204568535949,0.0493965291922498,24.0857938031192,1.24720163723821,15.6581040730318,0.0871126977198231,1.36169993688083,25.6709953059869,0.038954469356581
660,NaN,NaN,NaN,13.0930609513494,0.143789773159782,1.88085383918846,0.0492175232766807,24.1217081390964,1.24452131117588,15.7840977390116,0.0872818274185661,1.37531471648516,25.6904651573303,0.0389249472080761
661,NaN,NaN,NaN,12.9410322381129,0.143796701220442,1.8582881432214,0.0490978405406374,24.1279266622324,1.24219264299053,15.6373574447192,0.0874884000747892,1.36577692637502,25.7099202643649,0.0388954920792207
662,NaN,NaN,NaN,12.9216494671999,0.144554597441876,1.86668702524614,0.0489204382974378,24.1685372453618,1.23976438828962,15.7411268742991,0.0876280333443956,1.37701924131896,25.7293606605372,0.0388661037168236
663,NaN,NaN,NaN,13.0692226177099,0.144835207764773,1.89134671431347,0.0494243773572329,24.1775265499145,1.25303618687115,15.6473306684184,0.0877087889433068,1.37018239455582,25.7487863791675,0.0388367818690309
664,NaN,NaN,NaN,13.0656635688895,0.145355887899985,1.89706003024052,0.0488572338194023,24.2163582609113,1.2406481516991,15.7063518033069,0.087762563866091,1.37607835584233,25.7681974534503,0.0388075262853166
665,NaN,NaN,NaN,13.1691657887717,0.145716271633772,1.91701894590288,0.0489634372837748,24.2363113666315,1.24462222845847,15.7295531443044,0.0878026672644772,1.3786081733415,25.7875939164553,0.0387783367164741
666,NaN,NaN,NaN,13.1919299797601,0.145893304243135,1.92267735866568,0.0488808846464162,24.2633655759476,1.24395659447411,15.6532598524335,0.0880432645901833,1.37582071221898,25.8069758011279,0.0387492129146064
667,NaN,NaN,NaN,13.2599202684019,0.145318870930753,1.9261428935491,0.0491218435419951,24.2781212692075,1.25102314310707,15.6968205596496,0.0881044097441122,1.38063897424774,25.8263431402899,0.0387201546331183
668,NaN,NaN,NaN,13.2716534623384,0.14659259416273,1.94358141335512,0.0490012129370985,24.3103056609514,1.24938319015433,15.710952838219,0.0881690472004415,1.38291288916228,25.8456959666402,0.0386911616267068
669,NaN,NaN,NaN,13.2174374408185,0.147170370661172,1.94325206449923,0.0487275821726626,24.3350884707718,1.24371955379474,15.7560769706603,0.0882809696439513,1.3886003643982,25.8650343127551,0.038662233651353
670,NaN,NaN,NaN,13.3720371018773,0.14756872754477,1.97126954931948,0.048462425951982,24.3178045483739,1.23561186432116,15.7653669703412,0.0882981101154675,1.38951847530525,25.8843582110896,0.0386333704643128
671,NaN,NaN,NaN,13.1979478624734,0.14772002805181,1.94770383531967,0.0487432995378476,24.3598448119271,1.24524039515669,15.6925194046794,0.088391174056109,1.38459611386046,25.9036676939772,0.0386045718241091
672,NaN,NaN,NaN,13.1631360821205,0.148193394212974,1.94878120771814,0.048293207399943,24.3832662235213,1.23510058282599,15.6397794839842,0.0885519152014083,1.38255489947216,25.9229627936314,0.038575837490523
673,NaN,NaN,NaN,13.2345437878266,0.148354723256078,1.96144929323927,0.0487650283177661,24.3741942533113,1.24648052413855,15.7429792211489,0.0886790065137836,1.39365261434366,25.9422435421457,0.038547167224585
674,NaN,NaN,NaN,13.2986201162184,0.148181289247504,1.96943432094689,0.0485423358918928,24.4202285121468,1.24330556123413,15.7332873956577,0.0887552462152625,1.39400697390182,25.9615099714943,0.0385185607885673
675,NaN,NaN,NaN,13.5142810010178,0.14909534824852,2.01299224345363,0.0482151300056611,24.4235121356882,1.23494030755304,15.7375242611365,0.0888953345996284,1.39663462745303,25.9807621135332,0.038490017945975
676,NaN,NaN,NaN,13.1145198690105,0.149396296663464,1.95725025773202,0.0483832533702788,24.4583354069703,1.2412828275861,15.7780550788986,0.0889698015755709,1.4014155276749,26,0.0384615384615385
677,NaN,NaN,NaN,13.3739296033226,0.149387110649297,1.99578928695367,0.0484802628557034,24.4665764796364,1.24402363297711,15.7676203216546,0.0891800471192656,1.40376859318466,26.0192236625154,0.0384331221012044
678,NaN,NaN,NaN,13.277520059987,0.149538285693989,1.98381705874848,0.0482674489648229,24.4927388484047,1.23979844763706,15.6982403163093,0.0893182835488412,1.39974545106125,26.0384331325831,0.0384047686321284
679,NaN,NaN,NaN,13.4106349568397,0.15006503149718,2.01038496592396,0.0483429738614985,24.5226946963435,1.24348566884915,15.7967958397034,0.0893914652713449,1.40970941000493,26.0576284415908,0.0383764778226668
680,NaN,NaN,NaN,13.4084360744846,0.150348886288071,2.0139335412035,0.0483349004781255,24.5140776977543,1.2424601407516,15.6840863628446,0.0893400574390957,1.39906389593717,26.0768096208106,0.0383482494423685
681,NaN,NaN,NaN,13.5110782522686,0.150250669284513,2.02811845319141,0.0482963773072984,24.5515104525388,1.24370640875969,15.8195016397809,0.0895540427490054,1.41428389499751,26.0959767013998,0.0383200832619674
682,NaN,NaN,NaN,13.631045764354,0.15031013005318,2.04735566091768,0.048310714386845,24.5445446056044,1.24333996750179,15.7574653330991,0.0896817577958003,1.41073885687721,26.1151297144012,0.0382919790533742
683,NaN,NaN,NaN,13.4054584532295,0.150791869386742,2.01938452472754,0.047865765570331,24.5989052600655,1.23514823699245,15.7465369791131,0.0898177027607684,1.41192355992132,26.134268690744,0.038263936589669
684,NaN,NaN,NaN,13.6132144602828,0.151216476079621,2.05608846314513,0.0483695453982444,24.6163227403273,1.24892532132067,15.7201849563311,0.089889443725539,1.41059166879072,26.153393661244,0.0382359556450936
685,NaN,NaN,NaN,13.4986598529138,0.151303930715169,2.04041228208915,0.0481265236770092,24.6176779379374,1.24220351869154,15.7611047169686,0.0899508163413956,1.41525233093792,26.1725046566048,0.0382080359950435
686,NaN,NaN,NaN,13.3965705106429,0.152192983821381,2.03674200450789,0.0480669599669408,24.6373083342942,1.24186743554356,15.7980899869145,0.0900380048645515,1.420030963644,26.1916017074176,0.0381801774160606
687,NaN,NaN,NaN,13.3053211372192,0.152113988392819,2.02159616235,0.0479547704193364,24.6857153963409,1.24174948879784,15.7359122360818,0.0900487488730004,1.41497238039083,26.2106848441623,0.0381523796858258
688,NaN,NaN,NaN,13.4164811216286,0.152499950141434,2.04391546028788,0.0477186901838194,24.7194492241627,1.23731330580697,15.9159679085682,0.0902554095294304,1.43406807773845,26.229754097208,0.0381246425831512
689,NaN,NaN,NaN,13.5098463552247,0.152762687308625,2.06165030833816,0.0480792172410236,24.7266650547103,1.247059741897,15.7294539451004,0.0903196454833573,1.4182449255915,26.2488094968134,0.038096965887973
690,NaN,NaN,NaN,13.5439708067843,0.152857137285452,2.0683841793551,0.0478439054188692,24.7324147114366,1.24125690648197,15.7917367482771,0.0904658728095828,1.4258637742521,26.2678510731274,0.038069349381344
691,NaN,NaN,NaN,13.4335185758122,0.151077775523126,2.02782844136689,0.047910487957555,24.7286691761609,1.24204874738888,15.735064772736,0.0905289025750495,1.42196129937184,26.2868788561898,0.0380417928454267
692,NaN,NaN,NaN,13.4239605769758,0.152623500752807,2.04716547140894,0.0478814221512051,24.788942065646,1.24503539069685,15.7471786361006,0.0904702321422273,1.42194219565672,26.3058928759318,0.0380142960634853
693,NaN,NaN,NaN,13.5597511919661,0.153326410341695,2.0767191532894,0.0480376324058551,24.8019239694723,1.24968600448943,15.7734001098804,0.0907804287702309,1.42948610766863,26.3248931621764,0.0379868588198793
694,NaN,NaN,NaN,13.3188667762941,0.149424251242913,1.98878699639093,0.0480103090327738,24.8253026171403,1.25019315592163,15.7388522742546,0.0909259663813093,1.42864750254816,26.343879744639,0.0379594809000562
695,NaN,NaN,NaN,13.4290631250879,0.153773362693129,2.0626903147858,0.0477658582751294,24.8090228713466,1.24182314716824,15.827002997877,0.0909818166153586,1.43750880482568,26.3628526529281,0.0379321620905441
696,NaN,NaN,NaN,13.6434437530225,0.154393157342288,2.10432082445456,0.0474073471566756,24.8651456277802,1.2364541449308,15.7965126860809,0.0911027937157319,1.43673871070965,26.3818119165458,0.0379049021789452
697,NaN,NaN,NaN,13.6336476855623,0.154633656319953,2.10605794551879,0.0473726425690665,24.8698820465791,1.23548477584292,15.7721373360471,0.0911820176708857,1.43565677726086,26.4007575648882,0.0378777009539285
698,NaN,NaN,NaN,13.5657625833195,0.154994613938632,2.10048522073789,0.0475286684032586,24.9161945679819,1.24215677970436,15.8424925047244,0.091109247992757,1.44101469654137,26.4196896272458,0.0378505582052232
699,NaN,NaN,NaN,13.7118973601102,0.155176374223554,2.12556632540659,0.0476833203698669,24.926049664596,1.24676034658031,15.8439548781517,0.0913938027257065,1.44564756677419,26.4386081328046,0.0378234737236117
700,NaN,NaN,NaN,13.832698550214,0.155219151066305,2.14492248590351,0.0474090740271709,24.9481646692353,1.24065851299229,15.8214009396433,0.0914718760886233,1.44473089440731,26.4575131106459,0.0377964473009227
701,NaN,NaN,NaN,13.6305386596231,0.154818957692614,2.10853752088431,0.047135792016029,24.9790300691243,1.23506915259835,15.8494709643415,0.0915997515253508,1.44951066953335,26.4764045897475,0.0377694787300249
702,NaN,NaN,NaN,13.7721564165457,0.155700810662928,2.14211645553096,0.0470209220214884,24.9904333111563,1.23258376787953,15.8018759855698,0.0916831739392306,1.4462847815393,26.4952825989835,0.0377425678048199
703,NaN,NaN,NaN,13.7342320574737,0.155737272030733,2.13663316411141,0.0471016775085394,24.9973574750137,1.23477662253093,15.9438179654505,0.0918518169942636,1.46193203627929,26.5141471671257,0.0377157143202357
704,NaN,NaN,NaN,13.6645919023745,0.155986673110559,2.12936221757713,0.0469742126665115,25.0276463158824,1.23314665721934,15.9128534155407,0.091946220080962,1.46064532420615,26.5329983228432,0.0376889180722205
705,NaN,NaN,NaN,13.7077248874996,0.155994578549112,2.13644890088243,0.0473355171869406,25.0234529020451,1.24226306580314,15.8437253459146,0.0919819493622177,1.45469976380418,26.5518360947035,0.0376621788577355
706,NaN,NaN,NaN,13.5964614513625,0.156419037136625,2.12456942731243,0.0473683119727181,24.9774608527883,1.239270684012,15.7398620059441,0.0921023383885992,1.44722187092192,26.5706605111728,0.0376354964747491
707,NaN,NaN,NaN,13.8910501781702,0.156383430472152,2.17019133016475,0.0472349449954036,25.0520185997053,1.24091011771926,15.7954304693342,0.0921047993115887,1.45242658670483,26.5894716006167,0.0376088707222301
708,NaN,NaN,NaN,13.5881842593039,0.156797232815485,2.12838231667411,0.0471423641433112,25.0498675950865,1.23804903975523,15.911136761697,0.0923315121855409,1.46640924652659,26.6082693913001,0.0375823014001414
709,NaN,NaN,NaN,13.7159271258987,0.156357215482381,2.14269822462472,0.0469828065057486,25.1093821535872,1.23738558270303,15.7766525120002,0.0925461358726847,1.45770013635055,26.6270539113887,0.037555788309434
710,NaN,NaN,NaN,13.7525277806167,0.156881944936857,2.15535802256677,0.0471960027781754,25.1256332432848,1.24387802364098,15.9290579104697,0.0926126785505227,1.47274558720793,26.6458251889485,0.0375293312520401
711,NaN,NaN,NaN,13.6599755534802,0.15734222306711,2.14698985168218,0.0475221553369292,25.1593043067504,1.25414928052154,15.9732876420645,0.0927940820654165,1.4797349541653,26.6645832519468,0.0375029300308675
712,NaN,NaN,NaN,13.7776333566466,0.157439064366962,2.16699791940226,0.0469168771887902,25.1851267747278,1.23943520068505,16.0069680244679,0.0929584968591322,1.48545796272693,26.6833281282527,0.0374765844497931
713,NaN,NaN,NaN,13.659492926857,0.157340649920244,2.14707374762468,0.0471980534757582,25.1962290322475,1.24741346179069,15.9339126394294,0.0930258546542968,1.47975380912966,26.7020598456374,0.0374502943136569
714,NaN,NaN,NaN,13.8779638115271,0.157954488542714,2.18999461562261,0.046854897480951,25.2084366944527,1.23897080594231,15.978632008124,0.0930884163933355,1.48491220262116,26.7207784317748,0.037424059428256
715,NaN,NaN,NaN,13.8592964864432,0.158295530520256,2.19162247723404,0.0465762887099328,25.2099015826037,1.2312299781884,15.8826130584499,0.0931378883662542,1.47659638849837,26.7394839142419,0.0373978796003383
716,NaN,NaN,NaN,13.8966060789792,0.158259720531635,2.19704343034028,0.0467352369754888,25.253091378086,1.23782889516058,15.9973363273026,0.0932260013676942,1.48884611817408,26.7581763205193,0.0373717546375968
717,NaN,NaN,NaN,13.6752884580978,0.158181039206359,2.16097564117769,0.0468141782918271,25.2455279182987,1.23908728162191,15.9575953227799,0.0933007893869223,1.48628596945271,26.7768556779918,0.0373456843486636
718,NaN,NaN,NaN,13.8311810014242,0.158746320440195,2.19338454053865,0.0467608731898019,25.2666949504103,1.23902644040135,15.9375940125148,0.0933035949822812,1.48430605953371,26.7955220139485,0.0373196685431038
719,NaN,NaN,NaN,13.6980691559842,0.158859421992196,2.17377009995284,0.0465698394642515,25.3087785030498,1.23628443416402,15.9602000546093,0.0934323814869004,1.48869120993869,26.8141753555838,0.0372937070314101
720,NaN,NaN,NaN,13.7805403924155,0.158910230529684,2.18750650874764,0.0467004076904411,25.3116714763,1.23970167438798,15.9978212812664,0.0936188938895137,1.49518218556265,26.8328157299975,0.0372677996249965
721,NaN,NaN,NaN,13.6890396049536,0.159224670969473,2.17741294295442,0.0467973926021541,25.3306381157117,1.24342202401473,15.8476089990059,0.0937686964658843,1.4835136606559,26.8514431641951,0.0372419461361929
722,NaN,NaN,NaN,13.8900841121436,0.159342782613405,2.21120219465835,0.046333723705013,25.3764496891618,1.23333050848566,15.960909829134,0.0939072106846528,1.4962361379367,26.8700576850888,0.0372161463782393
723,NaN,NaN,NaN,13.7097311484537,0.159332091443557,2.18225334072942,0.0461376643340826,25.3847814218407,1.22792190603371,15.9721001339054,0.0939004515074965,1.49732869310886,26.8886593194975,0.0371904001652801
724,NaN,NaN,NaN,14.0181436630425,0.159805828413553,2.23784783247998,0.046386494286441,25.414816445938,1.23635104972409,15.9673582000512,0.0940622391089746,1.49972345722004,26.9072480941474,0.0371647073123583
725,NaN,NaN,NaN,13.9829056909325,0.16009636367471,2.23637583015886,0.0462783247324626,25.4349708534899,1.23458319292548,16.0374727196083,0.0941946908385783,1.50805756917142,26.9258240356725,0.0371390676354104
726,NaN,NaN,NaN,13.9225262991396,0.160045583093068,2.2260394744915,0.0464567397499975,25.4546919619411,1.24039884254969,16.0239259944384,0.0942398975674626,1.50761503928312,26.944387170615,0.0371134809512603
727,NaN,NaN,NaN,13.921851463302,0.160343400843848,2.2300663498866,0.046507994144457,25.466401324568,1.24172748095281,16.0289367854601,0.0943752289925262,1.5101729760744,26.9629375254255,0.0370879470776142
728,NaN,NaN,NaN,14.0719047609509,0.16049715899588,2.25615620996574,0.0464359169138487,25.4967861786882,1.24177860201622,15.9875927016454,0.0945322459120825,1.50871364446579,26.9814751264641,0.0370624658330551
729,NaN,NaN,NaN,13.8988267048055,0.160309524270529,2.22616101381885,0.0464592011546729,25.5095722141675,1.24315021478672,16.0039439348007,0.0946583808447369,1.5123585423996,27,0.037037037037037
730,NaN,NaN,NaN,14.0541116531937,0.160595674585934,2.25464099713708,0.0463959455669948,25.505466924925,1.24075725227851,15.9075918498525,0.0947445140615458,1.50463198382966,27.0185121722126,0.0370116605098803
731,NaN,NaN,NaN,14.0100015297283,0.160869357259261,2.25149836451389,0.0460779895387378,25.5542177937441,1.23506512467335,15.9031213241431,0.0948536978790697,1.50590741603376,27.0370116691915,0.0369863360727655
732,NaN,NaN,NaN,13.8201387136392,0.161058351404832,2.22356382833114,0.0461734218038023,25.5532904294782,1.23753765007833,15.9635538083682,0.0948364725980076,1.5113705045024,27.0554985169374,0.0369610635477286
733,NaN,NaN,NaN,14.0927002894921,0.161152572232051,2.26877075193925,0.0461706116915697,25.5502459154916,1.23691134483344,15.9662666461027,0.0950327788053411,1.51483611113365,27.0739727413618,0.0369358427576559
734,NaN,NaN,NaN,13.7660429577156,0.16093970273489,2.21326257735596,0.046017286072877,25.5989170720168,1.23554154469936,15.9472796149483,0.0950822688131533,1.5135553938872,27.0924343682881,0.0369106735262781
735,NaN,NaN,NaN,13.9298919427283,0.161399991882194,2.24592098122815,0.0463077994656426,25.6195295096165,1.24445918573452,15.9978603118958,0.0953275000655805,1.52245790113596,27.1108834234519,0.0368855556781659
736,NaN,NaN,NaN,13.8582996981092,0.161575273741522,2.23685996241036,0.0458194266897314,25.6130519221812,1.23057824057685,16.0585238313061,0.0954549245169836,1.53019299055843,27.1293199325011,0.0368604890387243
737,NaN,NaN,NaN,13.9181675375992,0.161763322037486,2.24913686414346,0.0457036423752184,25.6477405116249,1.22945275229006,15.9598975393134,0.0953395540990084,1.51897166458842,27.1477439209965,0.0368354734341879
738,NaN,NaN,NaN,14.0094179596646,0.161767021355181,2.26446908323825,0.045550966573305,25.6419505811597,1.22484322616694,15.9849364828862,0.0955930257499873,1.52544743845185,27.1661554144122,0.0368105086916155
739,NaN,NaN,NaN,13.8422285867384,0.16217360515214,2.24256455098335,0.0458434159326065,25.6576249591546,1.23322985173458,16.0009835675504,0.0956953511443158,1.52863159969086,27.1845544381364,0.0367855946388855
740,NaN,NaN,NaN,13.7428877395788,0.162204343844657,2.22686273342875,0.0458533909376769,25.6960990671443,1.23568253413365,15.8039484628133,0.0957761601414654,1.51107118207064,27.2029410174709,0.0367607311046904
741,NaN,NaN,NaN,14.0011835028869,0.162286531699287,2.26985013688397,0.0458345492474049,25.7240663588488,1.23677301460817,16.0560785876474,0.0959035439422146,1.53724696650624,27.2213151776324,0.0367359179185323
742,NaN,NaN,NaN,14.0812138451937,0.16240428495882,2.28470604445891,0.0455593482959228,25.7353966860458,1.2298588351207,15.9625941608063,0.0959064075101847,1.5279583548844,27.2396769437525,0.0367111549107176
743,NaN,NaN,NaN,14.1382056644252,0.162633910357811,2.29712073222102,0.0457954430123081,25.7487158957581,1.23681478035195,16.1575373081614,0.0960981636623334,1.5500727000474,27.258026340878,0.0366864419123527
744,NaN,NaN,NaN,14.0803296765499,0.162797104738506,2.28984117072424,0.0455362161210256,25.7577371263585,1.23031381772152,16.1147829646255,0.0962364107061177,1.54822762118374,27.2763633939717,0.0366617787553383
745,NaN,NaN,NaN,14.1482450502817,0.162875943868027,2.30204181991742,0.0457019963599837,25.7837148298741,1.23599185080841,15.9930482696248,0.0962872226676373,1.53733030583324,27.2946881279124,0.0366371652723656
746,NaN,NaN,NaN,14.045245584156,0.16319819861192,2.28982302324011,0.0456096861519955,25.810093829122,1.23477773996438,16.1090192541956,0.0964143862353263,1.55048830878646,27.3130005674953,0.0366126012969106
747,NaN,NaN,NaN,14.3483703422097,0.16324084452171,2.3398572467732,0.0456916730941856,25.7920645840915,1.23576778304957,16.0475969208857,0.0964689744392191,1.54546175481333,27.3313007374329,0.0365880866632301
748,NaN,NaN,NaN,14.0838651866743,0.163348405730972,2.29824061826311,0.0456962458217385,25.8308154897868,1.23812376961947,16.0003334804777,0.0965499571976013,1.54221549543661,27.3495886623547,0.0365636212063565
749,NaN,NaN,NaN,14.0989587731033,0.16357995934086,2.30395357396712,0.0452668115585855,25.8354321068736,1.22654419129615,16.0329810579177,0.0964385704965012,1.54372980452913,27.367864366808,0.0365392047620935
750,NaN,NaN,NaN,14.1893685290585,0.163651606753561,2.31980433910399,0.0456620589673,25.8744720276969,1.23930473081983,16.1060347490366,0.0965938678020644,1.55297436268377,27.3861278752583,0.0365148371670111
751,NaN,NaN,NaN,13.9038117403219,0.163740314378685,2.27429241188863,0.045636429854738,25.8888266810449,1.23921705801768,15.9947453955045,0.0968172914058009,1.54590208096597,27.4043792120894,0.0364905182584413
752,NaN,NaN,NaN,14.1642139405858,0.163800010568688,2.31770902900603,0.0456600788027844,25.9020757085297,1.24049221271196,16.0123173171674,0.0969784592248679,1.55020695967443,27.4226184016042,0.0364662478744736
753,NaN,NaN,NaN,14.0746935445104,0.164120756500664,2.30759095187315,0.0455269280769356,25.924126210415,1.23800745203776,16.0385040043135,0.0970229442969476,1.55347535228906,27.4408454680245,0.0364420258539502
754,NaN,NaN,NaN,14.149515622481,0.164132731302905,2.32015744941798,0.04509020247276,25.950244113253,1.22735071487602,16.0512120033573,0.0971568713713079,1.55678726589354,27.459060435492,0.0364178520364615
755,NaN,NaN,NaN,14.4102607214619,0.164353130815838,2.36592895763513,0.0453971036992547,25.9597498964144,1.23611481027191,16.0841433282065,0.0970909858229728,1.55910734202028,27.4772633280682,0.0363937262623419
756,NaN,NaN,NaN,14.3298834955894,0.164435615033282,2.35408389705862,0.0457224978912578,25.9693006402408,1.2455243495895,16.0564388458277,0.0974324257933314,1.56175231151295,27.495454169735,0.0363696483726654
757,NaN,NaN,NaN,13.9302464512901,0.164622866470267,2.29083807863833,0.0453113670743398,25.9795606896046,1.2343845523176,16.082985739467,0.0974700228368729,1.56490015978566,27.5136329843952,0.0363456182092407
758,NaN,NaN,NaN,14.241175062867,0.164675920114908,2.34288041251382,0.0453097956370243,25.9881055908366,1.23502927857295,16.1043647227357,0.0976659985456279,1.57019253423026,27.5317997958724,0.0363216356146074
759,NaN,NaN,NaN,14.2629866403325,0.16475205991285,2.34766859733796,0.0454432087568525,26.0115022662279,1.23989041955825,16.0708071531942,0.0974210217689806,1.5628556523487,27.5499546279118,0.0362977004320314
760,NaN,NaN,NaN,14.4420810943064,0.165140897676488,2.38263880352585,0.0450892492766629,26.0029214413976,1.22914321933236,16.158831263156,0.0978905459301591,1.57916571656833,27.5680975041804,0.0362738125055006
761,NaN,NaN,NaN,14.2385264730661,0.165191845795744,2.34971896968205,0.0451776191492706,26.0593528939273,1.2349311840649,16.1036503101962,0.0979512300442639,1.57462103896041,27.5862284482674,0.0362499716797207
762,NaN,NaN,NaN,14.3479735318517,0.165118986664415,2.36686446334011,0.0451530919034522,26.0716598568699,1.23473312759707,16.1396226243363,0.0979233609517099,1.5777687297633,27.6043474836845,0.0362261778001109
763,NaN,NaN,NaN,14.1201104358077,0.165075649288584,2.32912155055537,0.0452154491995677,26.0759971278109,1.23666904444647,16.0201769157293,0.0980843944649129,1.56872171127793,27.6224546338663,0.0362024307127998
764,NaN,NaN,NaN,14.2399311369374,0.165648768988924,2.35649344075972,0.0451151967376509,26.0926666574567,1.23450951136336,16.1986952804417,0.098244533200756,1.58869570463476,27.6405499221705,0.0361787302646211
765,NaN,NaN,NaN,14.1361363256307,0.1653685102282,2.33547432545195,0.044951748397567,26.1180628862708,1.23122849568402,16.2898971556709,0.0983068517912961,1.59864475744239,27.6586333718787,0.0361550763031094
766,NaN,NaN,NaN,14.3146621168551,0.165788987122302,2.37087040246308,0.0449530988350372,26.1300621115861,1.23203399506894,15.9521878289975,0.0984167752497598,1.56727172662921,27.6767050061961,0.0361314686764962
767,NaN,NaN,NaN,14.1211528490286,0.166011230337879,2.34199010773325,0.0448098307299339,26.1426039665654,1.22875770664247,16.1830668933398,0.0984709018591316,1.59081058187318,27.6947648482525,0.0361079072337059
768,NaN,NaN,NaN,14.2213523893556,0.166074601098287,2.35938334307316,0.0449537630853467,26.095849724725,1.22970809731178,16.2498623198602,0.0985513186676626,1.59869495545839,27.712812921102,0.0360843918243516
769,NaN,NaN,NaN,14.1295610183313,0.166128338212177,2.34491183988725,0.044857733732894,26.1740336765817,1.23137364710413,16.1488692517085,0.098595739709677,1.58953868769842,27.7308492477241,0.0360609222987309
770,NaN,NaN,NaN,14.3072523839943,0.166141172023355,2.37486201095545,0.044799212864451,26.1642674419785,1.22921322167268,16.1760444629282,0.0988177455093042,1.59577629469656,27.7488738510232,0.0360374985078224
771,NaN,NaN,NaN,14.1564760873375,0.16622657295897,2.35089155610488,0.0448985557819087,26.21789820297,1.23474449839634,16.1583694724718,0.0988687503524333,1.59481643647783,27.7668867538296,0.036014120303281
772,NaN,NaN,NaN,14.3008088560188,0.166659582883358,2.38093369254839,0.0448022003075099,26.2201051039101,1.23195431614405,16.1692975756147,0.0990276063718003,1.59850462472034,27.7848879788996,0.0359907875374347
773,NaN,NaN,NaN,14.4185003228205,0.166767893404969,2.40208694234649,0.0449808663069227,26.2679374784564,1.23937747687046,16.2260359008229,0.099084316666877,1.60491385312473,27.8028775489157,0.0359675000632803
774,NaN,NaN,NaN,14.4483889163669,0.166848004165525,2.40816947479683,0.0447177989293334,26.2702115926946,1.23219973376507,16.2475019708875,0.099240295678896,1.60973206487079,27.8208554864871,0.0359442577344795
775,NaN,NaN,NaN,14.284190848171,0.166824332708231,2.38051486399105,0.0442354959678553,26.2758961802182,1.21922965837468,16.2300918920029,0.0993415211836124,1.60969986904062,27.8388218141501,0.035921060405355
776,NaN,NaN,NaN,14.1490062998056,0.166948508534716,2.35977716788588,0.0445535169774014,26.2912176518603,1.22855119438136,16.138501720151,0.099306854910509,1.59994907261255,27.8567765543682,0.0358979079308869
777,NaN,NaN,NaN,14.2717328881515,0.167200729232871,2.38379524154505,0.0446279464475531,26.3025657135128,1.231227274377,16.1999297713635,0.099438682566977,1.60816962054454,27.8747197295327,0.0358748001667088
778,NaN,NaN,NaN,14.2188352726982,0.167318958847128,2.37661400686032,0.0447860680986125,26.3269241412956,1.23674630812524,16.0841827757606,0.0994329575563081,1.59684558131548,27.8926513619627,0.0358517369691037
779,NaN,NaN,NaN,14.4928720210858,0.167403418035489,2.42366439206953,0.0447237042342203,26.3410750853139,1.23559755924226,16.1464264735492,0.0995701127420985,1.60504852098334,27.9105714739057,0.0358287181950009
780,NaN,NaN,NaN,14.44425088341,0.167492406569604,2.41681146149075,0.0445696691808401,26.3274187421587,1.23041302007575,16.1314983166045,0.099665082418702,1.60501962931604,27.9284800875379,0.0358057437019716
781,NaN,NaN,NaN,14.4143618232534,0.167574196961164,2.41324444365045,0.0449155686707453,26.3705418477387,1.24232143807466,16.2523720948322,0.0997432504443132,1.61835288526275,27.9463772249642,0.0357828133482257
782,NaN,NaN,NaN,14.2639822969919,0.167841667664754,2.3916532909035,0.0445837595863587,26.3946345457636,1.23435527644527,16.2751075448922,0.0998976882081292,1.62313708509927,27.9642629082191,0.0357599269926076
783,NaN,NaN,NaN,14.3535105264749,0.168068413885868,2.40989919159754,0.04457615303052,26.4198293044169,1.2353438824602,16.2584791989687,0.0999470324291109,1.62223423783129,27.9821371592664,0.0357370844945932
784,NaN,NaN,NaN,14.3114582059824,0.16805199141281,2.40260368090525,0.0444776919170893,26.4053312317732,1.23120389888271,16.1342012067508,0.100099317812268,1.61222973161721,28,0.0357142857142857
785,NaN,NaN,NaN,14.1770553716499,0.168130072473745,2.38126031499728,0.0444568024052932,26.4564234111651,1.23349563584133,16.1912385529435,0.100154027922162,1.61881341390398,28.0178514522438,0.0356915305124125
786,NaN,NaN,NaN,14.3156700500101,0.168317229865165,2.4070900425334,0.0448539336376843,26.4357415101502,1.24316955524733,16.1040488379331,0.100252966523559,1.61164487935956,28.0356915377524,0.0356688187503211
787,NaN,NaN,NaN,14.4655034240355,0.168366155154435,2.43336091648269,0.0442520982910984,26.4715096591604,1.2285819376089,16.4045549707156,0.10036016681367,1.64358128853219,28.0535202782111,0.035646150289976
788,NaN,NaN,NaN,14.1613768865943,0.168499252408401,2.38395885759558,0.0444714141484975,26.4621356663228,1.2338549685952,16.1449055491053,0.100384958974209,1.61806020954171,28.0713376952364,0.0356235249939548
789,NaN,NaN,NaN,14.3979949792967,0.168731390489664,2.42711210755252,0.0443985083227036,26.5152236132291,1.23481111990175,16.259285116303,0.100672023390711,1.63407817385452,28.0891438103763,0.0356009427254452
790,NaN,NaN,NaN,14.3459725484795,0.168684299387137,2.4177263141015,0.0442585494478927,26.5399609226133,1.23210853780849,16.2522721246576,0.100660702909312,1.63327610286543,28.1069386451104,0.035578403348241
791,NaN,NaN,NaN,14.1915862823453,0.168923083385588,2.39485026496893,0.0443620893734422,26.5501666696328,1.23544901127979,16.3161751860942,0.100897231986677,1.64347343340638,28.1247222208505,0.0355559067267389
792,NaN,NaN,NaN,14.4304632549114,0.168811733434005,2.43411871171683,0.0439666395248695,26.553821327283,1.2241659514272,16.252131095765,0.100782197135867,1.63496502169739,28.1424945589406,0.0355334527259351
793,NaN,NaN,NaN,14.2006591291627,0.169093634692541,2.39881388757949,0.0443644932128643,26.5915031487071,1.23733748202928,16.3243917321808,0.100977503772551,1.64547705407063,28.1602556806574,0.0355110412114217
794,NaN,NaN,NaN,14.1414639878387,0.16884879826717,2.38606175354258,0.0440003676080435,26.5963379928524,1.22748114085925,16.1872926731723,0.10112909172343,1.63425549907588,28.1780056072107,0.0354886720493838
795,NaN,NaN,NaN,14.3163797544316,0.169384224776139,2.42260651858849,0.0440068897306323,26.5545809118825,1.22478873443382,16.1134686718,0.101135983232355,1.62703641340261,28.1957443597434,0.0354663451065954
796,NaN,NaN,NaN,14.17293315294,0.169486310033116,2.39968574445688,0.0440439986888024,26.6218930293925,1.22991012460116,16.285246696061,0.101262741068902,1.6462919242824,28.2134719593318,0.0354440602504168
797,NaN,NaN,NaN,14.3632918234919,0.169696907788113,2.43490705332451,0.0437916290401356,26.6350998822042,1.22347926222126,16.1637450974283,0.101418568442495,1.63650594791222,28.2311884269862,0.0354218173487907
798,NaN,NaN,NaN,14.1371537933164,0.169801824669634,2.39804893252876,0.0438386260769164,26.634988647737,1.22463544351937,16.2790048943725,0.101474043864061,1.64909498490114,28.2488937836511,0.0353996162702394
799,NaN,NaN,NaN,14.387419033336,0.169910074815204,2.44208012772663,0.0439480054243168,26.6511649143669,1.22839976194014,16.2753661130415,0.101551602716884,1.65010901421247,28.2665880502051,0.0353774568838612
800,NaN,NaN,NaN,14.4006406668749,0.170148403905617,2.44773079566377,0.0443202113652806,26.6824820528495,1.24045578780771,16.3685569837194,0.101691724293667,1.66177710782554,28.2842712474619,0.0353553390593274
801,NaN,NaN,NaN,14.2792992353533,0.170265358862555,2.42880339968245,0.0440001378913397,26.6975830422311,1.23216545271528,16.2021526744394,0.101777563095427,1.64621318693063,28.3019433961698,0.0353332626668787
802,NaN,NaN,NaN,14.4005800133249,0.170344585925515,2.45058600742738,0.0437797796908319,26.7333932296552,1.22764911880431,16.3160055299215,0.101826496644809,1.65855855354629,28.3196045170126,0.0353112275773224
803,NaN,NaN,NaN,14.3147020393531,0.170459072189258,2.43765573232802,0.0438619024402333,26.6603654703347,1.22562156346391,16.192779031698,0.1018945903806,1.64719488068003,28.3372546306095,0.0352892336620293
804,NaN,NaN,NaN,14.3745250265364,0.170600115774376,2.44982339829253,0.0441010272968097,26.7504072770455,1.23705982308422,16.2971947011419,0.10195938737822,1.65894210312688,28.3548937575157,0.0352672807929299
805,NaN,NaN,NaN,14.2500858010884,0.170684101814053,2.42977294039747,0.043643424918808,26.7720808801434,1.22554738249586,16.1042260899274,0.102074991616704,1.64114037008247,28.3725219182222,0.0352453688425121
806,NaN,NaN,NaN,14.3983997582076,0.170783122177558,2.45648536884216,0.0433632865009294,26.7646042128064,1.21717780653352,16.2220302261155,0.102152981193794,1.65427649141755,28.3901391331568,0.0352234976838173
807,NaN,NaN,NaN,14.3207010371279,0.170863804836992,2.44438261724395,0.0437663654964963,26.7961079201925,1.23010363605408,16.2826152134243,0.102233239164224,1.66184483985539,28.4077454226836,0.0352016671904381
808,NaN,NaN,NaN,14.2821741630832,0.170882162363561,2.43821418308975,0.0436880148608933,26.8338636226801,1.22969415462668,16.2954348291032,0.102424005895651,1.66627525079048,28.4253408071038,0.0351798772365146
809,NaN,NaN,NaN,14.2930963517363,0.171139051024589,2.4436886847529,0.0437630815104486,26.8341467730844,1.23180319524071,16.2155205552183,0.102394346054873,1.65762915755155,28.4429253066558,0.0351581276967315
810,NaN,NaN,NaN,14.2294244251902,0.171241251809654,2.43429447780306,0.0438307167027841,26.8521831567684,1.23455166932687,16.3697546874463,0.102685481879632,1.67805054577608,28.4604989415154,0.0351364184463153
811,NaN,NaN,NaN,14.3454182169394,0.171428185828363,2.45668475440386,0.0436076032435928,26.8721678575179,1.22918241185121,16.2689662390359,0.102759258570535,1.66900408563551,28.4780617317963,0.0351147493610312
812,NaN,NaN,NaN,14.3849395289164,0.171447477234113,2.4639749266962,0.0433738641955128,26.8806166183193,1.22295142916557,16.3397591828687,0.102827320028657,1.67723847688322,28.49561369755,0.0350931203171798
813,NaN,NaN,NaN,14.4179845159322,0.171710633322186,2.47329283083492,0.0434691241522486,26.8836880355424,1.22593266480504,16.1556455443148,0.102864174722659,1.65900041650488,28.5131548587665,0.0350715311915947
814,NaN,NaN,NaN,14.3644288688961,0.171557287500396,2.4623021540168,0.0435732532617507,26.9030598520334,1.22909145091898,16.2337403821704,0.103007420774416,1.6693606107187,28.5306852353742,0.0350499818616391
815,NaN,NaN,NaN,14.2637455293719,0.171909912262457,2.44956411692994,0.0434540249240159,26.9242436185507,1.22712769958509,16.1961732566729,0.102876927655793,1.66360798017191,28.5482048472404,0.0350284722052029
816,NaN,NaN,NaN,14.2273205548643,0.171997345298635,2.44454790277051,0.043443323653484,26.9522365138905,1.22820086249283,16.2392536425247,0.10323664797308,1.67364669993549,28.5657137141714,0.0350070021007002
817,NaN,NaN,NaN,14.1301547993723,0.172175327293775,2.43049664405011,0.043500596503788,26.9613235159597,1.23008993772147,16.3233807547546,0.103357391253342,1.68425601867932,28.5832118559129,0.034985571427066
818,NaN,NaN,NaN,14.3797288195263,0.172176765818436,2.47342698611833,0.0434398232201514,26.969153569446,1.22885809503428,16.2670416582075,0.103466824815049,1.68020371029241,28.6006992921502,0.0349641800637533
819,NaN,NaN,NaN,14.3014781587989,0.172428881469795,2.46349426137811,0.043442256196202,26.9452348962703,1.22711420683074,16.3273201194922,0.103567566066158,1.68809878464935,28.6181760425084,0.0349428278907306
820,NaN,NaN,NaN,14.3186240519626,0.172633756948657,2.46926244317488,0.0433370940204218,27.0124903801327,1.22790382434411,16.2034066212432,0.103657379685179,1.67679976717623,28.6356421265527,0.0349215147884789
821,NaN,NaN,NaN,14.3349713001382,0.172735952942279,2.47362710107605,0.0436378750675583,27.0116929633084,1.23580971135038,16.3476271930982,0.103884376390767,1.69535711081588,28.6530975637888,0.0349002406379888
822,NaN,NaN,NaN,14.2859473773966,0.173091357141845,2.47029660954891,0.0430015403884319,27.0448087293105,1.21985620390551,16.3802401800676,0.103909329957114,1.69912664225655,28.6705423736629,0.0348790053207578
823,NaN,NaN,NaN,14.2163258371151,0.173069350087173,2.45802917070451,0.0432524678120173,27.0436313930826,1.22672326623473,16.3697490365852,0.103872493444629,1.69769062424636,28.6879765755621,0.0348578087187875
824,NaN,NaN,NaN,14.3841222667298,0.173264252072326,2.48968190978346,0.0430624523651492,27.0774799139863,1.22280788391603,16.3842854169976,0.103976230089332,1.70074841263382,28.7054001888146,0.0348366507145809
825,NaN,NaN,NaN,14.3422289846732,0.173549034006178,2.48651515202878,0.0431153273324487,27.1144405348425,1.22627800685518,16.3284160203294,0.104025187426531,1.69565061949877,28.7228132326901,0.0348155311911396
826,NaN,NaN,NaN,14.0872320396447,0.173585422899168,2.44289660421069,0.0427514724670253,27.129337882021,1.21659376179604,16.3098503354123,0.10416807929556,1.6960711133493,28.7402157263998,0.034794450031961
827,NaN,NaN,NaN,14.4339498306497,0.173808068793306,2.50619661643414,0.043089367898953,27.1317341360866,1.22621457882468,16.3842364521319,0.10431646465169,1.70622403377603,28.7576076890968,0.034773407121036
828,NaN,NaN,NaN,14.1846972636361,0.173711085334963,2.46177065418576,0.0431273626030767,27.1187274075712,1.22622973553367,16.2570566615134,0.104376539098063,1.69412427574514,28.7749891398763,0.0347524023428458
829,NaN,NaN,NaN,14.2008012809213,0.173750122192435,2.46536812781879,0.0425378809325867,27.1595217066895,1.21186317701707,16.4071431478794,0.104541914689948,1.71237444280655,28.7923600977759,0.0347314355823594
830,NaN,NaN,NaN,14.3774530799432,0.174121311627286,2.50105309717455,0.0429810094745503,27.1561718864419,1.22403675173847,16.3266376954087,0.104613846366837,1.70508063078428,28.8097205817759,0.0347105067250312
831,NaN,NaN,NaN,14.3786968075648,0.174314473549971,2.50390611995111,0.0435178614945683,27.1711560562162,1.24007953712271,16.4898098929236,0.104616905019971,1.72224151650431,28.8270706107991,0.034689615656798
832,NaN,NaN,NaN,14.1930218868435,0.174486608630767,2.4740468428549,0.0429457300156327,27.177827502935,1.22403625059981,16.2597954452873,0.104718238453811,1.6998124643307,28.8444102037119,0.0346687622640768
833,NaN,NaN,NaN,14.3157771076974,0.174613631073319,2.49718387288954,0.0431439813317992,27.2142927033973,1.23153656492133,16.3854690649793,0.104765484911652,1.71371576567865,28.8617393793236,0.0346479464337619
834,NaN,NaN,NaN,14.2950414868327,0.174756202853932,2.49568114509549,0.0431102412173209,27.2181671556992,1.23050157854479,16.4043344694904,0.104945107911214,1.71862576116287,28.8790581563873,0.0346271680532222
835,NaN,NaN,NaN,14.1738980862491,0.174943210803828,2.47707866555455,0.0429910753012017,27.2401599189158,1.22838317437813,16.3986524510512,0.104978090947359,1.71858003282232,28.8963665535998,0.0346064270102991
836,NaN,NaN,NaN,14.1777009456517,0.175110400994648,2.48016392151962,0.042648538040405,27.2638910688783,1.21972052402475,16.3548659445568,0.105019032333562,1.71468309580178,28.9136645896019,0.0345857231933037
837,NaN,NaN,NaN,14.104595356926,0.174762051456255,2.46269158435752,0.0425389444859634,27.2647761901462,1.21648852099391,16.3889365003891,0.105096777128105,1.71942631982279,28.9309522829789,0.0345650564910142
838,NaN,NaN,NaN,14.3854865975161,0.175373595485177,2.52021442824712,0.0426624987741986,27.2947935797339,1.2213962611094,16.3823643033791,0.105161778991547,1.71992551008906,28.9482296522603,0.0345444267926733
839,NaN,NaN,NaN,14.452654165412,0.175563737895081,2.53474814343295,0.0428008481137667,27.263122632461,1.22334844237207,16.3919349356758,0.105351933956933,1.72400664084035,28.9654967159205,0.0345238339879863
840,NaN,NaN,NaN,14.396437090437,0.175677876644755,2.52654523320264,0.0427081790233446,27.3211370696078,1.22397639091901,16.4992090846613,0.105335755876836,1.73492907954235,28.9827534923789,0.0345032779671177
841,NaN,NaN,NaN,14.4220778758809,0.17576592672196,2.53232548322195,0.0428024975161437,27.3371689455063,1.22729041977449,16.3550194012051,0.105573232240401,1.72372113301941,29,0.0344827586206897
842,NaN,NaN,NaN,14.5136944799379,0.175904297178787,2.55060281364125,0.0427688543233131,27.3273088198197,1.22578152118628,16.48529872662,0.10559932557554,1.73793744182066,29.0172362570938,0.0344622758397789
843,NaN,NaN,NaN,14.3079992532362,0.176027094587375,2.5160109077598,0.0426724306992633,27.3152506477055,1.22224855421743,16.2671617013193,0.105720643086578,1.71689142052112,29.0344622819159,0.0344418295159145
844,NaN,NaN,NaN,14.2717230340401,0.176220839042614,2.51239233751651,0.0423884954595919,27.3547891663804,1.2159006016577,16.4413986284868,0.105882037725878,1.73792764464427,29.0516780926679,0.0344214195410757
845,NaN,NaN,NaN,14.3249386077128,0.175954822302471,2.51821033397885,0.0427313272504747,27.3923605314454,1.2277374083388,16.5022520389068,0.105902309955899,1.74467804298149,29.0688837074973,0.0344010458076891
846,NaN,NaN,NaN,14.3007836820223,0.176429996547043,2.52048647638316,0.0421265000189469,27.4147091462729,1.21141897863978,16.3107150155412,0.106031013372723,1.72650922406256,29.086079144498,0.0343807082086264
847,NaN,NaN,NaN,14.2392579593233,0.176568744229938,2.5116265822985,0.0424153536450788,27.3988394186689,1.2188660167928,16.4192932159142,0.106121616580547,1.73959038179093,29.1032644217105,0.0343604066372025
848,NaN,NaN,NaN,14.3506412208921,0.176633371104561,2.53246727617158,0.0424029819469055,27.3788279475425,1.2172505517093,16.3861958734688,0.106202342787144,1.73726209643552,29.1204395571221,0.0343401409871723
849,NaN,NaN,NaN,14.3475365270015,0.176892953003326,2.5353787338477,0.0423643165076244,27.4341826060396,1.2190380371202,16.3053865690333,0.106156138165054,1.72823281145473,29.1376045686669,0.034319911152729
850,NaN,NaN,NaN,14.1538988558268,0.177047833034382,2.50358339620368,0.0424944047296629,27.4552376275837,1.22353141405127,16.514249061277,0.106397527317203,1.7540097547868,29.1547594742265,0.0342997170285018
851,NaN,NaN,NaN,14.2309242033548,0.177187137019842,2.51897314923562,0.0422810645328355,27.4740271152292,1.21851889231897,16.4026761319492,0.106476354868435,1.74353021357294,29.1719042916296,0.034279558509553
852,NaN,NaN,NaN,14.314020900028,0.177057164492257,2.53223694048287,0.0421065631096734,27.4948348667629,1.21437273056493,16.4309424445069,0.106565266407791,1.74799496090501,29.1890390386528,0.0342594354913766
853,NaN,NaN,NaN,14.3005191435534,0.177628157280615,2.53758552107468,0.042348406439669,27.4735719000307,1.2199360077921,16.6358837477364,0.106647512419482,1.77108244898998,29.2061637330205,0.034239347869895
854,NaN,NaN,NaN,14.3124871506018,0.177601111349059,2.53943568302654,0.0423550962061653,27.5090403580214,1.22213914487667,16.4754832753409,0.106749460707302,1.75576011737824,29.2232783924049,0.0342192955414577
855,NaN,NaN,NaN,14.2008330214488,0.177963175646347,2.524633320819,0.0426230393597897,27.517608198332,1.2303590021856,16.4026663345091,0.106921918941808,1.75086028997956,29.2403830344269,0.0341992784028385
856,NaN,NaN,NaN,14.3489710043908,0.177686000577986,2.54747665121132,0.0423316250102666,27.5397673495219,1.22286179446869,16.4356942747682,0.106946220196296,1.75478686554972,29.2574776766556,0.0341792963512332
857,NaN,NaN,NaN,14.4217197556908,0.178037695020641,2.56499651921239,0.0425173905856569,27.5547769339477,1.22878570291228,16.4273521000779,0.10707948728833,1.75598452104345,29.2745623366089,0.0341593492842578
858,NaN,NaN,NaN,14.1852892529875,0.178181112036211,2.5249891891352,0.0421292020132524,27.5680228820964,1.21826349158805,16.3891751426048,0.107154637036363,1.75319074742388,29.2916370317536,0.0341394370999459
859,NaN,NaN,NaN,14.5769184419,0.178267464799775,2.59604052509495,0.0423614076152885,27.5875773888137,1.2258230303347,16.4594259124283,0.107121786057942,1.76010587203846,29.3087017795057,0.034119559696747
860,NaN,NaN,NaN,14.2731615175186,0.17828006800218,2.54252022759367,0.04243962295555,27.5908211716926,1.22812939904642,16.4376456769954,0.107308382707041,1.76090618168913,29.3257565972304,0.0340997169735237
861,NaN,NaN,NaN,14.1021041330942,0.17863703587856,2.51672872301384,0.0422108687627776,27.6028806811577,1.22219214338556,16.4891977546983,0.10737560453729,1.76749685660093,29.3428015022424,0.0340799088295499
862,NaN,NaN,NaN,14.1095232633159,0.178848889946558,2.52111635058562,0.0417329299214811,27.620180794794,1.20911893619204,16.3926936816272,0.107486808193435,1.75901161719391,29.3598365118064,0.0340601351645086
863,NaN,NaN,NaN,14.3887964950505,0.179058097461491,2.5738419728418,0.0421230233237409,27.6385929969178,1.22121493611767,16.5370987542516,0.107325996768061,1.77215485960518,29.3768616431368,0.0340403958784899
864,NaN,NaN,NaN,14.1493459840971,0.179197813611823,2.53292783085711,0.0419235056274116,27.6504897488697,1.21595297396555,16.4138448173668,0.10756750713187,1.76257702388802,29.3938769133981,0.0340206908719886
865,NaN,NaN,NaN,14.3671010068313,0.179291124647229,2.57343160864121,0.0420600918310873,27.642379502517,1.21926775082348,16.3794880721915,0.107725745805683,1.76154952347689,29.4108823397055,0.0340010200459023
866,NaN,NaN,NaN,14.2564255445312,0.179446113268414,2.55601969333864,0.0418995653882078,27.6846096382397,1.21670688545504,16.4444728474228,0.107771649037224,1.76923915986842,29.4278779391243,0.0339813833015292
867,NaN,NaN,NaN,14.277158205775,0.180034436098228,2.56781838977916,0.0420388712368368,27.7041289557697,1.22160253477769,16.4066697060274,0.107849348086122,1.76644522335092,29.4448637286709,0.0339617805405662
868,NaN,NaN,NaN,14.3294008177107,0.180049466422719,2.57736630570392,0.0418414811996782,27.7264424257063,1.21690511308135,16.4804741831532,0.107995424096842,1.77678274377036,29.4618397253125,0.0339422116651065
869,NaN,NaN,NaN,14.459879034448,0.180098072050197,2.60167316590244,0.0418033795918299,27.7290341434643,1.21579219546932,16.5034140157379,0.107996207857961,1.77935777459993,29.4788059459674,0.0339226765776379
870,NaN,NaN,NaN,14.3453304925951,0.180298202341036,2.58374599268155,0.041975058521683,27.7593341170143,1.222228672079,16.4800493143763,0.108194821190375,1.78002535402594,29.4957624075053,0.0339031751810405
871,NaN,NaN,NaN,14.3857032412071,0.180370078915578,2.59212784046197,0.0416628134747213,27.7286004604315,1.21152617922808,16.5209334635403,0.108373243836901,1.78740263379729,29.5127091267474,0.0338837073785849
872,NaN,NaN,NaN,14.3325420968284,0.180442719981141,2.58384998322487,0.0421391226389312,27.7720733938097,1.22756869662813,16.4354582403344,0.108424482813258,1.77896377287016,29.5296461204668,0.0338642730739298
873,NaN,NaN,NaN,14.4114813430307,0.180743231676931,2.60210403361117,0.0419274062818048,27.7788995780094,1.22167697982839,16.4967787354743,0.108491656559769,1.78680503302919,29.5465734053883,0.0338448721711206
874,NaN,NaN,NaN,14.2201817331102,0.180951750258897,2.57057025052103,0.0420435520416792,27.7834116893357,1.22509745917419,16.4493508841694,0.108637442960914,1.78397935906588,29.563490998189,0.0338255045745869
875,NaN,NaN,NaN,14.0881466355369,0.180918350893969,2.54619348349565,0.0416707275094357,27.8191290209587,1.21599715672767,16.4879178249341,0.108671042337859,1.78871375088194,29.5803989154981,0.0338061701891407
876,NaN,NaN,NaN,14.2605927789159,0.181058677295659,2.57960067155812,0.0419103845884531,27.8348498843907,1.22366207397535,16.5481560645686,0.108803627593759,1.79743186762372,29.5972971738975,0.0337868689199743
877,NaN,NaN,NaN,14.2805854378464,0.181293272229849,2.58646190597447,0.0418658167695985,27.8316297634123,1.22217193977351,16.4747622812327,0.108742876277427,1.78859981246072,29.6141857899217,0.0337676006726587
878,NaN,NaN,NaN,14.3150046053687,0.181629736847266,2.5974381254154,0.0418029159437246,27.849775546308,1.22122940658605,16.4970423230452,0.108910283760549,1.79364467788,29.6310647800581,0.0337483653531414
879,NaN,NaN,NaN,14.3595725936562,0.181764172230278,2.60742852512104,0.041812637200824,27.8776865328628,1.22268078397386,16.5764242568772,0.109002507956992,1.80380548997375,29.6479341607472,0.0337291628677442
880,NaN,NaN,NaN,14.3822656796612,0.181933542057603,2.6140110601917,0.0418890481992422,27.8491398434865,1.2235004033108,16.4354364223907,0.109078956137291,1.7897797466401,29.6647939483827,0.0337099931231621
881,NaN,NaN,NaN,14.3194686729188,0.181997699518441,2.60340910121022,0.0414845049221623,27.8732291555794,1.21279148478776,16.5023670172642,0.109138308792909,1.79800327738666,29.6816441593117,0.0336908560264605
882,NaN,NaN,NaN,14.2348039437476,0.182062927808196,2.58896816532937,0.0416411639452181,27.8997792842506,1.21870762561247,16.491167947962,0.109147624417691,1.79687309882479,29.698484809835,0.0336717514850737
883,NaN,NaN,NaN,14.3917302322954,0.182071179367708,2.61797804741184,0.0416002255790611,27.9129091835354,1.21797858972741,16.4962282727774,0.109270293289039,1.79951373046912,29.7153159162073,0.0336526794068032
884,NaN,NaN,NaN,14.1851734620381,0.18221733704143,2.58246559597974,0.041510924504362,27.9376310468305,1.21644638029837,16.4833553644084,0.109128045675277,1.79601846335573,29.732137494637,0.0336336396998156
885,NaN,NaN,NaN,14.3322993233725,0.182498239473873,2.61303522011835,0.0412676212052026,27.9397865063622,1.20942850681122,16.486872887021,0.109174250491124,1.79675240296903,29.748949561287,0.0336146322726407
886,NaN,NaN,NaN,14.2519182550785,0.182524031980111,2.59878817178409,0.0412961612650672,27.9740087844857,1.21184014598003,16.4956146525769,0.109519013798362,1.80353888133127,29.7657521322744,0.0335956570341698
887,NaN,NaN,NaN,14.2834829517981,0.182895390944777,2.60971965779679,0.0414101192325018,27.9934249064178,1.21593500091307,16.4704633879328,0.10956009193401,1.80145121992294,29.7825452236709,0.0335767138936537
888,NaN,NaN,NaN,14.2604323718577,0.183133567768054,2.60888188835892,0.041226990739142,27.9922972234925,1.21037988223672,16.4983964799407,0.109770706819795,1.80796787953359,29.7993288515027,0.0335578027607012
889,NaN,NaN,NaN,14.3497337516946,0.183108930068759,2.62501735656189,0.041238198767234,28.0129417812684,1.21176969135588,16.5618744591876,0.109714096658614,1.81409018641197,29.8161030317511,0.0335389235452769
890,NaN,NaN,NaN,14.2856602077813,0.183132378884273,2.61369543299686,0.041995227542617,28.0191354509269,1.23427385166007,16.5214183285711,0.109901381658605,1.81257749896022,29.8328677803526,0.0335200761576995
891,NaN,NaN,NaN,14.2825020820644,0.182606090138528,2.60670737204066,0.0413656313421882,28.0411811358441,1.21670396354798,16.5073752347954,0.109945391936621,1.81182006542268,29.8496231131986,0.0335012605086404
892,NaN,NaN,NaN,14.2770564009281,0.183654496569226,2.61943176562389,0.0411899955426121,28.0569571524372,1.21216235719474,16.5288374530495,0.110015957827646,1.81537150377023,29.8663690461362,0.0334824765091213
893,NaN,NaN,NaN,14.1145416004794,0.183640626017717,2.58951582820387,0.0412442728046821,28.069801459597,1.21437877098697,16.4370413687568,0.110150284144555,1.80750581116265,29.8831055949679,0.0334637240705127
894,NaN,NaN,NaN,14.392025929419,0.183983921904337,2.64521646279255,0.0412252042002034,28.0815121425696,1.21431599970169,16.5806244141544,0.110215866067053,1.82433732609291,29.8998327754521,0.0334450031045326
895,NaN,NaN,NaN,14.179835986776,0.184248549624018,2.60992960290567,0.0411117106571545,28.0935214398288,1.21150435453672,16.6130484976363,0.110248961172715,1.8284706619843,29.9165506033032,0.0334263135232438
896,NaN,NaN,NaN,14.3874155982416,0.184445043188813,2.65100565899275,0.0414275571270573,28.075567425058,1.21960968239383,16.6214683533021,0.110375269116523,1.8314847370942,29.9332590941915,0.033407655239053
897,NaN,NaN,NaN,14.2508314332526,0.184449603237816,2.62619619274352,0.0412623583032231,28.1214674012854,1.21714566089432,16.5331730773382,0.110438385648513,1.82276292373454,29.9499582637439,0.0333890281647089
898,NaN,NaN,NaN,14.2461789536863,0.184569279920619,2.62680284093513,0.0409553456583933,28.1284236296196,1.20825124012243,16.5545734864751,0.11048481562269,1.82610215990132,29.9666481275434,0.0333704322133
899,NaN,NaN,NaN,14.3590416299307,0.184843610516312,2.65145383912754,0.0412354897378222,28.1129645792707,1.2159304681839,16.4989475235944,0.110647026566896,1.82245255057257,29.9833287011299,0.0333518672982535
900,NaN,NaN,NaN,14.2957669653965,0.185027344193332,2.64239326768645,0.0414573144194242,28.1550685035488,1.22435919070164,16.6298910422885,0.110777013386909,1.83910540988969,30,0.0333333333333333
901,NaN,NaN,NaN,14.2632557430885,0.185151580601597,2.63821927298541,0.0412597943632924,28.157299805164,1.21863791521652,16.5595472595884,0.110832338335427,1.83221522184996,30.0166620396073,0.0333148302326385
902,NaN,NaN,NaN,14.367279881613,0.185220054846568,2.65850486004965,0.041226710233387,28.1601279078517,1.21750035520155,16.5423652776944,0.110619986748231,1.82678177633604,30.0333148353624,0.0332963579106013
903,NaN,NaN,NaN,14.382520002402,0.185087067963677,2.65982110625732,0.0408509236752716,28.1797110159532,1.20744456540571,16.5613502399419,0.111024969515448,1.83562626764626,30.0499584026334,0.0332779162819861
904,NaN,NaN,NaN,14.3209783021307,0.185548047154466,2.65476265033423,0.0410419755729225,28.1989580996527,1.21394578703831,16.6617881328643,0.11114994709687,1.84879134981396,30.0665927567458,0.033259505261887
905,NaN,NaN,NaN,14.11900655606,0.185653813949076,2.61862061127193,0.041120775286101,28.2078878158848,1.21668002163259,16.7234752149635,0.111187319342828,1.85626947217761,30.0832179129826,0.0332411247657267
906,NaN,NaN,NaN,14.3639162134316,0.185828054892957,2.66652121113077,0.040877750521468,28.2191886176248,1.20998133476879,16.57544965087,0.111051976237199,1.83738261055605,30.0998338865848,0.0332227747092548
907,NaN,NaN,NaN,14.3998546351628,0.186105997243018,2.67714104948868,0.0412224609214085,28.1932049045519,1.21839351089415,16.6065278325599,0.111318672010962,1.84545463945762,30.1164406927512,0.033204455008546
908,NaN,NaN,NaN,14.2564930047268,0.186111386141303,2.65058367745076,0.0410866133052227,28.2334719784123,1.21681902307932,16.5375576244543,0.111323831837926,1.83818084127554,30.1330383466387,0.0331861655799986
909,NaN,NaN,NaN,14.4121252719016,0.186222377026509,2.68099593041528,0.0408050630444477,28.2539668589389,1.20896282199989,16.6639588883472,0.11148826907255,1.8547110082762,30.1496268633627,0.033167906340333
910,NaN,NaN,NaN,14.4199596971544,0.186693507974225,2.68934730705832,0.0409162721796566,28.2722079153531,1.21338737582657,16.6137701266688,0.111645515575492,1.85185236219872,30.1662062579967,0.0331496772065898
911,NaN,NaN,NaN,14.2980588391664,0.186878154773347,2.66924905163294,0.0412384295037995,28.279218698551,1.22326828635504,16.4806907504016,0.111712119733794,1.83796590625615,30.1827765455731,0.0331314780961286
912,NaN,NaN,NaN,14.2583947379703,0.187020488273741,2.66394385230048,0.0412122539078406,28.2858149658035,1.22275496053064,16.5796173995486,0.111829924678692,1.85094524133958,30.199337741083,0.0331133089266261
913,NaN,NaN,NaN,14.283355585332,0.18728157960184,2.6722636258388,0.0406227512357257,28.3019121129298,1.20592751127984,16.6171348304503,0.111841437111887,1.8554008484551,30.2158898594763,0.0330951696160748
914,NaN,NaN,NaN,14.2435666607936,0.18741254744507,2.66668259812563,0.0408611999948109,28.3165695114104,1.21367319683058,16.6247304691074,0.111884594671554,1.85677997613524,30.2324329156619,0.0330770600827811
915,NaN,NaN,NaN,14.4665575958029,0.187496597628829,2.70962347083433,0.0409382191567088,28.3309289592988,1.21655856805707,16.4784981529181,0.112032446234842,1.84302513696228,30.2489669245083,0.0330589802453643
916,NaN,NaN,NaN,14.1428320951386,0.187791536779422,2.65309210439114,0.0409276641976141,28.3076441275273,1.21547846447582,16.542524838745,0.111939401453317,1.84888895311979,30.2654919008431,0.0330409300227545
917,NaN,NaN,NaN,14.2532280257399,0.18788737971969,2.67528346525865,0.0407042987384083,28.3529315112833,1.21055408067107,16.6004681644182,0.112024422215824,1.85639858683851,30.2820078594534,0.0330229093341913
918,NaN,NaN,NaN,14.2522652008336,0.188123660877474,2.67841715089433,0.0407311997285106,28.3729694819279,1.21222001655007,16.5562958745732,0.112200625601866,1.85445615634279,30.2985148150862,0.0330049180992225
919,NaN,NaN,NaN,14.1961709834689,0.188341834246297,2.67096847473102,0.0407461755415069,28.3806885333168,1.21300204956798,16.6284051751196,0.112378459871061,1.8655266245851,30.3150127824482,0.0329869562377021
920,NaN,NaN,NaN,14.2213344058498,0.188512509939966,2.67819794728311,0.0411462700935569,28.3642347247012,1.22414810914895,16.6443907877467,0.112422337695529,1.86806377219681,30.3315017762062,0.0329690236697893
921,NaN,NaN,NaN,14.2987953377324,0.188774368085328,2.69646673318927,0.0408591249479548,28.3066579064297,1.21315232625365,16.5646450039422,0.112469064647248,1.85981694010802,30.347981810987,0.0329511203159468
922,NaN,NaN,NaN,14.257158223868,0.188930897140371,2.69093438441075,0.0405884281816667,28.4159244333372,1.2098174342839,16.587260672119,0.112681314860186,1.86588395037899,30.364452901378,0.0329332460969392
923,NaN,NaN,NaN,14.3257636200692,0.189169660129528,2.70723510769137,0.0407963938921284,28.4105658019236,1.21553926526986,16.6881360686653,0.11272030653995,1.87790413836458,30.3809150619266,0.0329154009338317
924,NaN,NaN,NaN,14.3147978540287,0.189229137555264,2.70607668741268,0.0409232246640622,28.4328044314064,1.22027006348819,16.5442438610485,0.112789772868808,1.86285134139933,30.3973683071413,0.0328975847479884
925,NaN,NaN,NaN,14.2690548004878,0.189370456351526,2.69936343076196,0.0407800137802001,28.4582042774447,1.21735514642465,16.6512002513837,0.11284087965208,1.87571963151177,30.4138126514911,0.0328797974610715
926,NaN,NaN,NaN,14.3867296415446,0.188923705332537,2.71535964181361,0.0403428128257086,28.4630286893589,1.20445237850138,16.5823590765591,0.112858237340033,1.86827265290893,30.4302481094059,0.0328620389950387
927,NaN,NaN,NaN,14.3625484686598,0.18951582105984,2.71916749014304,0.0407204021061053,28.4745850348472,1.21616560978608,16.6832941458593,0.112906308671389,1.88043938769692,30.4466746952767,0.0328443092721431
928,NaN,NaN,NaN,14.1926752480519,0.189644506436631,2.68882533124104,0.0406032771716427,28.4737965517476,1.21268157737506,16.6690438257337,0.113134808600734,1.88264481269821,30.4630924234556,0.0328266082149306
929,NaN,NaN,NaN,14.2189518236761,0.189807214516448,2.69602194862816,0.0407521135636488,28.4970612320734,1.21821063205382,16.7578842839472,0.113239854836493,1.89444325273542,30.4795013082563,0.0328089357462393
930,NaN,NaN,NaN,14.2148248263074,0.190013795040147,2.69825457767865,0.0403795777253334,28.5037313708155,1.20729667278739,16.5323086499065,0.113255221841064,1.86919195784252,30.4959013639538,0.0327912917891976
931,NaN,NaN,NaN,14.2865540718138,0.190220189848121,2.71479407875428,0.0403298815554172,28.5179035904385,1.20626748569607,16.4853264123589,0.113376782138422,1.86587732073402,30.5122926047847,0.0327736762672231
932,NaN,NaN,NaN,14.3482273905151,0.190353847390305,2.72844331862409,0.0404792541020755,28.5350572929278,1.21160998460018,16.6390540584293,0.113487446918912,1.88513322066984,30.5286750449475,0.0327560891040209
933,NaN,NaN,NaN,14.3967966361114,0.190637047287328,2.74181156046893,0.0402060611581605,28.5355001328282,1.20333501436243,16.6563024111195,0.113498688362215,1.88722428807536,30.5450486986025,0.0327385302235826
934,NaN,NaN,NaN,14.2943123296161,0.190893795380589,2.72587550944614,0.0405291763964211,28.5344945920212,1.21264519223519,16.7054158875396,0.113531530003782,1.89347084791885,30.5614135798723,0.0327209995501844
935,NaN,NaN,NaN,14.2984738375779,0.190552645654963,2.72218270923263,0.0405643260016772,28.5531788315182,1.21454913240149,16.7463382156951,0.113659209406847,1.90017208510038,30.5777697028413,0.0327034970083864
936,NaN,NaN,NaN,14.1886862680407,0.19111106572634,2.70887681332733,0.0403575767360779,28.5722469670537,1.20957128243418,16.6651734735923,0.113735088201072,1.89219703916213,30.5941170815567,0.0326860225230307
937,NaN,NaN,NaN,14.2669235218534,0.19112716779917,2.7242287321139,0.0401282976812421,28.5728366535443,1.20237214122828,16.6996770715753,0.113666717304028,1.89479036675171,30.6104557300279,0.0326685760192401
938,NaN,NaN,NaN,14.2547349669135,0.191473986116055,2.72663287091268,0.0404330471698392,28.5837060734588,1.21202746663463,16.7156279035658,0.113859978905364,1.90004757731161,30.6267856622271,0.032651157422417
939,NaN,NaN,NaN,14.2017400465822,0.191669489611202,2.7192662795991,0.0402613910860695,28.6064443115391,1.20808902843061,16.7339933530205,0.113871903473025,1.90222200179555,30.6431068920891,0.0326337666582419
940,NaN,NaN,NaN,14.2952847879902,0.191796198435793,2.73912009791401,0.0401911785143012,28.6379685127419,1.20733169463225,16.684350433992,0.11395177111758,1.89804720040428,30.6594194335118,0.0326164036526721
941,NaN,NaN,NaN,14.2943116089364,0.192196250628247,2.74449407814526,0.0401585147181029,28.6137868333196,1.20517862769502,16.7419126606705,0.114086307108611,1.90674912278539,30.6757233003559,0.0325990683319404
942,NaN,NaN,NaN,14.4735365743877,0.19222692024025,2.77943341978367,0.0404734299432324,28.6528647563836,1.21641030331883,16.6203991866982,0.114102079779448,1.89317659108671,30.6920185064456,0.0325817606225537
943,NaN,NaN,NaN,14.2413100963661,0.192432901127446,2.73768611948349,0.0400184257239463,28.6440451125744,1.20214292542975,16.6964808834262,0.114193902873559,1.90342549159675,30.7083050655682,0.0325644804512918
944,NaN,NaN,NaN,14.4504112522551,0.192652205961848,2.78106351248959,0.0399011904664592,28.6772117337455,1.2002591497343,16.7308600045657,0.114362175837245,1.91010998692649,30.7245829914744,0.032547227745206
945,NaN,NaN,NaN,14.3031336341561,0.1927721248351,2.75442485854881,0.0403097446700798,28.6817138720516,1.21272541621248,16.6621178248913,0.11442290176685,1.90329874611693,30.7408522978788,0.0325300024316178
946,NaN,NaN,NaN,14.2151048731801,0.193145379324305,2.74279182598552,0.0401276519360231,28.6924740360001,1.20779247180407,16.6148526062631,0.114512030478624,1.89946531851919,30.7571129984594,0.0325128044381178
947,NaN,NaN,NaN,14.1441328971444,0.193320393393525,2.73154236926766,0.0402394455382008,28.6882010637091,1.21093888408937,16.7266570511397,0.114543870048166,1.91265732086226,30.7733651068582,0.0324956336925641
948,NaN,NaN,NaN,14.5333788880583,0.193570904574376,2.81041165936623,0.0401469287678661,28.7106198821419,1.20902391706433,16.722339785499,0.114654584630616,1.91399371295655,30.7896086366813,0.0324784901230815
949,NaN,NaN,NaN,14.299062550477,0.19366216558353,2.76642870462157,0.039774499906372,28.7203575347883,1.1981977387429,16.7108278883478,0.114720036012665,1.9138656613057,30.8058436014987,0.0324613736580598
950,NaN,NaN,NaN,14.265138006453,0.193815861387465,2.76200023676616,0.0402554863726907,28.7396553242239,1.21358033404173,16.786170248208,0.114767571087883,1.92327752948524,30.8220700148449,0.0324442842261525
951,NaN,NaN,NaN,14.0988154608526,0.194029673294927,2.73278301752177,0.0401336082967588,28.7474467571233,1.21015022793132,16.6315423219621,0.114865327600552,1.90712094140285,30.8382878902185,0.0324272217562761
952,NaN,NaN,NaN,14.4170425406674,0.193922458698939,2.79313434973065,0.0401008305134151,28.7459889889468,1.20900111530186,16.6200931019176,0.114931330194114,1.9069279942644,30.854497241083,0.0324101861776082
953,NaN,NaN,NaN,14.1814906501381,0.194230269467494,2.75164832742899,0.0399803268584939,28.7750242748621,1.20673180839875,16.6492888011979,0.115011115648337,1.911652585613,30.8706980808663,0.0323931774195868
954,NaN,NaN,NaN,14.3145547937606,0.194384004416128,2.77968468702886,0.0399680584991538,28.7782653326395,1.2065893451395,16.6953652067194,0.115007692975896,1.91667480382443,30.886890422961,0.0323761954119088
955,NaN,NaN,NaN,14.2005173829616,0.194555542193184,2.75996407230318,0.0398905771494112,28.7931152388114,1.20476434526625,16.7525973562872,0.115021108131202,1.92335873149795,30.9030742807249,0.0323592400845287
956,NaN,NaN,NaN,14.2494516585896,0.194698758401244,2.77156260335946,0.0399578747879945,28.800963702771,1.20714513643175,16.6787114101649,0.115189172987849,1.91785204915631,30.9192496674806,0.0323423113676575
957,NaN,NaN,NaN,14.3005440746015,0.194989617173897,2.78558751100205,0.0400472753581572,28.7946814488865,1.20960102579998,16.7006008601478,0.115242637158106,1.92128948079969,30.935416596516,0.0323254091917618
958,NaN,NaN,NaN,14.3586649306537,0.19533968588738,2.80204646811118,0.0398394787622382,28.8206400651835,1.204394389364,16.6918291272961,0.115274888879157,1.92088442774734,30.9515750810843,0.0323085334875619
959,NaN,NaN,NaN,14.0136838719913,0.195462788484868,2.73634372414706,0.0398431073507188,28.7970851418958,1.20329632615189,16.7381600675874,0.115295689731509,1.92655776080116,30.967725134404,0.0322916841860313
960,NaN,NaN,NaN,14.4382808312766,0.195594933135712,2.82112853464472,0.0397860382213737,28.8446096496593,1.20377982676872,16.7183163699861,0.115508682720998,1.92782355141763,30.9838667696593,0.0322748612183951
961,NaN,NaN,NaN,14.2816812006686,0.195851267365536,2.79422890172667,0.0399501824018482,28.845292756999,1.2087162027639,16.6540283367603,0.115545117850271,1.92100617879302,31,0.032258064516129
962,NaN,NaN,NaN,14.2689285892351,0.195987557612379,2.79366513908194,0.0398463933771974,28.841061150829,1.20528984916174,16.6783831193507,0.115658050000347,1.92570758382389,31.0161248385416,0.0322412940109581
963,NaN,NaN,NaN,14.3988226808339,0.196191102002126,2.82205947050736,0.0395160876188663,28.8757745351979,1.19690187877128,16.7330736479053,0.115676661964454,1.93233177284375,31.0322412983658,0.0322245496348555
964,NaN,NaN,NaN,14.3002670137386,0.19636600372239,2.80530053844081,0.039606294291112,28.8914125744945,1.20030649064979,16.7332607988514,0.115793039161928,1.9343012487838,31.04834939252,0.0322078313200415
965,NaN,NaN,NaN,14.2760077647208,0.196640794250456,2.80437984898836,0.0394268794347528,28.8792813088144,1.19402929317548,16.7649610422617,0.115924967198937,1.94020546560991,31.0644491340181,0.0321911389989825
966,NaN,NaN,NaN,14.3864610780822,0.196639162086277,2.8261972083801,0.0394165544304967,28.9157778274774,1.19553545930824,16.6672907307326,0.115953771362042,1.92945524249191,31.0805405358401,0.0321744726043893
967,NaN,NaN,NaN,14.1925786444979,0.196843225720034,2.79086001751075,0.0396166778364443,28.9175774934077,1.20163580322871,16.7018213580068,0.116039373770758,1.93477731900199,31.0966236109324,0.0321578320692166
968,NaN,NaN,NaN,14.4410144984672,0.197221265388571,2.84516085018254,0.0397492850187116,28.9352210352654,1.20644951536054,16.6875011310708,0.116115078176345,1.93438128526002,31.1126983722081,0.0321412173266613
969,NaN,NaN,NaN,14.3741643401315,0.197401804720048,2.8345675456736,0.0395367015530028,28.9243548009328,1.19948328069221,16.6240809918908,0.116174549288074,1.92799781186248,31.1287648325468,0.0321246283101618
970,NaN,NaN,NaN,14.3713375039726,0.197314168484515,2.83289327973666,0.039799174540061,28.9437309565727,1.20813545068897,16.7603803050912,0.116265922496804,1.94530990427022,31.1448230047949,0.0321080649533968
971,NaN,NaN,NaN,14.4841677294969,0.197692814878123,2.86055880886024,0.0395162606756082,28.9693395979206,1.20075899408303,16.824491749098,0.116329385536323,1.95382022815021,31.1608729017658,0.032091527190284
972,NaN,NaN,NaN,14.2976801318068,0.197623698309445,2.82286851464163,0.0395220205112055,28.978997423782,1.20135127441556,16.7445737395662,0.116465162927726,1.9468461258497,31.1769145362398,0.0320750149549792
973,NaN,NaN,NaN,14.4347364830167,0.197968457292558,2.85469114015442,0.0398764585821079,28.9874525664064,1.21249135229264,16.6669664792658,0.116528719630757,1.93885981881019,31.1929479209644,0.0320585281818751
974,NaN,NaN,NaN,14.0761101969868,0.198010599213658,2.78440556447862,0.0397671416286675,29.0022280556932,1.20977777796106,16.8223712212133,0.116530986369284,1.95702136794535,31.2089730686545,0.0320420668056001
975,NaN,NaN,NaN,14.3224027315807,0.198331187578664,2.83770335924461,0.0394354398490796,29.0102392116097,1.20001435947256,16.7235969697582,0.116541980471845,1.94576523923536,31.224989991992,0.0320256307610174
976,NaN,NaN,NaN,14.3980901749635,0.198420784725272,2.85392971477703,0.0393887044136417,28.9986522769147,1.19794084405373,16.7222915237923,0.11670341935444,1.94817619733471,31.2409987036266,0.032009219983224
977,NaN,NaN,NaN,14.1587009493724,0.198496729559997,2.80758946157974,0.0392362044880764,29.0272791491638,1.19465009234167,16.7280833410044,0.116746572415117,1.94962618808027,31.2569992161756,0.0319928344075492
978,NaN,NaN,NaN,14.2427393285324,0.198763250300029,2.82803009251162,0.0395687434222836,29.0353516652665,1.20513734063936,16.7751118551675,0.116892019892672,1.95753654447625,31.2729915422238,0.031976473969554
979,NaN,NaN,NaN,14.4571930590801,0.198878990191535,2.87232399525079,0.0394653287022872,29.0391103594943,1.20209112006431,16.6750045767365,0.11690636117966,1.94599630004886,31.288975694324,0.0319601386050297
980,NaN,NaN,NaN,14.2387376914965,0.199195784950301,2.83341509632857,0.039436284846468,29.0541601084259,1.20174996387038,16.6653558205044,0.116962640491291,1.94590320267967,31.3049516849971,0.031943828249997
981,NaN,NaN,NaN,14.275134340587,0.199508114447932,2.84508782514494,0.0393397892302627,29.0534576552317,1.19859553095102,16.7289019048053,0.117016548544981,1.95418902886861,31.3209195267317,0.031927542840705
982,NaN,NaN,NaN,14.2718584049616,0.199661625805286,2.84661084517888,0.0391490498865462,29.0823938157952,1.19427272464912,16.7525465308971,0.11711446749322,1.95853558019423,31.3368792319848,0.0319112823136301
983,NaN,NaN,NaN,14.1198741861994,0.199848126702835,2.81897252717373,0.0394531376834607,29.0921385580273,1.20391033481834,16.7534910974183,0.117121345369485,1.95887339412123,31.3528308131818,0.0318950466054748
984,NaN,NaN,NaN,14.4176339767429,0.200047304560613,2.88146944727293,0.0394122465116721,29.1020069678893,1.20310385046898,16.7179965249689,0.11718899575535,1.95583032848662,31.3687742827162,0.0318788356531669
985,NaN,NaN,NaN,14.2624496234955,0.200011847596926,2.84992475464128,0.0394686735945705,29.1163474845665,1.2053592630796,16.7620775583373,0.117347174475774,1.96374638008482,31.3847096529504,0.0318626493938583
986,NaN,NaN,NaN,14.3406292593486,0.200400151959167,2.87092846558756,0.0392531817049065,29.1057009655466,1.19818751264244,16.7393964160127,0.117416353926405,1.96215095455027,31.4006369362152,0.0318464877649241
987,NaN,NaN,NaN,14.1881350884137,0.200404406476723,2.84062952462604,0.0392605878484635,29.1299094576495,1.19961958607681,16.8408734594155,0.117483133230792,1.97516306834249,31.41655614481,0.0318303507039615
988,NaN,NaN,NaN,14.1373875471409,0.200628889722577,2.83359007570485,0.0395473980869837,29.1483747936908,1.20914159001677,16.6677080061177,0.11753601462615,1.95574426815278,31.4324672910034,0.0318142381487889
989,NaN,NaN,NaN,14.1955582166548,0.201023759799948,2.8507205619001,0.0391179866482901,29.1596186233328,1.19643706521022,16.8961693015398,0.117541909396434,1.9826184814649,31.4483703870328,0.0317981500374447
990,NaN,NaN,NaN,14.3229979482874,0.201090825812861,2.87733965326418,0.039438123905704,29.1626393014121,1.20635557027021,16.6340990973089,0.117646289058425,1.95359803946801,31.4642654451045,0.0317820863081864
991,NaN,NaN,NaN,14.2638533531158,0.201406354215542,2.86989717710896,0.0391853048854506,29.1884624778829,1.19974809191953,16.7776969280994,0.117650574275423,1.97063590923353,31.4801524773944,0.0317660468994898
992,NaN,NaN,NaN,14.2133780481627,0.201684446904115,2.86373388093981,0.0394125596743733,29.1782378990352,1.20594520138823,16.7873048933654,0.117690196382884,1.97240303130798,31.4960314960472,0.0317500317500476
993,NaN,NaN,NaN,14.3083138065124,0.201930446245337,2.88649661600193,0.039177172365888,29.2044436208065,1.20012773157913,16.7315824188439,0.1178438412664,1.96837109072606,31.5119025131775,0.0317340407987688
994,NaN,NaN,NaN,14.2119674617548,0.202093389234312,2.8692155287268,0.0390965600966534,29.2116446919625,1.19798444797303,16.691445248601,0.117854588395639,1.96392415559224,31.5277655408689,0.0317180739847776
995,NaN,NaN,NaN,14.3146757722428,0.202222853183722,2.89178333610318,0.0389858402616776,29.2174328146738,1.19478424530121,16.7239392262949,0.118003586278078,1.97013250865803,31.543620591175,0.0317021312474121
996,NaN,NaN,NaN,14.1805873639314,0.202302952956424,2.8658303496408,0.0393399265491956,29.2116258261074,1.20528901758093,16.677136052925,0.117986299079107,1.96431896951742,31.559467676119,0.0316862125262239
997,NaN,NaN,NaN,14.4245523036208,0.202260219964369,2.91454502315062,0.0391210311216321,29.2267557693917,1.19940685783488,16.7678005592416,0.118183728610884,1.97831796586326,31.5753068076939,0.0316703177609768
998,NaN,NaN,NaN,14.2899226334038,0.202598126665543,2.89222514810443,0.0391582701190208,29.2324167882987,1.20068819547872,16.864551765076,0.118211187495985,1.9901939389332,31.5911379978626,0.0316544468916459
999,NaN,NaN,NaN,14.314940513957,0.202774968992674,2.89971224451028,0.0389976537596581,29.2337358879544,1.19572066787884,16.6849230372408,0.118271283024607,1.97001558408168,31.6069612585582,0.0316385998584166
1000,NaN,NaN,NaN,14.274011882939,0.202594805973077,2.88914248167578,0.0392129306420507,29.216389985963,1.20149096077031,16.7157437887517,0.118284021033632,1.97382693237142,31.6227766016838,0.0316227766016838
1001,NaN,NaN,NaN,14.1588277180953,0.203001038035487,2.87156757856326,0.0388927429077985,29.2597010535656,1.1936128058734,16.707446379949,0.1183264261833,1.97343051514398,31.6385840391128,0.0316069770620507
1002,NaN,NaN,NaN,14.1685087372694,0.202836831038304,2.87144160869688,0.0389907040508329,29.2557442419578,1.19640791974687,16.7046239964024,0.11850551475198,1.97628551746898,31.6543835826888,0.0315912011803282
1003,NaN,NaN,NaN,14.2210806754377,0.202503950403821,2.87814468217895,0.0391452992875315,29.2853400623601,1.20249163085379,16.7432672910526,0.118517454696734,1.98100811551657,31.6701752442262,0.0315754488975336
1004,NaN,NaN,NaN,14.4782675856942,0.203009891043517,2.93657712790285,0.0389665290602951,29.2775208918009,1.19649526723829,16.586001302505,0.118554109641368,1.96300302137609,31.6859590355097,0.0315597201548902
1005,NaN,NaN,NaN,14.0621562736707,0.20312533894569,2.85409897442652,0.0388988804852044,29.2926270103742,1.19511260010705,16.7026390605017,0.118615496790159,1.97777941239165,31.7017349682947,0.0315440148938256
1006,NaN,NaN,NaN,14.2371172344889,0.203919106656298,2.90022776511479,0.039016946345101,29.3166285124737,1.19982760655903,16.7740539118266,0.118617645509653,1.98623742452077,31.7175030543074,0.0315283330559716
1007,NaN,NaN,NaN,14.0526713691809,0.204043071240275,2.86446677300423,0.039141510914517,29.3199277173367,1.20369681852465,16.7443680325035,0.118733023107826,1.98470862799026,31.7332633052449,0.0315126745831627
1008,NaN,NaN,NaN,14.1727982252607,0.204322627380981,2.8928575138462,0.0387903686936816,29.317479227402,1.19286848051778,16.8223412292929,0.118689250510897,1.99325373834039,31.7490157327751,0.0314970394174356
1009,NaN,NaN,NaN,14.095561427188,0.204579468941835,2.88077270049486,0.0388837797360593,29.3312150726822,1.19630160178163,16.8808219218927,0.118844531733399,2.00281165549554,31.7647603485372,0.0314814275010279
1010,NaN,NaN,NaN,14.1502300085498,0.204759886452672,2.89442626908658,0.0389737203604123,29.3369171064709,1.19942010612388,16.8748121308321,0.118978651410407,2.00436007215567,31.7804971641414,0.0314658387763776
1011,NaN,NaN,NaN,13.9913554882356,0.203513196519016,2.84582308752819,0.0387058254000418,29.3423873134566,1.19120627852522,16.8788021572769,0.119058672446167,2.00612691407374,31.7962261911693,0.0314502731861219
1012,NaN,NaN,NaN,14.3210430576306,0.205295709256845,2.93703238124799,0.0391567061765958,29.3547950039213,1.20551840199198,16.7092218120764,0.118945522726092,1.9842311879266,31.8119474411737,0.0314347306730966
1013,NaN,NaN,NaN,14.3892395320384,0.205409539297698,2.95277298500849,0.0388087333891556,29.3569072998961,1.19492617477498,16.7874376630341,0.11917573956108,1.9972890838089,31.8276609256791,0.0314192111803347
1014,NaN,NaN,NaN,14.1530712749119,0.205723814769774,2.90864184879076,0.0386918559477284,29.3865340080205,1.19256964776256,16.7304843443734,0.119222793412569,1.99129663970001,31.8433666561813,0.0314037146510664
1015,NaN,NaN,NaN,14.2455900716759,0.205051732155376,2.91920792604129,0.0385446059908031,29.3994608563699,1.18864631933487,16.753870792986,0.119271229645487,1.9948582248407,31.859064644148,0.0313882410287172
1016,NaN,NaN,NaN,14.150317610562,0.205865342145921,2.91036546301278,0.0385134800698887,29.4147319215381,1.18830343827711,16.7719232507342,0.119306784316307,1.99766585001356,31.8747549010185,0.0313727902569079
1017,NaN,NaN,NaN,13.9846340661828,0.205794445720599,2.87516804117776,0.0389370432168962,29.4058069510048,1.20112767061215,16.7836915487183,0.119444802661572,2.00134034409098,31.8904374382039,0.0313573622794532
1018,NaN,NaN,NaN,14.0141088991114,0.205009549696228,2.871659435986,0.0387542957099732,29.3972156561918,1.19472626595609,16.7902738233617,0.119451098514235,2.00217023193187,31.9061122670876,0.0313419570403611
1019,NaN,NaN,NaN,14.0866480293625,0.206296839457682,2.90323763136003,0.0386427339699362,29.4398166668475,1.19331052389476,16.8546446522398,0.119585162954237,2.01216111561109,31.9217793990247,0.0313265744838319
1020,NaN,NaN,NaN,14.195536026633,0.206705006132311,2.93127711603011,0.0386094677314561,29.444760460075,1.19244623519854,16.8283851184735,0.119666544825745,2.01037483248696,31.9374388453426,0.0313112145542575
1021,NaN,NaN,NaN,14.2841483212112,0.206743677921948,2.95022389583241,0.0388456304738818,29.4574498990289,1.20029169404857,16.8139838357314,0.119668847240755,2.00875874617558,31.9530906173409,0.0312958771962203
1022,NaN,NaN,NaN,13.9468159803026,0.206844927287324,2.88180025658932,0.0385302085305177,29.4312646928395,1.18909968518487,16.8142205850962,0.119788991840504,2.01073016135422,31.9687347262916,0.0312805623544927
1023,NaN,NaN,NaN,14.1343239237675,0.0906740411602987,1.2800309121764,0.0388483990861686,27.3675243604727,1.11519174348617,16.8771053328576,0.0632450802647483,1.06558025362496,31.984371183439,0.0312652699740361
1024,NaN,NaN,NaN,14.0062120116725,0.0906601005436101,1.26774155120598,0.0386702255923549,27.3886725584294,1.11097370804094,16.7988072140581,0.0632588732437474,1.06085473694877,32,0.03125
1025,NaN,NaN,NaN,13.9791266906143,0.0907734121665364,1.26729500460741,0.0387550012907689,27.389735892738,1.11340311607216,16.8120936270381,0.0633075348683848,1.06253191270021,32.0156211871642,0.0312347523777212
1026,NaN,NaN,NaN,14.1631021504126,0.090823323565274,1.28462583123661,0.0387826656545849,27.4044736552914,1.11488785409338,16.863748535354,0.0633589431843924,1.06661677238898,32.0312347560939,0.0312195270527231
1027,NaN,NaN,NaN,14.0077697843129,0.0909076414035951,1.27208786718697,0.0387435446667395,27.4016258722409,1.11335778276826,16.9429542383778,0.0633959462850574,1.07229273877095,32.0468407179241,0.0312043239707148
1028,NaN,NaN,NaN,14.0686315312195,0.0909840013442145,1.27867863571041,0.0387040694992775,27.4212965909058,1.11319531541895,16.8560265248671,0.0634274433401666,1.06731988947034,32.0624390837628,0.0311891430775903
1029,NaN,NaN,NaN,14.0235580875347,0.0911456018677458,1.27677813131962,0.0388032486142181,27.4024064939014,1.11491988058588,16.9430479152178,0.0634809299781263,1.07373303915758,32.0780298646909,0.0311739843194275
1030,NaN,NaN,NaN,14.078565661799,0.0912493086502605,1.28334135607873,0.0383670583528929,27.4449570106087,1.10452768874126,16.8401186267593,0.0635065438202006,1.06763446339998,32.0936130717624,0.0311588476424878
1031,NaN,NaN,NaN,14.3720591636086,0.0912485289722573,1.31002757417461,0.0384373950829349,27.4509932461275,1.10662891028905,16.6903799003191,0.063520013030418,1.05835139723664,32.1091887160046,0.031143732993215
1032,NaN,NaN,NaN,14.1571769725248,0.0913934225499382,1.29232164180104,0.0387286120897204,27.4653244455407,1.11574798832948,16.8818768640848,0.0635694198633143,1.07135913822947,32.124756808418,0.0311286403182345
1033,NaN,NaN,NaN,14.1188723946972,0.0914679222676482,1.2900231348637,0.0386192676768622,27.4666867836136,1.11278338432455,16.8317029205324,0.0635925363048561,1.06856292683761,32.1403173599764,0.0311135695643528
1034,NaN,NaN,NaN,14.112357934714,0.0914962127280266,1.2893116298091,0.0384856590263872,27.4646852902957,1.10854989419116,16.6197084847952,0.0636206814963097,1.05556080527217,32.1558703816271,0.0310985206785561
1035,NaN,NaN,NaN,14.4037870527655,0.091553870738801,1.31736862513729,0.0385043372354508,27.4971703768506,1.11055167518207,16.8180718950834,0.063652491177559,1.06873365266869,32.1714158842908,0.0310834936080105
1036,NaN,NaN,NaN,14.2613529985216,0.0915773175727969,1.30441865873164,0.0382146369805767,27.5042557546703,1.10248970701014,16.938936613857,0.063706986606482,1.07729606784604,32.1869538788622,0.03106848830006
1037,NaN,NaN,NaN,14.1114677671583,0.0916399038311426,1.29157726942808,0.0386098739934173,27.4986566352625,1.11363399592331,16.8486531755941,0.0637246251278723,1.07184929852606,32.2024843762092,0.0310535047022268
1038,NaN,NaN,NaN,14.2890208421588,0.0917627716198635,1.30980651845227,0.038572476620475,27.4942459935112,1.11248518628231,16.8358297745588,0.0637516427784328,1.07148663060907,32.218007387174,0.03103854276221
1039,NaN,NaN,NaN,14.2174530187341,0.0918982487913554,1.30512408892559,0.0383765371223512,27.5258334072528,1.10804823267825,16.8975584797061,0.0638102884267512,1.07648237429175,32.2335229225724,0.0310236024278849
1040,NaN,NaN,NaN,14.2023937986699,0.091976861018364,1.30478057807562,0.0385108570456582,27.5334586986167,1.11223164413337,16.9276881141052,0.0638617645608527,1.07919360517866,32.2490309931942,0.0310086836473021
1041,NaN,NaN,NaN,14.1863329687324,0.0920635532793022,1.30458577319951,0.0386861615151734,27.5281754201177,1.11710810520215,16.8765141064499,0.0638862315722313,1.07635239944956,32.2645316098034,0.0309937863686872
1042,NaN,NaN,NaN,14.0938854069265,0.0921275374589751,1.29711241217188,0.0383858898511694,27.5276100620721,1.10833593776907,16.892748791281,0.0639154490888154,1.07785427592068,32.2800247831379,0.0309789105404395
1043,NaN,NaN,NaN,14.3236246170842,0.0922618896326553,1.31983276442975,0.0385060133460453,27.5495741788925,1.11270911612978,16.8925887271521,0.0639083077925001,1.07769245197515,32.2955105239103,0.0309640561111316
1044,NaN,NaN,NaN,14.1568639787118,0.0924312002578705,1.3071466276682,0.038524634943462,27.5600981559338,1.11369356855847,16.8560142092031,0.0639563377202805,1.07618573391343,32.310988842807,0.0309492230295086
1045,NaN,NaN,NaN,14.5305573153488,0.0924711662006865,1.34225898383617,0.0382313684809389,27.5673441677601,1.10551330213726,16.7577882717662,0.0640093605726342,1.07083496549049,32.3264597504892,0.0309344112444873
1046,NaN,NaN,NaN,14.3607255239701,0.0925694150673862,1.32753500456419,0.0381646869367043,27.5729038577406,1.10378383798073,16.8398811138802,0.0639937169401166,1.07561583815539,32.3419232575925,0.0309196207051553
1047,NaN,NaN,NaN,14.2137451230859,0.0926216199302219,1.31511678102267,0.0383357143199194,27.576550211736,1.10883476298691,16.9093739152119,0.0640640068763487,1.08138531161404,32.3573793747269,0.0309048513607707
1048,NaN,NaN,NaN,14.3892713269985,0.0927471003876967,1.33314171049453,0.038317926684527,27.5961522785909,1.1092249526595,16.8344077542565,0.0641090275307173,1.07733213106501,32.3728281124773,0.0308901031607608
1049,NaN,NaN,NaN,14.3256166239268,0.0928209837656387,1.32830208938853,0.0384095420166434,27.600639985455,1.11194880879063,16.9458777830282,0.0641450521351668,1.08512962753968,32.3882694814033,0.0308753760547219
1050,NaN,NaN,NaN,14.4377275336412,0.0929065689909129,1.33996969197942,0.0383293132090439,27.5921965794492,1.10918771165663,16.9039431556425,0.0641992339648083,1.08334764931125,32.4037034920393,0.0308606699924184
1051,NaN,NaN,NaN,14.1595580821242,0.0930350154705714,1.31585064828698,0.0385040238585955,27.6115495012847,1.115166494276,16.8449031374407,0.0642158035079994,1.07987702055274,32.4191301548947,0.0308459849237818
1052,NaN,NaN,NaN,14.1992642282855,0.0930647705515405,1.32008609720858,0.0380455878619699,27.6203800308524,1.10226202819339,16.9034405483842,0.064238332314234,1.08403307299367,32.4345494804537,0.0308313207989104
1053,NaN,NaN,NaN,14.2284839017843,0.0931901293849655,1.32458247949088,0.0382550334977978,27.6307413984419,1.10877485353189,16.9218538395477,0.0642612331528299,1.08557632457177,32.4499614791759,0.0308166775680683
1054,NaN,NaN,NaN,14.0006721827703,0.0932403047224284,1.30408364008176,0.0383521844246025,27.6453102712981,1.11212950590393,16.9544633051083,0.064271202380603,1.08783624659834,32.4653661614959,0.0308020551816849
1055,NaN,NaN,NaN,14.3090612404407,0.0933213566173624,1.3336462669733,0.0382373543361961,27.6412649987088,1.10855031069259,16.8024796445451,0.0643191685903323,1.07887859757815,32.4807635378234,0.030787453590354
1056,NaN,NaN,NaN,14.2625284514918,0.0933708309011816,1.33033076492127,0.0381563817536127,27.626719169404,1.10546079787939,16.9287492200095,0.0643506287258007,1.08757086043245,32.4961536185438,0.0307728727448332
1057,NaN,NaN,NaN,14.2173887440655,0.0934183219593785,1.32679366015551,0.0382125693081314,27.6654396331084,1.10887667276158,16.7960201463347,0.0643702043130919,1.07941582617974,32.5115364140177,0.0307583125960432
1058,NaN,NaN,NaN,14.3734961934243,0.0934300157914125,1.34153083527242,0.0383220984546065,27.6690482223894,1.1122162859833,16.7749264894306,0.0644015613859482,1.07849659070718,32.5269119345812,0.0307437730950673
1059,NaN,NaN,NaN,14.239793651647,0.0935205241890438,1.33027635112956,0.0384171692467047,27.6768061961012,1.11527513734605,16.865271391145,0.0644259911106942,1.08471611658815,32.542280190546,0.0307292541931501
1060,NaN,NaN,NaN,14.4111702411631,0.0936097110566959,1.34762897870188,0.0381434537975227,27.6834443868764,1.10759220820837,16.7612184945655,0.0644713653461229,1.07878012890586,32.5576411921994,0.0307147558416976
1061,NaN,NaN,NaN,14.2171289015749,0.0936896481728513,1.33053467757885,0.038074438042532,27.6978237612516,1.10618372687041,16.8429982385099,0.0644828279949675,1.08421185376142,32.5729949498047,0.0307002779922758
1062,NaN,NaN,NaN,14.3131198336982,0.09374650365676,1.34026154255743,0.0381733381189281,27.6938532703912,1.10890587096947,16.9400483888778,0.0645163562172262,1.09106022735262,32.5883414736007,0.0306858205966108
1063,NaN,NaN,NaN,14.123983084578,0.0938563292815227,1.32427052096716,0.0381840818039976,27.7071911517971,1.10975614277927,16.9922517701734,0.0645436654415663,1.09485638863141,32.6036807738022,0.0306713836065872
1064,NaN,NaN,NaN,14.4187339998723,0.093865989721452,1.3520186699885,0.0380614833739104,27.7174182152272,1.10660106570413,16.9125017507684,0.0645673645040816,1.09014014323675,32.6190128606002,0.0306569669742483
1065,NaN,NaN,NaN,14.1419041447769,0.0939810300331667,1.32769582286644,0.0381089184937746,27.7185971335894,1.10790182626953,16.9904070778356,0.0645952371221383,1.09563558511181,32.6343377441614,0.0306425706517948
1066,NaN,NaN,NaN,14.2598276990293,0.0940783006542563,1.33998416514097,0.0381295196204882,27.7325922960072,1.10909021598824,16.9701014650405,0.064623451386581,1.09482135550897,32.649655434629,0.0306281945915844
1067,NaN,NaN,NaN,14.2559644155375,0.0941362640514857,1.34046100575481,0.0382385632918653,27.72906676793,1.11221623558292,16.9360118484572,0.0646655920383182,1.09331082750468,32.6649659421222,0.0306138387461313
1068,NaN,NaN,NaN,14.3514317491566,0.094274186759984,1.35150863892578,0.0381492839597581,27.7253077855034,1.109227402529,16.955613245396,0.0647155469904556,1.09542903969773,32.6802692767364,0.0305995030681052
1069,NaN,NaN,NaN,13.8308515524508,0.0943178703681419,1.30304534119582,0.0380572223027194,27.7641269860126,1.10833254231472,16.9330900966238,0.064742822742212,1.09442066903771,32.6955654485436,0.0305851875103308
1070,NaN,NaN,NaN,14.0014592568656,0.0944683271285387,1.32126375980973,0.0378750513598681,27.770411217476,1.10323030574457,16.9436831940415,0.0647676634208543,1.09552035805283,32.7108544675922,0.0305708920257872
1071,NaN,NaN,NaN,14.3717171475255,0.0944978057184609,1.35667600837729,0.0383411061778494,27.7637854863182,1.11635872450975,17.0092090084133,0.0647793481117405,1.09996230955565,32.7261363439071,0.030556616567607
1072,NaN,NaN,NaN,14.3345438701206,0.0946031066787917,1.35470006389615,0.037960425421801,27.7667021847322,1.10532978865641,16.9225797534658,0.0648054636143948,1.0947639365744,32.7414110874898,0.0305423610890763
1073,NaN,NaN,NaN,14.1552503139334,0.0946861094294059,1.33875649704864,0.0378002939199923,27.8008694296706,1.10231473761277,16.868416673176,0.0648330380507679,1.09177793550736,32.7566787083184,0.0305281255436332
1074,NaN,NaN,NaN,14.1876349674095,0.0947606059323704,1.343082816854,0.0377032007244625,27.800717442925,1.09943113407507,16.9510299637272,0.0648779825917185,1.09787442642295,32.7719392163479,0.0305139098848677
1075,NaN,NaN,NaN,13.9872399200979,0.0947937774998325,1.32439895629846,0.0380271257636038,27.8145056136154,1.10945779478866,17.0210430800567,0.0649216391462673,1.10318298308002,32.78719262151,0.0304997140665209
1076,NaN,NaN,NaN,14.2214535834603,0.0949776963369069,1.34924524323599,0.0377443869530212,27.8241277777641,1.10159403130196,16.9835602871109,0.0649700965932033,1.10156181014274,32.8024389337135,0.0304855380424846
1077,NaN,NaN,NaN,14.1510156706367,0.0949721221498168,1.34219345071799,0.037732627372825,27.8268056964723,1.10136315515087,16.9569342502249,0.0649899682087755,1.10015971297152,32.8176781628439,0.0304713817668003
1078,NaN,NaN,NaN,14.1529815145108,0.0950503768505332,1.34368852926797,0.0379216367128361,27.8355418899301,1.1072280517546,16.9069763688943,0.0650228670847582,1.09746270257379,32.832910318764,0.0304572451936586
1079,NaN,NaN,NaN,14.0462113929701,0.0951590189583195,1.33525842030188,0.0377683147859573,27.8507303850062,1.10329688117167,16.9618439994068,0.0650521133369914,1.10152891495662,32.8481354113137,0.0304431282773991
1080,NaN,NaN,NaN,14.258592906199,0.0951501766242966,1.35492492939184,0.0378889189300872,27.8490536263194,1.10675447369053,17.0654006053478,0.0650933278066292,1.10896339287097,32.86335345031,0.0304290309725092
1081,NaN,NaN,NaN,14.1054745083209,0.0953418893121137,1.34343913450751,0.0376942734553284,27.8601276922092,1.10154241295047,16.9716369967006,0.0651249406081064,1.10339420040461,32.8785644455472,0.0304149532336237
1082,NaN,NaN,NaN,14.2026239812264,0.0953022006426516,1.35146911975271,0.0377761000498681,27.8754064627659,1.10460625452414,17.0537168899247,0.065156087023401,1.10926878701996,32.8937684067971,0.0304008950155241
1083,NaN,NaN,NaN,13.9405930895644,0.0955140980100772,1.33016186959097,0.0376294287872415,27.8746595966334,1.1002537270218,17.0809684713927,0.0652458859005848,1.11256941887139,32.9089653438087,0.0303868562731382
1084,NaN,NaN,NaN,14.0152719169333,0.0954207432165996,1.33494465845113,0.037643401648024,27.8870663360866,1.10114221242079,17.1005876292763,0.0652654509052622,1.11418518161502,32.9241552663087,0.0303728369615393
1085,NaN,NaN,NaN,14.1491964512082,0.0956298515228629,1.35167999970768,0.0378701680633557,27.8576082703206,1.10663334180266,16.9448757190324,0.0653109317969201,1.10480487313919,32.9393381840012,0.0303588370359458
1086,NaN,NaN,NaN,14.2069824485644,0.0956636114886829,1.35711878695067,0.0376509817902602,27.8872262216399,1.10127407838311,17.136572437195,0.0653612330983232,1.1181650679407,32.9545141065682,0.0303448564517202
1087,NaN,NaN,NaN,14.1184050270517,0.0957468962609996,1.34980188613584,0.0375973069760047,27.9002771306315,1.10033810215943,17.0381475664322,0.0653866198813939,1.11213303630309,32.9696830436691,0.030330895164369
1088,NaN,NaN,NaN,13.9895199939683,0.0958396692721185,1.33898642736282,0.0375665197753047,27.8818903819202,1.09836843327796,16.9763900207439,0.0654624896812114,1.10943940539815,32.9848450049413,0.0303169531295416
1089,NaN,NaN,NaN,13.9092090158186,0.095876343032183,1.33183675153543,0.0374752200867896,27.9124639131539,1.09718136672661,17.1004737880137,0.0655000161642026,1.11820532971609,33,0.0303030303030303
1090,NaN,NaN,NaN,14.0402448958506,0.0959454492096929,1.34567227780029,0.0377685976377293,27.9363314337598,1.10679609642922,16.9899948573747,0.0655237867132669,1.11130034629624,33.0151480384384,0.0302891266407691
1091,NaN,NaN,NaN,13.8386703713958,0.0960824424091613,1.32804351682177,0.0376012435066109,27.933751350734,1.10176137061682,17.0521977910342,0.0655586296729785,1.11603819846001,33.0302891298275,0.0302752420988336
1092,NaN,NaN,NaN,14.1368820153646,0.0961483167572738,1.35773732771056,0.0375677714118906,27.9489065156472,1.10140576816653,17.0992137272973,0.065584772318234,1.11954295851661,33.0454232837166,0.0302613766334401
1093,NaN,NaN,NaN,13.9710044024688,0.0963708411598381,1.34496348305291,0.0373708098636987,27.9497040615596,1.0955719245327,17.0843075822779,0.0656353959852727,1.11942723244246,33.0605505096331,0.0302475302009452
1094,NaN,NaN,NaN,14.1124872152004,0.096394878688933,1.35883293211278,0.0378287505899049,27.9610169660902,1.10948408146212,17.1063693307109,0.0656457300520866,1.12105231703088,33.0756708170825,0.030233702757845
1095,NaN,NaN,NaN,14.0195738875112,0.0964952399726653,1.35127335748442,0.0377190021895591,27.9815776365582,1.10713347796212,17.0012368705683,0.065671183812016,1.11463005580717,33.0907842155486,0.030219894260775
1096,NaN,NaN,NaN,14.0562889639431,0.096570420049469,1.3560228482943,0.0377207436604396,27.8173837753166,1.10082724943567,17.0592587413315,0.0657011488079847,1.11888947061961,33.1058907144937,0.0302061046665088
1097,NaN,NaN,NaN,14.0326691391886,0.0965825086750492,1.35390487072369,0.0374692473096391,27.9984828183777,1.10042733323002,17.1132827770696,0.0657523282889158,1.12333184143972,33.1209903233584,0.0301923339319584
1098,NaN,NaN,NaN,13.9926654431562,0.0966461779853187,1.35072042139539,0.0373363250973718,27.9968816641991,1.09658502457804,17.1824635079192,0.0657239687478905,1.12743419896211,33.1360830515618,0.0301785820141728
1099,NaN,NaN,NaN,14.124389653748,0.0967000449625161,1.36426447299039,0.0373039547635924,28.0121395373353,1.09607848159393,17.0621970153372,0.0657909588332517,1.12065098917198,33.1511689085016,0.0301648488703381
1100,NaN,NaN,NaN,14.1229442108781,0.0968472071612107,1.36621931149608,0.0376074574694978,28.0236461882742,1.10547015370225,17.1383606625473,0.0658571717374534,1.12664416688695,33.166247903554,0.0301511344577764
1101,NaN,NaN,NaN,14.1877997700748,0.0969477627030339,1.37406330892251,0.0372875732018271,28.0251714617881,1.09611659617239,17.0722200361798,0.0658357045510913,1.12196728885796,33.1813200460741,0.0301374387339456
1102,NaN,NaN,NaN,13.8841463060998,0.0970240268718433,1.34546482446264,0.0372338482687542,28.0357911776155,1.09495115234222,17.1604981538776,0.0659102911928351,1.12915631848803,33.1963853453957,0.0301237616564389
1103,NaN,NaN,NaN,14.169604946713,0.097174753246128,1.37551710179137,0.0375649481711514,28.0449735614888,1.10501778183348,17.0736990378926,0.0659309734702399,1.123786151146,33.2114438108312,0.0301101031829839
1104,NaN,NaN,NaN,13.6943564526031,0.096971374833768,1.32499254008196,0.0372796327851952,28.0502098595951,1.09685783025865,17.1019163953428,0.0659728952013585,1.12633654582476,33.2264954516723,0.0300964632714423
1105,NaN,NaN,NaN,14.0294619453333,0.0973021696385139,1.36369310815663,0.0372545651829949,28.0656321122024,1.09677640598893,17.2271772574521,0.0660464652036428,1.13584315769104,33.2415402771893,0.0300828418798093
1106,NaN,NaN,NaN,13.9650226281775,0.097279488100584,1.35667848812143,0.0375245679233525,28.0671514783101,1.10471263309087,17.1985443733314,0.0660912362090077,1.13474015311076,33.2565782966318,0.0300692389662132
1107,NaN,NaN,NaN,13.8910451649317,0.0971203558658265,1.34544821854647,0.0371709198115236,28.0881399776534,1.09512995784681,17.0855778433828,0.0661356525619203,1.12803149950275,33.2716095192282,0.0300556544889144
1108,NaN,NaN,NaN,14.0380812721785,0.0973929007394457,1.36522497673114,0.0370779054707927,28.0955043665556,1.09269881326766,17.1243172733343,0.066180334235153,1.1313637287835,33.2866339541865,0.0300420884063055
1109,NaN,NaN,NaN,14.2362114600978,0.0975712845148261,1.38761700117296,0.0374288372630174,28.0585401561634,1.10166846818729,17.2790996453045,0.066196435704942,1.14190261042974,33.3016516106934,0.0300285406769102
1110,NaN,NaN,NaN,14.0162686632901,0.0976334471982863,1.36691840014577,0.0373687267664754,28.110101308307,1.10182952475183,17.093532552882,0.0662544594898928,1.13058092838471,33.3166624979154,0.0300150112593832
1111,NaN,NaN,NaN,13.5533562285436,0.097349699076459,1.31564342247493,0.0372127484371843,28.1240037877073,1.0977951953177,17.2255662671654,0.066271638104783,1.13961926389801,33.3316666249979,0.0300015001125094
1112,NaN,NaN,NaN,13.9049787205369,0.0978487184869087,1.35917226189601,0.0371217406803359,28.1440709143692,1.09588836319133,17.2764421824814,0.0662407216205696,1.14233874074857,33.3466640010661,0.0299880071952034
1113,NaN,NaN,NaN,14.195092359284,0.0978241587602071,1.38657672114174,0.0373988307343001,28.1504125014747,1.10431187781993,17.2012856562206,0.0663907873305536,1.14005043366534,33.3616546352246,0.029974532466509
1114,NaN,NaN,NaN,13.9333421053599,0.0979681682245587,1.3635574883894,0.037192175301439,28.1179193392829,1.09697703858494,17.1997769759692,0.0664062206764973,1.14020285864948,33.3766385365573,0.029961075885599
1115,NaN,NaN,NaN,13.6164785999527,0.0980717519088384,1.33390581749088,0.03728012444355,28.1711509053008,1.10162646474389,17.2536204973501,0.0664050103906296,1.14366601903732,33.391615714128,0.029947637411774
1116,NaN,NaN,NaN,14.1081356932903,0.0982708108958141,1.38493283771508,0.036968276526453,28.1828837212812,1.09287110727823,17.2185508701446,0.0664802642739409,1.14272195772257,33.4065861769801,0.0299342170044625
1117,NaN,NaN,NaN,14.009304878955,0.0983304069933114,1.37598664510467,0.0372054767927116,28.1953745821436,1.10036527818654,17.3181782686244,0.0665223244784682,1.1500706519806,33.4215499341368,0.0299208146232201
1118,NaN,NaN,NaN,13.7724268211022,0.0984089428383567,1.35391706074803,0.0371417923200473,28.2024539109026,1.09875787155774,17.2410725224576,0.0665423662902192,1.14530978163228,33.436506994601,0.029907430227729
1119,NaN,NaN,NaN,14.1717547710022,0.0984622958116152,1.39380424250961,0.0369646396626362,28.2178524004273,1.09411851482419,17.1303625679828,0.0666267932798359,1.13940647533665,33.4514573673555,0.0298940637777976
1120,NaN,NaN,NaN,13.927833247475,0.0985975732193073,1.37182832484156,0.0373586013902927,28.2133377405464,1.10556679769617,17.2069625029357,0.0666426926524245,1.14480059518166,33.466401061363,0.0298807152333598
1121,NaN,NaN,NaN,14.0367325929552,0.0986421046995054,1.38315706320962,0.037210212900547,28.2068742580912,1.10089963460496,17.1636659551685,0.0666893669187096,1.14264668469614,33.4813380855664,0.0298673845544749
1122,NaN,NaN,NaN,13.8707687542785,0.0987617957936609,1.36835132122001,0.0371097093859012,28.2240733492709,1.09866278516676,17.328048498368,0.0666958578534716,1.15376387733609,33.4962684488885,0.0298540717013266
1123,NaN,NaN,NaN,13.8983094815633,0.0986801030279387,1.3692179618944,0.0369664426007913,28.2416031063956,1.09508209330329,17.2792939428201,0.0667341759541748,1.15115906830757,33.5111921602321,0.0298407766342227
1124,NaN,NaN,NaN,14.0347423712469,0.0988551533397375,1.38587366361354,0.0371266788132744,28.2495419213815,1.10010604658215,17.3359330910304,0.0667724371802876,1.1556023177934,33.5261092284804,0.0298274993135947
1125,NaN,NaN,NaN,14.1485423024416,0.0989280542578139,1.39819639170221,0.0372753159475983,28.2582227626849,1.10487089096149,17.3389136614834,0.0668244576266471,1.15668291237204,33.5410196624968,0.0298142396999972
1126,NaN,NaN,NaN,13.9840837726286,0.0989539174836496,1.38206597579492,0.0371956415344583,28.2730382985019,1.10311567803861,17.1566552257842,0.0668476597136233,1.1449353125858,33.555923471125,0.0298009977541075
1127,NaN,NaN,NaN,13.9998932847601,0.0990837887220715,1.38558161241777,0.037281864172002,28.284230780093,1.10620684135012,17.3302797959046,0.0669216558948725,1.15773671350374,33.570820663189,0.029787773436725
1128,NaN,NaN,NaN,13.8824062916901,0.0990897215609267,1.37360773071868,0.0368456298361606,28.286301565911,1.09315662501141,17.2516255006172,0.0669408777045045,1.15286350766424,33.5857112474933,0.0297745667087707
1129,NaN,NaN,NaN,13.812574585383,0.0993063714840514,1.37026864091449,0.0367370206745248,28.2950515123308,1.09035010158396,17.273108371531,0.0669924716727211,1.15515344681576,33.6005952328229,0.0297613775312869
1130,NaN,NaN,NaN,13.8390106696232,0.0993631320546225,1.37363047891264,0.0370676885548112,28.2994792079226,1.10028539850185,17.2344446873429,0.0670264787087648,1.15319230558416,33.6154726279432,0.0297482058654365
1131,NaN,NaN,NaN,13.8964903438201,0.0993763337454778,1.37956448160962,0.0369966475252821,28.3151727480779,1.09878026085585,17.2736523790566,0.0670507527402205,1.15626138609044,33.6303434416005,0.0297350516725026
1132,NaN,NaN,NaN,13.8999751822166,0.0994412767281544,1.38071426440289,0.0371466228893772,28.2871009920654,1.10207143198116,17.3029130759383,0.0671062083164353,1.15906699291364,33.6452076825214,0.0297219149138882
1133,NaN,NaN,NaN,13.9198749366166,0.0994884749899262,1.38343910573253,0.0368102529936328,28.3465226232501,1.09460365979969,17.3663154833204,0.0671736391149958,1.1645764115124,33.6600653594137,0.0297087955511153
1134,NaN,NaN,NaN,14.0423646555446,0.0994696484362601,1.39522862108591,0.036568298127838,28.3462696193002,1.08728798971984,17.2506975333601,0.0672126110071068,1.15747721329299,33.6749164809655,0.0296956935458249
1135,NaN,NaN,NaN,13.6687544259228,0.09956002260877,1.35934059773384,0.0369251505247884,28.3363596771735,1.09736082942565,17.3255130727728,0.0672646337852741,1.16338655969918,33.689761055846,0.0296826088597762
1136,NaN,NaN,NaN,13.7720344752716,0.0996842874454954,1.37139675676936,0.0370989451259709,28.354158606178,1.10313018186627,17.3001720522568,0.0672895387085315,1.16207637552744,33.7045990927054,0.0296695414548463
1137,NaN,NaN,NaN,13.730571771282,0.0997544227680194,1.36814546305176,0.0372086713577997,28.3757142073414,1.10761729815398,17.3694701142192,0.0673404283027887,1.16758779142896,33.7194306001747,0.0296564912930297
1138,NaN,NaN,NaN,13.7663737314724,0.0998841354607137,1.37362553001022,0.036979727681002,28.3618751158401,1.09998665544277,17.3886426761338,0.0673700109334584,1.16949874814266,33.734255586866,0.0296434583364376
1139,NaN,NaN,NaN,13.7519095681111,0.099949830507298,1.37282242172528,0.0370625972950456,28.333490262886,1.10124815802697,17.232090876925,0.0674229989351732,1.15986220377269,33.7490740613724,0.029630442547298
1140,NaN,NaN,NaN,13.8877669658965,0.100086848868863,1.3885292063296,0.0372361782554419,28.3615275575146,1.10752148062317,17.3374277750955,0.0674181640290105,1.16664561811549,33.7638860322683,0.0296174438879546
1141,NaN,NaN,NaN,13.348159570269,0.100136438026725,1.33526518214745,0.0367536186468776,28.4133071188698,1.0953486424423,17.4471679257516,0.0675043893590699,1.17571000807451,33.7786915081091,0.0296044623208669
1142,NaN,NaN,NaN,13.5996388510075,0.100128396258339,1.36013160330568,0.036804316814273,28.429667977219,1.09742620651459,17.379840160788,0.0675487641738603,1.17194590403238,33.7934904974316,0.0295914978086091
1143,NaN,NaN,NaN,13.85602869297,0.100269236427205,1.38787535060956,0.0368189420317486,28.4217391151698,1.09749141895017,17.3206549759776,0.0676408979463457,1.16959178829749,33.8082830087539,0.0295785503138705
1144,NaN,NaN,NaN,14.1059428432037,0.100380942271986,1.41449096129325,0.0366841291868903,28.3941597061626,1.09277171799547,17.3929865919022,0.0677033965646655,1.17554158279429,33.8230690505755,0.0295656197994541
1145,NaN,NaN,NaN,14.0156804617979,0.100395908219201,1.40560459266167,0.0368917159784704,28.4549895286031,1.10097278303703,17.3501509275481,0.0677077656205137,1.17266476918254,33.8378486313773,0.0295527062282771
1146,NaN,NaN,NaN,13.9560363893582,0.10053605026774,1.40164254971672,0.0369290900609368,28.4094647750215,1.10031030676497,17.3486755579019,0.067735066974281,1.1731244280088,33.8526217596215,0.0295398095633696
1147,NaN,NaN,NaN,14.1624106725249,0.100585074889882,1.4230664102406,0.0366182347108873,28.4545462748677,1.09303091503513,17.3030850839817,0.0677724099247026,1.17061500407273,33.8673884437522,0.0295269297678746
1148,NaN,NaN,NaN,13.8786944510129,0.100668580052495,1.3956540618749,0.0366435277002511,28.4842403191603,1.09482431264123,17.4037976629402,0.0678241215754324,1.17832514750682,33.8821486921948,0.0295140668050478
1149,NaN,NaN,NaN,13.9155020109065,0.100705581910897,1.39985621017382,0.0363369583268707,28.4706537850827,1.08522074037938,17.3823017543859,0.0679163975516788,1.17854692182301,33.8969025133566,0.0295012206382564
1150,NaN,NaN,NaN,13.8101071881111,0.100826374885769,1.39099680388952,0.0365012240105506,28.4815065433033,1.09047351933807,17.4073416817082,0.0679944238816475,1.18159189302753,33.9116499156263,0.0294883912309794
1151,NaN,NaN,NaN,13.9336162588859,0.100892156224779,1.40434538761019,0.0370030733888075,28.4914467160885,1.10572418206921,17.498346415167,0.0680238879087271,1.18815181650243,33.9263909073747,0.0294755785468069
1152,NaN,NaN,NaN,13.6891145508033,0.100952076213727,1.38040801473916,0.0365604042501475,28.5214283825846,1.09378534063136,17.4729760147681,0.0680720959416383,1.18736200688426,33.9411254969543,0.0294627825494395
1153,NaN,NaN,NaN,13.6333546811654,0.101018732380432,1.37574424885227,0.0366598891869624,28.4963584412279,1.09563996726561,17.2963502144971,0.0681109033276344,1.17603246103202,33.9558536926993,0.029450003202688
1154,NaN,NaN,NaN,13.8684253963266,0.101002244135353,1.39845281210268,0.0365877570261725,28.5371358375447,1.09521773891218,17.4629278381765,0.0681331074899553,1.18778782509657,33.9705755029261,0.0294372404704732
1155,NaN,NaN,NaN,13.9825222370059,0.101146098599302,1.41275829400223,0.0365409922753597,28.5445843397924,1.09412763390226,17.3931190753658,0.0681756315697104,1.1838016108934,33.9852909359329,0.029424494316825
1156,NaN,NaN,NaN,13.7638759171056,0.101104101527521,1.38961197762968,0.0367500072988868,28.5385346112171,1.10019921042516,17.5481634941437,0.0682549891179835,1.19571788506775,34,0.0294117647058824
1157,NaN,NaN,NaN,13.7249595099851,0.100850742058635,1.38059686574534,0.0367676336800665,28.5706471217386,1.10189111033973,17.4124284146837,0.0682616270075327,1.18663230052819,34.0147027033899,0.0293990516018927
1158,NaN,NaN,NaN,13.7262532675452,0.10149259159236,1.39140324885016,0.0362362890951441,28.5498164140996,1.08509735483082,17.3725230688552,0.0682973807074946,1.18450925183868,34.0293990543471,0.0293863549692117
1159,NaN,NaN,NaN,13.6454588675861,0.101580227739768,1.38470011697281,0.0365958905364341,28.5127646269562,1.09430036197868,17.5661382483681,0.0684051413412419,1.1995711741831,34.0440890610984,0.0293736747723023
1160,NaN,NaN,NaN,13.3985081519042,0.101683276687306,1.3610012496742,0.0362541564496965,28.5902343556636,1.08724258958589,17.4089187869854,0.0684222930917479,1.18910162136305,34.0587727318528,0.0293610109757352
1161,NaN,NaN,NaN,14.0299178151775,0.101696548407763,1.42527232490354,0.0363005786807651,28.6064942811847,1.08926096833489,17.4602469691685,0.0684593647231829,1.1933169601615,34.0734500748016,0.0293483635441875
1162,NaN,NaN,NaN,13.9504339046144,0.101809863041099,1.41875958324225,0.0366585023603299,28.6130659115241,1.10024672694842,17.463782341945,0.0684283664580556,1.19298692647317,34.0881210981186,0.0293357324424429
1163,NaN,NaN,NaN,13.7589273098008,0.101899294165239,1.40030286022967,0.036391920506709,28.6251554806943,1.09272032887202,17.4563128613012,0.0685002084199351,1.1937586253487,34.1027858099599,0.0293231176353911
1164,NaN,NaN,NaN,14.0607861176303,0.101962389334678,1.43188715254063,0.0365957315237983,28.628422082266,1.09894179387981,17.4771734500524,0.0684924028158966,1.19487477178591,34.117444218464,0.0293105190880275
1165,NaN,NaN,NaN,14.1484990432364,0.102115199382615,1.44331641918609,0.0365571322752609,28.6380940168122,1.09813632400668,17.4516814942566,0.0685982911580106,1.19501367264752,34.132096331752,0.0292979367654524
1166,NaN,NaN,NaN,13.9997662692421,0.102253613030382,1.43003049751523,0.0367523849607735,28.6559143881512,1.10466663153878,17.5605576171465,0.0686424428872622,1.20331418194588,34.1467421579277,0.0292853706328711
1167,NaN,NaN,NaN,14.0613519639518,0.102258185660632,1.43637208623559,0.0367050789777419,28.6407748978745,1.10263786315161,17.4422946443135,0.0687013853122251,1.19625748661031,34.1613817050774,0.0292728206555934
1168,NaN,NaN,NaN,13.8684325384889,0.102407262517918,1.41877902494031,0.0361182019528675,28.662329905522,1.0858833463433,17.2948212490831,0.06871372876279,1.18634438851237,34.1760149812701,0.0292602867990326
1169,NaN,NaN,NaN,13.9381971789877,0.102383130560223,1.42531370904998,0.0363488839819966,28.6743197300004,1.09331271813268,17.3457556028879,0.0688319311118962,1.19192807413654,34.1906419945575,0.0292477690287062
1170,NaN,NaN,NaN,13.9033060416506,0.102499569361807,1.42353332597711,0.0363168890452526,28.6444031669732,1.09119073965818,17.5106793868107,0.0688615253035046,1.2037184512369,34.2052627529741,0.0292352673102343
1171,NaN,NaN,NaN,13.9331017996262,0.102745218050185,1.4299552646361,0.0364040195820425,28.6974963588066,1.09583375740453,17.4896309862964,0.0689592379905797,1.20402140493348,34.2198772645373,0.0292227816093402
1172,NaN,NaN,NaN,14.0082290683951,0.102771699697675,1.43791508689762,0.0360947110706099,28.703918612099,1.08676602745007,17.6062083195202,0.068984799715195,1.21249851637157,34.2344855372474,0.0292103118918493
1173,NaN,NaN,NaN,14.0039547734495,0.102888604861827,1.4393090306006,0.0359566136968551,28.6855265112107,1.08184835817953,17.5048934759048,0.0690548075585041,1.20674830920938,34.2490875790874,0.0291978581236892
1174,NaN,NaN,NaN,14.0063305439801,0.102991465306538,1.4410508779664,0.0361996800379221,28.7225572793211,1.09063567989962,17.4716633662414,0.0691173197735353,1.20548539007315,34.2636833980236,0.029185420270889
1175,NaN,NaN,NaN,13.8161968273301,0.103022525003355,1.42191056806067,0.0361693742144033,28.736497437562,1.09027108775544,17.4569850708769,0.0692067614435068,1.20609454620873,34.2782730020052,0.0291729982995789
1176,NaN,NaN,NaN,13.9132164213747,0.103146585720952,1.43362630091435,0.0359458294215284,28.7354393042577,1.08346662069802,17.4306747219202,0.0692031395266982,1.2041312448087,34.2928563989645,0.0291605921759902
1177,NaN,NaN,NaN,14.2752624175222,0.103108171559374,1.46993536420919,0.0361512602695087,28.7516750217371,1.09026216469901,17.4586679033818,0.0693136856994443,1.20802326789067,34.3074335968169,0.0291482018664544
1178,NaN,NaN,NaN,13.90579149136,0.103385194638949,1.43616864340984,0.0360883750928786,28.6923054952702,1.08593405902714,17.5086340471824,0.069357509959179,1.21230502422398,34.322004603461,0.0291358273374033
1179,NaN,NaN,NaN,13.9425994051326,0.103440891582362,1.44065735130544,0.0359785718496061,28.7598878619997,1.08536896701981,17.5233819095199,0.0693676861036066,1.21348146578802,34.3365694267788,0.0291234685553679
1180,NaN,NaN,NaN,13.7480106304885,0.103473867069071,1.42108544793543,0.0358827467814142,28.7663573603668,1.08269281554875,17.57496275808,0.0694307637141056,1.21813181412225,34.3511280746353,0.0291111254869791
1181,NaN,NaN,NaN,13.4205039546676,0.103621775955281,1.38921219213035,0.0358672618574478,28.8067556990566,1.08376027048611,17.5102694738442,0.0695192035637111,1.21521376585459,34.3656805548792,0.0290987980989663
1182,NaN,NaN,NaN,13.6623339812004,0.103575029910614,1.41310452394366,0.0362280782353316,28.8032129335111,1.0945413209112,17.5395381149368,0.0695813779059984,1.21835038633733,34.3802268753422,0.0290864863581575
1183,NaN,NaN,NaN,13.9427586630946,0.103586348758525,1.44196657121445,0.0359354438114957,28.8195466803166,1.08628440150333,17.7073669664319,0.0696403030488699,1.23103507771009,34.3947670438397,0.029074190231479
1184,NaN,NaN,NaN,13.8729489722727,0.103786814092697,1.43794059433285,0.0361022541496393,28.8308309558977,1.09179415564187,17.6228845416987,0.0697215723664308,1.22658118728308,34.4093010681705,0.0290619096859548
1185,NaN,NaN,NaN,13.9402651880547,0.103956746725669,1.44767601313406,0.035872755104597,28.8430093851176,1.08531694331852,17.4664016923007,0.0697323283000524,1.21587963193478,34.423828956117,0.0290496446887063
1186,NaN,NaN,NaN,14.1350355508491,0.103989651739918,1.46819635317342,0.0362610010180229,28.8523346591429,1.09747261000225,17.4925901245057,0.0698086469234206,1.21903207165703,34.4383507154451,0.029037395206952
1187,NaN,NaN,NaN,14.0070469097184,0.104070937023898,1.45622530116933,0.0360008245429679,28.8677923640952,1.09012767252178,17.646372911011,0.0698951609531743,1.23117851567856,34.4528663539044,0.0290251612080071
1188,NaN,NaN,NaN,13.7952541026947,0.104128855859848,1.43501133336865,0.0359482701761713,28.8669097652339,1.08850865707162,17.7431177058856,0.0699531644885799,1.23908160489817,34.4673758792282,0.029012942659283
1189,NaN,NaN,NaN,13.7563882833969,0.104346659935492,1.43395864318693,0.0361280325854094,28.882647299452,1.09453711107042,17.7151443602483,0.0699969252798354,1.2378896746414,34.4818792991333,0.0290007395282871
1190,NaN,NaN,NaN,13.6532713024053,0.104358035629717,1.42332062291818,0.0358654049946093,28.8903191377404,1.0868719990417,17.7454582241952,0.0700166263693217,1.24036399369707,34.4963766213207,0.0289885517826224
1191,NaN,NaN,NaN,14.5478726685393,0.1044993161097,1.51866017256473,0.0359474468999682,28.9134161573226,1.09023239646864,17.6483799132353,0.0700572168925048,1.2342967817575,34.5108678534748,0.0289763793899872
1192,NaN,NaN,NaN,14.1482160992895,0.104550607148964,1.47767685159295,0.0360091250782311,28.9173058576386,1.09224810477972,17.5816597111577,0.0700952278161384,1.23028687071388,34.5253530032641,0.0289642223181746
1193,NaN,NaN,NaN,14.0380411189981,0.104635297095346,1.46736736097564,0.0359318776063708,28.9208186299497,1.09005006183845,17.7321768275918,0.0701850475011111,1.24241784135684,34.5398320783411,0.0289520805350722
1194,NaN,NaN,NaN,14.1313580421581,0.104677597742775,1.47760323944267,0.0355017158106009,28.9328246810636,1.07740076058179,17.6792888294003,0.0702307524238274,1.23951778754678,34.554305086342,0.0289399540086616
1195,NaN,NaN,NaN,13.861670995669,0.104850959218645,1.45186251235112,0.0356692692477616,28.9614756590326,1.08359902550636,17.621995151985,0.0702395124059947,1.23566094207522,34.5687720348872,0.0289278427070186
1196,NaN,NaN,NaN,13.9744705064398,0.104968294753548,1.46535994359598,0.0356614542534247,28.9772751503194,1.0839388761405,17.6920654903456,0.070326292005731,1.24205955504111,34.5832329315812,0.028915746598312
1197,NaN,NaN,NaN,13.9075795812647,0.10505066319982,1.45950184072842,0.0362658491112393,28.9926541800805,1.1029116209857,17.7408358423788,0.0703748266808902,1.24638626412129,34.5976877840124,0.028903665650804
1198,NaN,NaN,NaN,13.7042992722614,0.105220663621624,1.44049011108063,0.035644175708625,28.9964848420065,1.08410593972998,17.7068566350446,0.0704283261317272,1.24493272195506,34.6121365997536,0.0288915998328494
1199,NaN,NaN,NaN,14.1122519595919,0.105301550406686,1.48450593907801,0.0356309835202067,29.0093590135412,1.08426409957247,17.7386264446958,0.0704758747435064,1.24801885892804,34.6265793863616,0.0288795491128954
1200,NaN,NaN,NaN,14.2013211614158,0.105396404263114,1.49522107551189,0.036146572197285,29.007072609095,1.09986668545886,17.7557975265531,0.0704991252426367,1.24963308403192,34.6410161513775,0.0288675134594813
1201,NaN,NaN,NaN,14.2377362870264,0.105566510673711,1.50148351133613,0.0360166288705767,29.0046795396335,1.09566442617256,17.8084734993263,0.0705618981074996,1.25446510751351,34.6554469023269,0.0288554928412381
1202,NaN,NaN,NaN,14.1266275865982,0.105593262958214,1.49013820565817,0.0359893827172938,28.9730100681645,1.09366354847983,17.6079307179272,0.0706032445553732,1.24107444399342,34.6698716467194,0.0288434872268881
1203,NaN,NaN,NaN,13.9760354251752,0.105657132781982,1.47515186239434,0.0357875400067829,29.0551601203529,1.09072236538839,17.8310141117104,0.0706902104163745,1.25832942015292,34.6842903920492,0.0288314965852446
1204,NaN,NaN,NaN,14.1481920031708,0.105886074020578,1.4965341450511,0.0361880222834767,29.0554324300059,1.10291065917079,17.7591912069808,0.0707433333933217,1.25416497444874,34.6987031457949,0.0288195208852117
1205,NaN,NaN,NaN,14.1762549763497,0.106027721929343,1.50154263405479,0.0354944756464374,29.0307102223666,1.08094624691366,17.8079191208901,0.0707967632991565,1.25853424569371,34.7131099154196,0.0288075600957839
1206,NaN,NaN,NaN,14.2472127589401,0.106331468699465,1.51337149121255,0.0357346073809258,29.0863709846327,1.09028723970006,17.8182074563774,0.0709469831385496,1.26200147054719,34.7275107083707,0.0287956141860453
1207,NaN,NaN,NaN,14.2040981091558,0.106347436096037,1.50900860828293,0.0356963185165008,29.0301923337929,1.08682626879444,17.745582541262,0.0710028317148877,1.25786470317022,34.7419055320804,0.0287836831251702
1208,NaN,NaN,NaN,14.0635290445911,0.106516038192122,1.49645085374458,0.0359576396676667,29.0504492412524,1.09558642597849,17.7070630850301,0.0710713433467038,1.25628443068496,34.7562943939655,0.0287717668824218
1209,NaN,NaN,NaN,14.5161658310499,0.106575452058627,1.54548155955931,0.0359094664833676,29.0009799605708,1.09235702497095,17.6743993581167,0.0711472632640034,1.25534701061709,34.7706773014274,0.0287598654271525
1210,NaN,NaN,NaN,13.9316503294296,0.106715226033239,1.48519261198734,0.0352659914784331,29.1202560845265,1.07725104331434,17.714314240626,0.0712673606460562,1.26028659443801,34.7850542618522,0.0287479787288034
1211,NaN,NaN,NaN,14.158625479243,0.106736884829198,1.50969618270989,0.0354649708567301,29.1151642743452,1.0830129616291,17.7377238901739,0.0713119751725859,1.2627475824155,34.7994252826106,0.0287361067569039
1212,NaN,NaN,NaN,14.2234681251878,0.106825719528552,1.51787166400735,0.0352283827405134,29.1156635993339,1.07602342745606,17.7527289892981,0.0713229579278572,1.26402115471389,34.8137903710584,0.0287242494810713
1213,NaN,NaN,NaN,13.8065947292331,0.106961681291244,1.47526044664178,0.0357608786794038,29.0586021270352,1.08997044242363,17.8467402794931,0.0713797845229855,1.27173222844775,34.828149534536,0.0287124068710107
1214,NaN,NaN,NaN,14.314498206548,0.107202285528231,1.53297162652454,0.035639929750244,29.1421883326195,1.08948130204446,17.7080900144856,0.0714119012465453,1.26241271046866,34.8425027803687,0.0287005788965146
1215,NaN,NaN,NaN,14.3488821076904,0.10726282165006,1.53752145305947,0.0351482395124702,29.1817873827481,1.07589979475941,17.8466181146329,0.0714570029680792,1.27309034637796,34.8568501158667,0.0286887655274623
1216,NaN,NaN,NaN,13.7528360100783,0.107443754967703,1.47613923168504,0.0354090174071852,29.1968213509783,1.08445942538765,17.9448013412027,0.0714900342225293,1.28065026634833,34.8711915483254,0.0286769667338202
1217,NaN,NaN,NaN,14.554898711236,0.107698439541515,1.56593146966774,0.0354732067280204,29.1249515521633,1.08371636752137,17.8675191367963,0.071583737382692,1.27678748713449,34.8855270850248,0.0286651824856408
1218,NaN,NaN,NaN,NaN,NaN,NaN,0.0356749766437525,29.1990355143295,1.09270481337672,17.9092437216686,0.0716515799885903,1.28104509234696,34.8998567332303,0.0286534127530626
1219,NaN,NaN,NaN,NaN,NaN,NaN,0.0354983679986748,28.9651956154068,1.07883989259813,17.7394364517757,0.0716907401224371,1.26948607148214,34.9141805001922,0.0286416575063102
1220,NaN,NaN,NaN,NaN,NaN,NaN,0.0354257189174858,29.2458364736107,1.086731817479,17.9044881303165,0.0717805979130901,1.28298435441553,34.928498393146,0.0286299167156934
1221,NaN,NaN,NaN,NaN,NaN,NaN,0.0350163237769074,29.2595542020385,1.07466352918611,17.9247788044276,0.071887071807001,1.28628365650708,34.9428104193123,0.0286181903516071
1222,NaN,NaN,NaN,NaN,NaN,NaN,0.0353691183544785,29.2693310756589,1.08598674628912,17.709929254092,0.0718898320578353,1.27083989612411,34.9571165858971,0.0286064783845312
1223,NaN,NaN,NaN,NaN,NaN,NaN,0.0352802660163244,29.2771168220825,1.08353291265361,17.934376130032,0.0719746048939742,1.28860605256806,34.9714169000914,0.0285947807850298
1224,NaN,NaN,NaN,NaN,NaN,NaN,0.0350950572750148,29.2889778703225,1.07819559732192,18.0002177522464,0.0720368784774809,1.29447724914506,34.9857113690718,0.0285830975237515
1225,NaN,NaN,NaN,NaN,NaN,NaN,0.0353471678726095,29.2008556124585,1.08243510607722,17.8332898036247,0.0720431170791687,1.28243281242259,35,0.0285714285714286
1226,NaN,NaN,NaN,NaN,NaN,NaN,0.0350577725035124,29.1141733522992,1.06995652973204,17.8723191185469,0.0721146111140708,1.2866274519818,35.0142828000232,0.028559773898877
1227,NaN,NaN,NaN,NaN,NaN,NaN,0.0353195199924771,29.1456261645333,1.07941230197885,17.8252661728656,0.0721856801468478,1.28454425420759,35.028559776274,0.0285481334769959
1228,NaN,NaN,NaN,NaN,NaN,NaN,0.0351359654806778,29.3020071469791,1.07985515753378,17.9140059719006,0.0722809917460997,1.29264289294121,35.0428309358705,0.0285365072767675
1229,NaN,NaN,NaN,NaN,NaN,NaN,0.0349980363587371,29.2276445603795,1.07254286676928,17.8273146163573,0.0723030228499748,1.28676500669067,35.0570962859162,0.0285248952692565
1230,NaN,NaN,NaN,NaN,NaN,NaN,0.0352880758529843,29.3578819989191,1.08669385317467,17.8201705286351,0.0723363601950972,1.28685378585575,35.0713558335004,0.0285132974256101
1231,NaN,NaN,NaN,NaN,NaN,NaN,0.0354126701506603,29.3680354767767,1.09091146670515,17.9047916036863,0.072438151601433,1.29476650542872,35.0856095856977,0.0285017137170574
1232,NaN,NaN,NaN,NaN,NaN,NaN,0.0351219736994941,29.3438166473462,1.08099167043284,17.9156852775162,0.072503531913802,1.29674282242248,35.0998575495685,0.0284901441149095
1233,NaN,NaN,NaN,NaN,NaN,NaN,0.0349884973600593,29.3882629872569,1.07858409915744,17.9215384492468,0.0725578996143075,1.29813624910238,35.1140997321589,0.0284785885905587
1234,NaN,NaN,NaN,NaN,NaN,NaN,0.0358627699238442,29.3878250449276,1.10551018843185,17.9433224043425,0.0725751917914459,1.29998483164903,35.1283361405006,0.0284670471154786
1235,NaN,NaN,NaN,NaN,NaN,NaN,0.03500288516225,29.2910511167764,1.07537204372131,17.9965033313505,0.0726416485527036,1.30507581194638,35.1425667816112,0.0284555196612236
1236,NaN,NaN,NaN,NaN,NaN,NaN,0.0352155783182156,29.4207721317273,1.08677979498466,17.9485361048399,0.072682524076222,1.30232657872532,35.1567916624939,0.0284440061994287
1237,NaN,NaN,NaN,NaN,NaN,NaN,0.0352213714345976,29.3200935305027,1.0829714312608,18.0129650992102,0.0727059937530526,1.30734287771618,35.1710107901379,0.0284325067018092
1238,NaN,NaN,NaN,NaN,NaN,NaN,0.034738206570873,29.4355545954854,1.07259615730719,18.0789687988585,0.0727918896003844,1.3137449610663,35.1852241715184,0.0284210211401602
1239,NaN,NaN,NaN,NaN,NaN,NaN,0.0347018660587646,29.3133687208032,1.06639144011329,17.9802367452115,0.0729146802617124,1.30877989396168,35.1994318135961,0.0284095494863568
1240,NaN,NaN,NaN,NaN,NaN,NaN,0.035009524769026,29.4697141827497,1.08221722822906,17.93365181562,0.0729968498039913,1.3068661901745,35.213633723318,0.0283980917123532
1241,NaN,NaN,NaN,NaN,NaN,NaN,0.0347857507948322,29.4133836793982,1.07307285355981,17.9926149313172,0.073038480229469,1.31181526451579,35.2278299076171,0.028386647790183
1242,NaN,NaN,NaN,NaN,NaN,NaN,0.034648632793076,29.480942586513,1.0714115637171,17.9385340767991,0.0731104372506412,1.30926231455608,35.2420203734122,0.0283752176919583
1243,NaN,NaN,NaN,NaN,NaN,NaN,0.0348565191386166,29.4591385030524,1.07687762005381,18.0006731847788,0.0731959324194252,1.31533847755895,35.2562051276084,0.02836380138987
1244,NaN,NaN,NaN,NaN,NaN,NaN,0.0347719725151305,29.5099781046316,1.07639917100234,18.1819243943689,0.0733050074972201,1.33055181314865,35.2703841770968,0.0283523988561871
1245,NaN,NaN,NaN,NaN,NaN,NaN,0.0346330081291761,29.5330733993811,1.07286820911509,17.9997222838081,0.0733477187595561,1.3179430056998,35.2845575287547,0.0283410100632568
1246,NaN,NaN,NaN,NaN,NaN,NaN,0.0344890254412851,29.5438700145238,1.06883560294824,17.9248542048218,0.0733268007817009,1.31186936219589,35.2987251894456,0.0283296349835037
1247,NaN,NaN,NaN,NaN,NaN,NaN,0.0345393227832307,29.5496530113398,1.07048849913884,17.9272384926164,0.0735159164853177,1.31569940663588,35.3128871660192,0.02831827358943
1248,NaN,NaN,NaN,NaN,NaN,NaN,0.0346233830546342,29.5704421844064,1.07392192902936,18.0211513009436,0.0735122718371662,1.322434479225,35.3270434653114,0.0283069258536149
1249,NaN,NaN,NaN,NaN,NaN,NaN,0.0345940424360104,29.5760987026488,1.07321614340203,17.9620767160584,0.0736238029042314,1.32016566587162,35.3411940941446,0.0282955917487146
1250,NaN,NaN,NaN,NaN,NaN,NaN,0.0347006395020914,29.6022170861528,1.07747982374395,18.0328205440161,0.0737058418950528,1.32686355997965,35.3553390593274,0.0282842712474619
1251,NaN,NaN,NaN,NaN,NaN,NaN,0.0349413054555147,29.615742181323,1.0854464077676,18.1051424715535,0.0737578612544631,1.33312785872061,35.3694783676548,0.0282729643226657
1252,NaN,NaN,NaN,NaN,NaN,NaN,0.0346485383885377,29.5861752093405,1.07539755251444,18.1665224109233,0.0738404128368028,1.3391423601262,35.3836120259083,0.0282616709472111
1253,NaN,NaN,NaN,NaN,NaN,NaN,0.0341914751939497,29.6428584059054,1.06312421185549,17.9266420900163,0.0738532788625663,1.32169306005684,35.3977400408557,0.0282503910940588
1254,NaN,NaN,NaN,NaN,NaN,NaN,0.0348497841870093,29.6321944497258,1.08319959706191,18.19224712618,0.0739574873935694,1.34314214079148,35.4118624192515,0.0282391247362452
1255,NaN,NaN,NaN,NaN,NaN,NaN,0.0342452625086628,29.6141114914235,1.06379793587561,18.1568156751535,0.0740124987472113,1.34152010180237,35.4259791678367,0.0282278718468818
1256,NaN,NaN,NaN,NaN,NaN,NaN,0.0351284561401569,29.6779826892784,1.09358255568679,17.9757374319406,0.0740747188822314,1.32926771057144,35.4400902933387,0.028216632399155
1257,NaN,NaN,NaN,NaN,NaN,NaN,0.0346771382900092,29.6931087654673,1.08007417331921,18.0389472178328,0.074169013051297,1.335650486063,35.4541958024717,0.0282054063663259
1258,NaN,NaN,NaN,NaN,NaN,NaN,0.0345500588382986,29.6887441472484,1.07596935983258,18.1605696948808,0.0742083411914225,1.34533046177057,35.4682957019364,0.02819419372173
1259,NaN,NaN,NaN,NaN,NaN,NaN,0.034690391789356,29.715668216483,1.08129246184176,17.9432821744144,0.0742977583795724,1.33085757866006,35.4823899984203,0.0281829944387771
1260,NaN,NaN,NaN,NaN,NaN,NaN,0.0344006399961574,29.7261940125208,1.07265235006313,18.2122122870074,0.0743357199259263,1.35146926199284,35.4964786985977,0.0281718084909506
1261,NaN,NaN,NaN,NaN,NaN,NaN,0.0346063371051191,29.7267803304196,1.0790797047776,18.0316640517635,0.0744398982550318,1.33995606179855,35.5105618091294,0.0281606358518076
1262,NaN,NaN,NaN,NaN,NaN,NaN,0.0343291600194762,29.7437944746533,1.07104515769978,18.0719297858908,0.0744025281028486,1.34210043382484,35.5246393366632,0.0281494764949788
1263,NaN,NaN,NaN,NaN,NaN,NaN,0.0344741202207258,29.7785564307209,1.07682721454365,18.1860959360026,0.0745979561723134,1.35433301502128,35.5387112878337,0.0281383303941676
1264,NaN,NaN,NaN,NaN,NaN,NaN,0.0347045516591717,29.7706150645799,1.08367132216518,17.9601417072137,0.0746198486230811,1.33782858841695,35.5527776692624,0.0281271975231506
1265,NaN,NaN,NaN,NaN,NaN,NaN,0.0345451459463374,29.7829473279555,1.07923049099548,18.1795332313108,0.0746490049115295,1.35472342519559,35.5668384875575,0.0281160778557767
1266,NaN,NaN,NaN,NaN,NaN,NaN,0.034631848618147,29.8093574900747,1.08288034490548,18.1257983262852,0.0747164146511937,1.35191265619225,35.5808937493144,0.0281049713659671
1267,NaN,NaN,NaN,NaN,NaN,NaN,0.0347869418034787,29.8124628438003,1.08784354741709,17.9811131684473,0.0748647840881756,1.34386596730542,35.5949434611154,0.0280938780277154
1268,NaN,NaN,NaN,NaN,NaN,NaN,0.0349905851672137,29.8137231900744,1.09422472263353,18.1340143724281,0.0749324597651603,1.35649923385307,35.6089876295297,0.0280827978150865
1269,NaN,NaN,NaN,NaN,NaN,NaN,0.0343838184545559,29.8443607839458,1.07639023952801,18.2269533877257,0.0749609142657331,1.36398214262492,35.6230262611138,0.0280717307022173
1270,NaN,NaN,NaN,NaN,NaN,NaN,0.0346548136468207,29.8591609341273,1.0853980493678,18.2420344086994,0.0750558375034533,1.36685035447001,35.6370593624109,0.0280606766633157
1271,NaN,NaN,NaN,NaN,NaN,NaN,0.0341023381742233,29.8654861711183,1.06830521243079,18.1739096477912,0.0751743536898004,1.36380738057612,35.6510869399518,0.0280496356726607
1272,NaN,NaN,NaN,NaN,NaN,NaN,0.0347953154281109,29.7965729573193,1.08778106923689,18.096283704179,0.0751279978101333,1.35685394746337,35.665109000254,0.0280386077046022
1273,NaN,NaN,NaN,NaN,NaN,NaN,0.034634093753142,29.8841076775504,1.08567232321316,18.2652617613549,0.0752755070419784,1.37259689988545,35.6791255498225,0.0280275927335605
1274,NaN,NaN,NaN,NaN,NaN,NaN,0.0341045784605565,29.9095787358227,1.06997515426983,18.14182463111,0.0753059180537548,1.36382190250098,35.6931365951495,0.0280165907340263
1275,NaN,NaN,NaN,NaN,NaN,NaN,0.0348470365219888,29.903414995111,1.0931133376886,18.1818595837965,0.0753913739547165,1.36842184492904,35.7071421427142,0.0280056016805602
1276,NaN,NaN,NaN,NaN,NaN,NaN,0.0345178054547072,29.9133073415733,1.08306168314308,18.1934031740127,0.075344810604753,1.3681061362286,35.7211421989835,0.0279946255477927
1277,NaN,NaN,NaN,NaN,NaN,NaN,0.0342815168356904,29.9153364852167,1.07600939357821,18.2917675932622,0.0754835889641009,1.37829418704609,35.7351367704113,0.0279836623104239
1278,NaN,NaN,NaN,NaN,NaN,NaN,0.0346253200818968,29.9715945650064,1.08853696397291,18.2188978784033,0.0755404923489103,1.37392429347195,35.749125863439,0.027972711943223
1279,NaN,NaN,NaN,NaN,NaN,NaN,0.0342950018364194,29.9750711685715,1.07831627513644,18.3103164503562,0.075549506987183,1.38096189931098,35.7631094844953,0.0279617744210284
1280,NaN,NaN,NaN,NaN,NaN,NaN,0.0345710571100801,29.9875126209135,1.08741955500794,18.2919011259188,0.0756267829705796,1.38100696564314,35.7770876399966,0.0279508497187474
1281,NaN,NaN,NaN,NaN,NaN,NaN,0.0338375600399692,29.9785602993847,1.06419383444739,18.2629090056944,0.0757803602114604,1.38158035007237,35.7910603363466,0.0279399378113556
1282,NaN,NaN,NaN,NaN,NaN,NaN,0.0340183403526772,30.0030512297498,1.07064820338022,18.2944646753017,0.0758587107834307,1.38541350441768,35.8050275799363,0.0279290386738973
1283,NaN,NaN,NaN,NaN,NaN,NaN,0.0340902656269687,30.0241036460281,1.07362820715273,18.3163497191834,0.0759621843353499,1.38890952188221,35.8189893771446,0.0279181522814845
1284,NaN,NaN,NaN,NaN,NaN,NaN,0.0345739494414262,29.995022298584,1.08795428046755,18.2341514233513,0.0761072116379017,1.38540973564131,35.8329457343378,0.0279072786092974
1285,NaN,NaN,NaN,NaN,NaN,NaN,0.0345053139566547,30.0412128792525,1.08730884645239,18.30400019384,0.0761458382070007,1.39140314763906,35.8468966578698,0.0278964176325835
1286,NaN,NaN,NaN,NaN,NaN,NaN,0.0343389684839075,30.0683777300981,1.08309176076681,18.150080483143,0.0761777218444087,1.38028327882255,35.8608421540822,0.027885569326658
1287,NaN,NaN,NaN,NaN,NaN,NaN,0.0343054889220757,30.0734597339936,1.08217839944564,18.1602180404592,0.0762915439280373,1.38311797029012,35.8747822293042,0.027874733666903
1288,NaN,NaN,NaN,NaN,NaN,NaN,0.035117762112173,30.070856418752,1.10777135048342,18.3100738666439,0.0762917479104642,1.3944667614459,35.8887168898527,0.0278639106287676
1289,NaN,NaN,NaN,NaN,NaN,NaN,0.0337641865211566,30.1034573612278,1.06617412667094,18.2449523602367,0.0763996966907552,1.3913805583744,35.9026461420325,0.0278531001877676
1290,NaN,NaN,NaN,NaN,NaN,NaN,0.0343380103616591,30.1140242806864,1.08466102850413,18.3435504549764,0.0764929735901146,1.40077194293261,35.9165699921359,0.0278423023194852
1291,NaN,NaN,NaN,NaN,NaN,NaN,0.0342538306553448,30.1066013522241,1.08168134452313,18.1296702447002,0.0765947281135148,1.38627607349272,35.9304884464434,0.0278315169995688
1292,NaN,NaN,NaN,NaN,NaN,NaN,0.0342468057600354,30.1060192472064,1.08148154130724,18.2086866717296,0.0765837126738907,1.39204499465377,35.9444015112229,0.0278207442037329
1293,NaN,NaN,NaN,NaN,NaN,NaN,0.0336059318180592,30.1443117951001,1.06262434043133,18.3001847977106,0.0766790362342674,1.40074037194311,35.9583091927304,0.0278099839077575
1294,NaN,NaN,NaN,NaN,NaN,NaN,0.0342358018660789,30.1561610951966,1.08291799363531,18.3382293450192,0.0767130032301273,1.4042731046675,35.9722114972099,0.0277992360874883
1295,NaN,NaN,NaN,NaN,NaN,NaN,0.0337171267035313,30.1734548798143,1.06713591722135,18.1797943768833,0.0768493743718033,1.39476234230296,35.9861084308932,0.0277885007188364
1296,NaN,NaN,NaN,NaN,NaN,NaN,0.0338148691793268,30.1781417900445,1.07039670386504,18.3309603857709,0.0770521028879837,1.41001581156867,36,0.0277777777777778
1297,NaN,NaN,NaN,NaN,NaN,NaN,0.0338561424750249,30.1924979819357,1.07226245883774,18.276344154235,0.0770637644058219,1.40594517931835,36.0138862107382,0.0277670672403533
1298,NaN,NaN,NaN,NaN,NaN,NaN,0.0346452010083261,30.1526179904224,1.09585881436136,18.4358673524777,0.0772169412056959,1.42103441238539,36.0277670693036,0.0277563690826684
1299,NaN,NaN,NaN,NaN,NaN,NaN,0.0341364701799697,30.2165354261915,1.08196336033298,18.3276337237907,0.0774363185198155,1.41681372227172,36.0416425818802,0.0277456832808931
1300,NaN,NaN,NaN,NaN,NaN,NaN,0.0336642572364809,30.2361100364779,1.06769809556333,18.4427367230208,0.0775060871825803,1.426946019864,36.0555127546399,0.0277350098112615
1301,NaN,NaN,NaN,NaN,NaN,NaN,0.0344746891494231,30.2179542118308,1.09277385538341,18.4236765523267,0.077557686768777,1.42626347311272,36.0693775937429,0.0277243486500714
1302,NaN,NaN,NaN,NaN,NaN,NaN,0.034079825749047,30.2323562800042,1.08075227016677,18.3263268922154,0.0776699740692726,1.4209494813474,36.0832371053374,0.0277136997736847
1303,NaN,NaN,NaN,NaN,NaN,NaN,0.0345248732257001,30.0790665243621,1.08943092969581,18.366453354691,0.0776864583806975,1.42432869157156,36.0970912955601,0.0277030631585265
1304,NaN,NaN,NaN,NaN,NaN,NaN,0.0335005311376399,30.3015963828809,1.06480065516314,18.4830907095774,0.0777537829797627,1.43464429053945,36.1109401705356,0.0276924387810856
1305,NaN,NaN,NaN,NaN,NaN,NaN,0.0346949602370086,30.3006199091267,1.10271682180141,18.4538559248437,0.0778117966319591,1.43348284879208,36.1247837363769,0.0276818266179133
1306,NaN,NaN,NaN,NaN,NaN,NaN,0.0340404358816592,30.3255052139545,1.08283199074654,18.5065754007105,0.0778656756075892,1.43858954563522,36.1386219991853,0.0276712266456243
1307,NaN,NaN,NaN,NaN,NaN,NaN,0.0341842003687607,30.2635837974413,1.08510708552428,18.5261402815515,0.0779768072290886,1.44216014553565,36.1524549650504,0.0276606388408955
1308,NaN,NaN,NaN,NaN,NaN,NaN,0.0338099744110065,30.296587408887,1.07441290375542,18.7528013806145,0.0780041955252009,1.46026322609177,36.1662826400502,0.0276500631804666
1309,NaN,NaN,NaN,NaN,NaN,NaN,0.0342444912363555,30.2301705316961,1.08597150674089,18.5852036065632,0.0780825845876617,1.44870722528813,36.1801050302511,0.0276394996411391
1310,NaN,NaN,NaN,NaN,NaN,NaN,0.0339192255767544,30.3303623504504,1.07910705941207,18.4898375788819,0.0781326707206042,1.44220022062136,36.1939221417077,0.0276289481997769
1311,NaN,NaN,NaN,NaN,NaN,NaN,0.0346252907493411,30.3755653270454,1.1032368234012,18.5549827550422,0.0782066618031708,1.44863104005618,36.2077339804633,0.0276184088333054
1312,NaN,NaN,NaN,NaN,NaN,NaN,0.0336783467433781,30.3147081324273,1.07089620259924,18.4926159331575,0.0782906454384968,1.44533021108968,36.2215405525497,0.0276078815187116
1313,NaN,NaN,NaN,NaN,NaN,NaN,0.0334451109145972,30.3806805389908,1.06576100721112,18.5026771225947,0.0783985904252704,1.44812961648975,36.2353418639869,0.0275973662330441
1314,NaN,NaN,NaN,NaN,NaN,NaN,0.0340660264043839,30.378637012022,1.08551265974093,18.4975908024099,0.0784477925259538,1.44857371244417,36.2491379207837,0.0275868629534123
1315,NaN,NaN,NaN,NaN,NaN,NaN,0.0339528080021749,30.4164827105582,1.08327438751884,18.4503332892458,0.0786015833270676,1.44766709449624,36.2629287289375,0.0275763716569867
1316,NaN,NaN,NaN,NaN,NaN,NaN,0.0339070120931786,30.4196598132562,1.08191065313703,18.6334213485801,0.0787330211640456,1.46456619791902,36.2767142944341,0.0275658923209986
1317,NaN,NaN,NaN,NaN,NaN,NaN,0.0335548793236244,30.4276933836229,1.07096603682856,18.5430379709468,0.0787643473007703,1.45806243218306,36.2904946232481,0.0275554249227396
1318,NaN,NaN,NaN,NaN,NaN,NaN,0.0336441512204554,30.4428203189978,1.07433688455226,18.6200338099636,0.0788185152157468,1.46510084166116,36.3042697213427,0.027544969439562
1319,NaN,NaN,NaN,NaN,NaN,NaN,0.0338912920878026,30.4496092641799,1.08249021465743,18.4904477300602,0.0789195323020083,1.45678057477708,36.3180395946698,0.0275345258488778
1320,NaN,NaN,NaN,NaN,NaN,NaN,0.0332441195054532,30.482373738898,1.06294541284204,18.4669466424756,0.0789874835185717,1.45619304711789,36.3318042491699,0.027524094128159
1321,NaN,NaN,NaN,NaN,NaN,NaN,0.0333387223289157,30.4445643288251,1.06470387984149,18.5724381832096,0.0790044389849235,1.46478834112368,36.3455636907725,0.0275136742549375
1322,NaN,NaN,NaN,NaN,NaN,NaN,0.0334235901824125,30.5191176175002,1.06998336608462,18.4674859877887,0.0791502059527536,1.45917322735665,36.3593179253957,0.0275032662068046
1323,NaN,NaN,NaN,NaN,NaN,NaN,0.0333744618625032,30.5347087276389,1.06894861000111,18.333293256621,0.0792527951332815,1.45039606172467,36.3730669589464,0.0274928699614107
1324,NaN,NaN,NaN,NaN,NaN,NaN,0.0333162328163148,30.5068605186961,1.06614491236761,18.4824623057582,0.0793208962422868,1.46348308316843,36.3868107973205,0.0274824854964656
1325,NaN,NaN,NaN,NaN,NaN,NaN,0.0331558994312835,30.5769800218698,1.06341537744724,18.5285542451691,0.0794825658698468,1.47019264767374,36.4005494464026,0.0274721127897378
1326,NaN,NaN,NaN,NaN,NaN,NaN,0.0331863050021691,30.5946128777403,1.06501563102846,18.5210541103021,0.0795915659301608,1.47157666946471,36.4142829120662,0.0274617518190545
1327,NaN,NaN,NaN,NaN,NaN,NaN,0.0332750672094884,30.6061420810484,1.06826521100708,18.5357985008881,0.0796603430362034,1.47400700948079,36.428011200174,0.0274514025623014
1328,NaN,NaN,NaN,NaN,NaN,NaN,0.0334140084928294,30.6163859737609,1.07311119196441,18.7244038609186,0.0798059817177694,1.49178089513458,36.4417343165772,0.0274410649974226
1329,NaN,NaN,NaN,NaN,NaN,NaN,0.0334874591471969,30.6396067361453,1.07626409254054,18.5762455839972,0.0799683701195812,1.48298870146211,36.4554522671164,0.0274307391024201
1330,NaN,NaN,NaN,NaN,NaN,NaN,0.0328793113029525,30.6359935741641,1.05661484083554,18.5707838614819,0.0800472548741258,1.48397935124567,36.4691650576209,0.0274204248553541
1331,NaN,NaN,NaN,NaN,NaN,NaN,0.033556405358708,30.636372203589,1.07848796297104,18.6825460011822,0.0801457112201682,1.49471084105182,36.4828726939094,0.0274101222343421
1332,NaN,NaN,NaN,NaN,NaN,NaN,0.0338289462729473,30.657132843605,1.08798044090744,18.4485787530748,0.0803108507401033,1.47903391003082,36.4965751817893,0.0273998312175595
1333,NaN,NaN,NaN,NaN,NaN,NaN,0.0339658324975696,30.695500934593,1.09362088886141,18.7568881013502,0.0804382406979457,1.50615851110756,36.5102725270574,0.0273895517832388
1334,NaN,NaN,NaN,NaN,NaN,NaN,0.0327183961875259,30.712797650709,1.05404345204018,18.6280377812733,0.0804998366130023,1.49700542549319,36.5239647354993,0.0273792839096697
1335,NaN,NaN,NaN,NaN,NaN,NaN,0.0337592996183116,30.7202353005701,1.08786304575552,18.5822305211907,0.0806338549923652,1.49579593656973,36.5376518128902,0.0273690275751987
1336,NaN,NaN,NaN,NaN,NaN,NaN,0.0328396876255627,30.7346675594449,1.0587150075794,18.5408961091892,0.0807181723556268,1.49401293466416,36.5513337649941,0.0273587827582291
1337,NaN,NaN,NaN,NaN,NaN,NaN,0.0337655080637091,30.7535208175979,1.08923255949456,18.6692648676012,0.0808170119264716,1.50620132161766,36.5650105975644,0.027348549437221
1338,NaN,NaN,NaN,NaN,NaN,NaN,0.0343770259469286,30.7614590361593,1.10924317064255,18.6046912226385,0.0809441563527556,1.5033778275932,36.5786823163438,0.0273383275906904
1339,NaN,NaN,NaN,NaN,NaN,NaN,0.0329583289748732,30.7898708047553,1.06444833156753,18.6903624648472,0.0810048012204723,1.51144379235966,36.592348927064,0.0273281171972098
1340,NaN,NaN,NaN,NaN,NaN,NaN,0.0323510506932986,30.8029616575819,1.04528652530632,18.7227515338122,0.0810909179150019,1.51564771845943,36.6060104354463,0.0273179182354077
1341,NaN,NaN,NaN,NaN,NaN,NaN,0.0326395811401546,30.8207057892269,1.05519931054086,18.613857084716,0.0811524528250664,1.50798865382044,36.6196668472011,0.027307730683968
1342,NaN,NaN,NaN,NaN,NaN,NaN,0.0335895957850698,30.8035955725033,1.08539036088686,18.6316524168416,0.0813189972416671,1.5125168916823,36.6333181680284,0.0272975545216307
1343,NaN,NaN,NaN,NaN,NaN,NaN,0.0334417311779512,30.8233714700204,1.08123815537487,18.6198948860513,0.0814182873070428,1.51329540416293,36.6469644036174,0.0272873897271909
1344,NaN,NaN,NaN,NaN,NaN,NaN,0.0344539228672217,30.8285870833051,1.11420003043418,18.7006736790752,0.0815428720320094,1.52229390985298,36.6606055596467,0.027277236279499
1345,NaN,NaN,NaN,NaN,NaN,NaN,0.032201982737433,30.8549130776908,1.04221948277366,18.6163134214607,0.0815846657627592,1.51621407045992,36.6742416417845,0.0272670941574606
1346,NaN,NaN,NaN,NaN,NaN,NaN,0.032875089314103,30.9324693271462,1.06667596541372,18.6108521533954,0.081731423288013,1.51848831307581,36.6878726556883,0.0272569633400359
1347,NaN,NaN,NaN,NaN,NaN,NaN,0.0345130867131756,30.941992371128,1.12014642754083,18.7408992434823,0.0818394655434804,1.53113979419598,36.7014986070051,0.0272468438062399
1348,NaN,NaN,NaN,NaN,NaN,NaN,0.0360225894120646,30.9491034919201,1.16940917235586,18.4751118290449,0.081951570886369,1.51147633060545,36.7151195013716,0.0272367355351422
1349,NaN,NaN,NaN,NaN,NaN,NaN,0.0338511704311096,30.9533830572233,1.09909079561096,18.6546892376537,0.0820151601616361,1.52735590756071,36.7287353444139,0.0272266385058665
1350,NaN,NaN,NaN,NaN,NaN,NaN,0.0347628044874473,30.9957449914555,1.13023401674772,18.6839791207023,0.0820672858945991,1.53078037453141,36.7423461417477,0.0272165526975909
1351,NaN,NaN,NaN,NaN,NaN,NaN,0.0346046235766322,31.0066229617016,1.12548671737816,18.6415118488015,0.0822799582378057,1.53120786451825,36.7559518989782,0.0272064780895472
1352,NaN,NaN,NaN,NaN,NaN,NaN,0.0346477961604225,31.0073963546644,1.12700168668877,18.6771337471975,0.082301045287182,1.53453674009784,36.7695526217005,0.0271964146610211
1353,NaN,NaN,NaN,NaN,NaN,NaN,0.0351754580582988,30.9883368800587,1.14368669770514,18.6313304420936,0.0824225591636382,1.53303239925137,36.783148315499,0.0271863623913518
1354,NaN,NaN,NaN,NaN,NaN,NaN,0.034704741205647,31.0266095564369,1.12957544320329,18.7653312499769,0.0824945969089132,1.54540550939329,36.7967389859482,0.0271763212599322
1355,NaN,NaN,NaN,NaN,NaN,NaN,0.0350135665120479,31.0607445188892,1.14078884109384,18.7179667591884,0.0825829627121098,1.543158515154,36.8103246386119,0.0271662912462081
1356,NaN,NaN,NaN,NaN,NaN,NaN,0.0343487763630087,31.0748438686443,1.11962540213576,18.7323507143244,0.0826428790749817,1.54545026819408,36.8239052790439,0.0271562723296784
1357,NaN,NaN,NaN,NaN,NaN,NaN,0.0329537291937953,31.0839399385756,1.07446565353269,18.7138421871677,0.0827411461355125,1.54577286217414,36.8374809127877,0.0271462644898952
1358,NaN,NaN,NaN,NaN,NaN,NaN,0.0349085896696187,31.093581918359,1.13856225739088,18.7178740331489,0.0827966112978495,1.54713956740459,36.8510515453766,0.0271362677064629
1359,NaN,NaN,NaN,NaN,NaN,NaN,0.0344644087937804,31.1119100799088,1.1247329555542,18.7852643795865,0.0829025147413847,1.55468502259967,36.8646171823335,0.0271262819590386
1360,NaN,NaN,NaN,NaN,NaN,NaN,0.0346569266287628,31.1469739731582,1.1322894044771,18.7381707910952,0.0829341010916232,1.55134723094601,36.8781778291715,0.027116307227332
1361,NaN,NaN,NaN,NaN,NaN,NaN,0.0353626989808386,31.1688067398472,1.15615790457469,18.4300857592939,0.083084207812172,1.52865202115729,36.8917334913934,0.0271063434911047
1362,NaN,NaN,NaN,NaN,NaN,NaN,0.0346699827799217,31.189449405454,1.13428461735957,18.7036360291086,0.0831481433763608,1.55253245868951,36.9052841744919,0.0270963907301702
1363,NaN,NaN,NaN,NaN,NaN,NaN,0.0352313782033164,31.226163481765,1.15398397489005,18.7646860045945,0.0833132150738977,1.56061680541752,36.9188298839495,0.0270864489243943
1364,NaN,NaN,NaN,NaN,NaN,NaN,0.0340270884951311,31.2478832375413,1.1153442426515,18.7791354992584,0.0833584523758847,1.5627296724518,36.9323706252388,0.0270765180536941
1365,NaN,NaN,NaN,NaN,NaN,NaN,0.034315624999534,31.2643746923267,1.12536632292427,18.7467354861397,0.0834951854656715,1.56259448585323,36.9459064038223,0.0270665980980383
1366,NaN,NaN,NaN,NaN,NaN,NaN,0.0329175905711323,31.2398257186766,1.07895209722443,18.7237754089325,0.0836325778557927,1.56324092439244,36.9594372251527,0.027056689037447
1367,NaN,NaN,NaN,NaN,NaN,NaN,0.0340783644262355,31.3139458445256,1.11935558396061,18.8359782813479,0.0838001270488893,1.57589207890211,36.9729630946723,0.0270467908519914
1368,NaN,NaN,NaN,NaN,NaN,NaN,0.0346092605291714,31.334590401112,1.13754926138587,18.9378009072956,0.0840646254251516,1.58932164792732,36.9864840178139,0.0270369035217938
1369,NaN,NaN,NaN,NaN,NaN,NaN,0.0342385164873903,31.3459051644299,1.12576379274537,18.9260207548661,0.0842210759473617,1.59121886205542,37,0.027027027027027
1370,NaN,NaN,NaN,NaN,NaN,NaN,0.0354002578254102,29.7908067881219,1.11877895851677,18.7736967132608,0.0843086461760425,1.5800871327145,37.0135110466435,0.027017161347915
1371,NaN,NaN,NaN,NaN,NaN,NaN,0.0332236314173714,31.4352668961315,1.09551502270231,19.0474728962741,0.084395337148636,1.60479553675027,37.0270171631472,0.0270073064647318
1372,NaN,NaN,NaN,NaN,NaN,NaN,0.0348917177764882,31.4421870369499,1.15077783760638,18.8645055085671,0.0845173311227423,1.59159961376233,37.0405183549043,0.0269974623578019
1373,NaN,NaN,NaN,NaN,NaN,NaN,0.0350717369044022,22.4966334042769,0.893077947757373,18.8241502293167,0.0846395895741825,1.59050337081286,37.0540146272978,0.0269876290075002
1374,NaN,NaN,NaN,NaN,NaN,NaN,0.0348194715735704,30.7520861550998,1.12821195694396,18.9669935427781,0.0849024498947577,1.60761106989677,37.0675059857013,0.0269778063942513
1375,NaN,NaN,NaN,NaN,NaN,NaN,0.0343009120380293,31.0504092596947,1.1200306588355,18.9237379572238,0.0850567646663173,1.60685829006036,37.0809924354783,0.0269679944985297
1376,NaN,NaN,NaN,NaN,NaN,NaN,0.0340757354306227,31.5137709461251,1.12645107230471,18.9824008322476,0.0852337942351984,1.6152215336636,37.0944739819828,0.0269581933008596
1377,NaN,NaN,NaN,NaN,NaN,NaN,0.0366032644130095,31.5581759536657,1.21166720594391,18.8897689859551,0.0853469380352986,1.6092581865026,37.1079506305589,0.0269484027818148
1378,NaN,NaN,NaN,NaN,NaN,NaN,0.0368208516186105,30.2437192174372,1.17916235531948,18.9326549206966,0.0855546482947794,1.61693167252111,37.1214223865412,0.0269386229220183
1379,NaN,NaN,NaN,NaN,NaN,NaN,0.0361189811138974,31.1214608536372,1.1837823270738,18.5637282869263,0.0856410987043247,1.58713148005342,37.1348892552543,0.0269288537021423
1380,NaN,NaN,NaN,NaN,NaN,NaN,0.0346791045575879,31.6551359777304,1.15154017699926,18.5521413291665,0.0850423231473863,1.57440716168213,37.1483512420134,0.0269190951029083
1381,NaN,NaN,NaN,NaN,NaN,NaN,0.0350268641806489,31.6984183083626,1.16471030227268,18.9425346534254,0.0860229109178505,1.62672269713651,37.1618083521241,0.0269093471050862
1382,NaN,NaN,NaN,NaN,NaN,NaN,0.0344595625663151,31.7109227113187,1.14622704412023,18.9161461336721,0.0863740715499775,1.63109533791992,37.1752605908822,0.0268996096894951
1383,NaN,NaN,NaN,NaN,NaN,NaN,0.0348088157294021,31.6796431919086,1.15699919843839,18.7883096074992,0.0864575665518105,1.62163441878515,37.1887079635741,0.0268898828370022
1384,NaN,NaN,NaN,NaN,NaN,NaN,0.0340210229124069,31.7330143831807,1.13242757359574,18.8719529422864,0.0864697392736855,1.62903352158332,37.2021504754766,0.0268801665285235
1385,NaN,NaN,NaN,NaN,NaN,NaN,0.0349749653449789,31.7384259243469,1.16441015863564,18.8730614130815,0.0868195919716344,1.63575348659875,37.2155881318568,0.026870460745023
1386,NaN,NaN,NaN,NaN,NaN,NaN,0.0334441242616389,31.7544894290421,1.11397794193019,18.9910211027217,0.0870135259830739,1.64971968096173,37.2290209379726,0.0268607654675127
1387,NaN,NaN,NaN,NaN,NaN,NaN,0.033748191280992,31.7626829408664,1.12439595848884,18.8353037694596,0.087055606265835,1.63696332320317,37.2424488990721,0.0268510806770527
1388,NaN,NaN,NaN,NaN,NaN,NaN,0.0349627180523611,31.7612730823724,1.16502190151769,18.9734355453553,0.0870942127081129,1.64930253781226,37.2558720203943,0.0268414063547509
1389,NaN,NaN,NaN,NaN,NaN,NaN,0.0346312812297708,31.7838082719515,1.15458713281652,18.9497867631132,0.0874991193317998,1.6553242342669,37.2692903071684,0.0268317424817627
1390,NaN,NaN,NaN,NaN,NaN,NaN,0.033898313254497,31.82465616755,1.13160102385246,18.5789728883577,0.0877834577918831,1.62815559374736,37.2827037646145,0.026822089039291
1391,NaN,NaN,NaN,NaN,NaN,NaN,0.0332656192906304,31.8155412754687,1.11023354033563,18.9277436777734,0.0881021888486243,1.66475209451203,37.296112397943,0.0268124460085859
1392,NaN,NaN,NaN,NaN,NaN,NaN,0.0342428664490123,31.776825035353,1.14181052378202,19.1558040633226,0.0882387571142249,1.68742483836398,37.3095162123553,0.0268028133709449
1393,NaN,NaN,NaN,NaN,NaN,NaN,0.0331855793671947,31.8485318257931,1.10864277090764,19.0623901596432,0.0882956130080212,1.68028765190868,37.322915213043,0.0267931911077122
1394,NaN,NaN,NaN,NaN,NaN,NaN,0.0334557235109075,31.8519018525073,1.11778272977035,19.0833889006903,0.0883489007489636,1.68313399018363,37.3363094051889,0.026783579200279
1395,NaN,NaN,NaN,NaN,NaN,NaN,0.0354000784488922,31.7129005509874,1.17891871352557,18.9032319742774,0.0884193534489366,1.66858219063969,37.3496987939662,0.0267739776300833
1396,NaN,NaN,NaN,NaN,NaN,NaN,0.0350732081342863,31.8398418704186,1.17182398009189,19.0787427258213,0.0886385681307905,1.68823573471313,37.3630833845388,0.0267643863786095
1397,NaN,NaN,NaN,NaN,NaN,NaN,0.0344534118003029,31.8928322922495,1.15259676422929,19.2518616809512,0.0886897639099887,1.70457628357047,37.3764631820615,0.0267548054273883
1398,NaN,NaN,NaN,NaN,NaN,NaN,0.0344595734923502,31.9188896114609,1.15375613158946,19.0296984959465,0.0888704174018837,1.68837414841005,37.3898381916798,0.026745234757997
1399,NaN,NaN,NaN,NaN,NaN,NaN,0.0338079298180319,31.9403689105538,1.13268730461671,18.9602283870434,0.0891468366281461,1.68734389249002,37.4032084185301,0.0267356743520587
1400,NaN,NaN,NaN,NaN,NaN,NaN,0.0351839330377245,32.0029067938354,1.18108499155877,19.0115582812913,0.0894259652967906,1.6972472024124,37.4165738677394,0.0267261241912424
1401,NaN,NaN,NaN,NaN,NaN,NaN,0.0346458180959929,32.008248418608,1.16322641640416,18.8201595807754,0.0895901251419288,1.68324744438908,37.4299345444258,0.0267165842572632
1402,NaN,NaN,NaN,NaN,NaN,NaN,0.0339517168407797,32.0361360774066,1.14091525990095,19.0726420576693,0.0896434718271052,1.70683377435756,37.4432904536981,0.0267070545318817
1403,NaN,NaN,NaN,NaN,NaN,NaN,0.0341811904922682,32.0489560016251,1.14908614142745,19.0480190507201,0.0899809652456082,1.7110497985388,37.4566416006561,0.0266975349969038
1404,NaN,NaN,NaN,NaN,NaN,NaN,0.0352386880167695,32.0618657875452,1.1851222321233,19.0046272332826,0.0901767769973621,1.71086855538545,37.4699879903904,0.0266880256341812
1405,NaN,NaN,NaN,NaN,NaN,NaN,0.0349168275207284,32.0715100672769,1.17464249579958,19.2109832287294,0.0904219077502039,1.73417190348109,37.4833296279826,0.0266785264256104
1406,NaN,NaN,NaN,NaN,NaN,NaN,0.0336307842246286,32.1265723116092,1.1333210844294,18.8218190511338,0.0905059604596371,1.70059418854191,37.4966665185054,0.0266690373531332
1407,NaN,NaN,NaN,NaN,NaN,NaN,0.0368070285959248,32.0892710477175,1.23896002385513,18.8510099088929,0.0907133551150512,1.70707417478158,37.5099986670221,0.0266595583987364
1408,NaN,NaN,NaN,NaN,NaN,NaN,0.0346093847908827,32.2203175502861,1.16970195853378,19.0453732379967,0.0907876592705266,1.72610530289259,37.5233260785874,0.0266500895444513
1409,NaN,NaN,NaN,NaN,NaN,NaN,0.0344925492065058,32.2305504986857,1.16612347245282,18.5914830350972,0.0910404819562376,1.68969895748378,37.5366487582469,0.0266406307723541
1410,NaN,NaN,NaN,NaN,NaN,NaN,0.0339151061889826,33.5009741604114,1.19179652240484,18.7904134401905,0.0912313141669784,1.71115756264993,37.5499667110372,0.0266311820645654
1411,NaN,NaN,NaN,NaN,NaN,NaN,0.0350899242366771,33.5263853468307,1.23401569785024,18.9853797146575,0.0913442347072981,1.73091430418201,37.5632799419859,0.0266217434032501
1412,NaN,NaN,NaN,NaN,NaN,NaN,0.0344960848358498,33.5574999390746,1.2142578695887,18.7971279457792,0.0915320746737426,1.71761819785658,37.5765884561119,0.0266123147706175
1413,NaN,NaN,NaN,NaN,NaN,NaN,0.0355459415576326,33.58229516713,1.25213720110594,19.0480124326768,0.0921300656074414,1.75210012707289,37.589892258425,0.0266028961489207
1414,NaN,NaN,NaN,NaN,NaN,NaN,0.0367311748430807,33.6908213785469,1.29806948602587,19.1327295215085,0.0922859670119166,1.76275528244671,37.6031913539263,0.0265934875204571
1415,NaN,NaN,NaN,NaN,NaN,NaN,0.0370459273082542,33.9982057596873,1.32113901228954,19.0166029766613,0.0924377271917346,1.75486571589995,37.6164857476081,0.0265840888675675
1416,NaN,NaN,NaN,NaN,NaN,NaN,0.0382921957332757,34.2907306369734,1.37733240934732,19.1608302533631,0.0927738981902343,1.7746206343857,37.6297754444536,0.0265747001726367
1417,NaN,NaN,NaN,NaN,NaN,NaN,0.0337514012412866,34.6590547857967,1.22814403586323,19.2392882008919,0.0929275274757634,1.78482429894343,37.6430604494374,0.0265653214180928
1418,NaN,NaN,NaN,NaN,NaN,NaN,0.0339775870847013,36.5776861384175,1.30364782632918,19.257702673148,0.0929663881899408,1.78716083366422,37.6563407675255,0.0265559525864072
1419,NaN,NaN,NaN,NaN,NaN,NaN,0.0354549935982524,36.6908893771861,1.36454283031356,19.056962673269,0.0931943067511755,1.77291398772212,37.6696164036747,0.0265465936600949
1420,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2458338495587,0.0936399835400864,1.79914416696726,37.6828873628335,0.0265372446217138
1421,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.0658123763895,0.0940217646982577,1.78945921428211,37.6961536499415,0.0265279054538646
1422,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.0725223308535,0.094211712368628,1.79377317553897,37.7094152699296,0.026518576139191
1423,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1659410959434,0.0945111048900965,1.80830563046357,37.72267222772,0.0265092566603795
1424,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1853557657397,0.0947224359227213,1.81418108132082,37.7359245282264,0.026499947000159
1425,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2755598350011,0.0948236555090671,1.824312963586,37.7491721763537,0.0264906471413009
1426,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1060997518633,0.0949855469963875,1.81171846117186,37.7624151769984,0.0264813570666188
1427,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,18.6614327324194,0.0951701212616573,1.77299443218131,37.7756535350482,0.0264720767589686
1428,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1286546396326,0.0953833151551609,1.82143006298954,37.7888872553824,0.0264628062012482
1429,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3542991546811,0.0955501919080935,1.84614091872555,37.8021163428716,0.0264535453763972
1430,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4944296385493,0.095717913182042,1.86224131173368,37.8153408023781,0.0264442942673973
1431,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3396407176008,0.0958967647919393,1.85130281708193,37.8285606387555,0.0264350528572715
1432,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2554581376927,0.0962073682192808,1.84937949332555,37.841775856849,0.0264258211290845
1433,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1307421401793,0.0964432657209308,1.8418173449188,37.8549864614954,0.0264165990659424
1434,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3330878038969,0.0966781608321838,1.86590645684253,37.868192457523,0.0264073866509923
1435,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2815572984391,0.0967177986626555,1.86171023834117,37.8813938497516,0.0263981838674227
1436,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3038330840417,0.0970326799601317,1.8698694567421,37.8945906429928,0.026388990698463
1437,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.311380461156,0.0972393501142108,1.87447538650492,37.9077828420497,0.0263798071273832
1438,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3189844592186,0.0975154271717841,1.88068996075139,37.9209704517171,0.0263706331374945
1439,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4665746855811,0.0975909298906831,1.8965256831365,37.9341534767813,0.0263614687121482
1440,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3423225400636,0.0977967657231696,1.88792406169009,37.9473319220206,0.0263523138347365
1441,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5111962010773,0.0980061916673602,1.90868519131567,37.9605057922046,0.0263431684886916
1442,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3792144991058,0.0981232355476619,1.89821819080273,37.973675092095,0.0263340326574862
1443,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1349483282439,0.0983956261311981,1.87959585855079,37.9868398264452,0.0263249063246328
1444,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1647592145038,0.098755489235389,1.88925503727638,38,0.0263157894736842
1445,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2928693663971,0.0987681823644497,1.90197673123787,38.0131556174964,0.0263066820882328
1446,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.447920171616,0.0989247937881015,1.92046831044149,38.0263066836631,0.0262975841519109
1447,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3268468778195,0.0991334219696891,1.91268166523526,38.0394532032205,0.0262884956483901
1448,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4933547026553,0.0992548066863319,1.93152493858026,38.0525951808809,0.0262794165613818
1449,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4988559081028,0.0993893161743353,1.93467415799628,38.0657326213486,0.0262703468746367
1450,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2461828313018,0.0995096698668515,1.91193014937206,38.0788655293195,0.0262612865719445
1451,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.392671975642,0.0999298187460299,1.93460704741694,38.0919939094818,0.0262522356371343
1452,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,18.6627448702117,0.0999927123269695,1.86296887672307,38.1051177665153,0.0262431940540739
1453,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.340938705524,0.100096962928505,1.93268064490677,38.1182371050918,0.0262341618066702
1454,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.422935313327,0.100206992296624,1.94300905599891,38.1313519298752,0.0262251388788688
1455,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.465503892627,0.100369160434577,1.95042656557879,38.1444622455213,0.0262161252546538
1456,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6667964750059,0.100596726300638,1.97491146594116,38.1575680566778,0.026207120918048
1457,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.505978333762,0.100949871030264,1.96573259319859,38.1706693679846,0.0261981258531123
1458,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.313236909269,0.101105636603111,1.94916614139965,38.1837661840736,0.0261891400439462
1459,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5624993005789,0.100953620991859,1.96945114284809,38.1968585095686,0.0261801634746872
1460,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5614467323594,0.101585002767362,1.98325709255294,38.2099463490856,0.0261711961295107
1461,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3906136656013,0.101428359310985,1.96172277901001,38.2230297072328,0.0261622379926302
1462,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4006276407001,0.100046449489197,1.92954113691346,38.2361085886103,0.0261532890482971
1463,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2111262635574,0.102343483636283,1.96276921014535,38.2491829978106,0.0261443492808001
1464,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1884462564703,0.102407576219348,1.96166307157157,38.262252939418,0.0261354186744658
1465,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1769232800206,0.102617593002894,1.96454625542098,38.2753184180093,0.0261264972136582
1466,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3303453740718,0.102813570321539,1.98403847430037,38.2883794381533,0.0261175848827785
1467,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3096617956669,0.10301259165527,1.98575572555332,38.3014360044111,0.0261086816662652
1468,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5215173067745,0.103073852820793,2.00873339228615,38.314488121336,0.026099787548594
1469,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5201888322895,0.103302092475304,2.01302481773795,38.3275357934736,0.0260909025142775
1470,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1773767483724,0.103553981949733,1.98251562572999,38.3405790253616,0.0260820265478651
1471,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5140414488413,0.103894156476855,2.0239388192181,38.3536178215302,0.026073159633943
1472,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1969792148635,0.103908764869352,1.99134569334211,38.3666521865018,0.0260643017571343
1473,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7586184208348,0.103923021053232,2.04977672722821,38.379682124791,0.0260554529020984
1474,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.663337065776,0.10440758230113,2.04942323094025,38.3927076409049,0.0260466130535312
1475,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5303889936304,0.104446619738147,2.03629755029463,38.405728739343,0.0260377821961648
1476,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4913778583288,0.104635754160047,2.03603343309901,38.4187454245971,0.0260289603147677
1477,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1768048224945,0.104687666142354,2.00415968752417,38.4317577011513,0.0260201473941444
1478,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4313319947314,0.104733959293651,2.03165961281027,38.4447655734822,0.0260113434191354
1479,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3481019173062,0.104909490373354,2.026346127938,38.4577690460588,0.0260025483746172
1480,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5112541418931,0.104971507116306,2.04447228690549,38.4707681233427,0.0259937622455018
1481,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3368860468181,0.1050462837926,2.02772647431167,38.4837628097877,0.0259849850167371
1482,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5205781675792,0.10506405989174,2.0463984990279,38.4967531098403,0.0259762166733066
1483,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4261423416119,0.105392505156884,2.04389103683385,38.5097390279394,0.0259674572002289
1484,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6439349611299,0.105463517539883,2.06799376432109,38.5227205685164,0.0259587065825582
1485,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4923172428089,0.105410377987854,2.05029857777405,38.5356977359954,0.0259499648053841
1486,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6480024739401,0.10574521897757,2.07415944180106,38.5486705347928,0.0259412318538309
1487,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3916631622319,0.10533536456291,2.03664241399948,38.5616389693177,0.0259325077130583
1488,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3412245653231,0.106261608010657,2.05172029696167,38.5746030439718,0.0259237923682606
1489,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8058169438822,0.106651544625703,2.10864774963022,38.5875627631495,0.0259150858046672
1490,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6997990925388,0.106766283208061,2.09963079947641,38.6005181312376,0.025906388007542
1491,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3586493741465,0.106890827667463,2.06574151444059,38.6134691526156,0.0258976989621835
1492,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1615246830726,0.10699224737785,2.04665022151369,38.6264158316559,0.0258890186539249
1493,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5047649851009,0.107247079209423,2.08827594199122,38.6393581727233,0.0258803470681335
1494,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5981881693103,0.107306674372436,2.0992105068197,38.6522961801754,0.0258716841902111
1495,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8184749314709,0.107589358904183,2.12859086989753,38.6652298583624,0.0258630300055936
1496,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.9046520694627,0.107677932058667,2.13948802859308,38.6781592116274,0.025854384499751
1497,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6723810286273,0.107882306814043,2.11862662616909,38.6910842443062,0.0258457476581872
1498,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8484564978497,0.108187521508816,2.14370262449535,38.7040049607273,0.0258371194664401
1499,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7079125168336,0.108262346096234,2.12999115907889,38.7169213652119,0.0258284999100813
1500,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0161580014134,0.108451623720064,2.16706708337669,38.7298334620742,0.0258198889747161
1501,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7864841575294,0.108563821102314,2.14442027535437,38.742741255621,0.0258112866459834
1502,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.9768838413161,0.108715798831779,2.16812999035382,38.7556447501522,0.0258026929095554
1503,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7364588150454,0.108850382999128,2.14468883294556,38.7685439499603,0.0257941077511379
1504,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7890343798624,0.108827050285396,2.14975241794398,38.7814388593306,0.0257855311564698
1505,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1494563493827,0.108866683504531,2.18902017726313,38.7943294825416,0.0257769631113233
1506,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0683391115727,0.109013170525737,2.18337676340489,38.8072158238645,0.0257684036015037
1507,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5728073344581,0.109440306256541,2.13841964479015,38.8200978875633,0.0257598526128489
1508,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.9467365696493,0.109351695075176,2.17726294257194,38.8329756778952,0.0257513101312302
1509,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8138758003389,0.109668176269674,2.16926549043958,38.8458491991101,0.0257427761425514
1510,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.9849947484668,0.109863896839783,2.19190128664988,38.8587184554509,0.0257342506327489
1511,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.17552565523,0.109953979823263,2.21461366068691,38.8715834511536,0.0257257335877919
1512,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8247931295787,0.110067226526528,2.17833562766028,38.8844441904472,0.025717224993682
1513,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8657933339865,0.110236600432077,2.18621795081582,38.8973006775534,0.025708724836453
1514,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.783063819636,0.110275867425594,2.17775471826885,38.9101529166874,0.0257002331021714
1515,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7388809995817,0.110269633714209,2.17251472248541,38.9230009120571,0.0256917497769354
1516,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8107565812498,0.110581866596081,2.18698310515302,38.9358446678636,0.0256832748468757
1517,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6464894411155,0.109762090458162,2.15121531057213,38.9486841883009,0.0256748082981548
1518,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0708410499676,0.110668488133053,2.21734888730064,38.9615194775563,0.0256663501169673
1519,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7803577104206,0.110400375819828,2.17932317286793,38.9743505398102,0.0256579002895393
1520,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0295457576574,0.110983460457294,2.21907233011542,38.9871773792359,0.0256494588021289
1521,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0366267126722,0.110864370978707,2.21735265258639,39,0.0256410256410256
1522,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8972661360283,0.111184689533474,2.20853006798696,39.0128184062623,0.0256326007925508
1523,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.9980021251896,0.11131227063578,2.22224497659906,39.0256326021757,0.0256241842430569
1524,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.04909130868,0.111340254840039,2.22847647269583,39.0384425918863,0.025615775978928
1525,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0728424816829,0.111331082594744,2.23079761243579,39.0512483795333,0.0256073759865792
1526,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2800009783409,0.111592249319646,2.25918993526583,39.0640499692492,0.0255989842524569
1527,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1666771584431,0.111699387525368,2.2487989768273,39.0768473651598,0.0255906007630385
1528,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.051553736929,0.111842369865468,2.23879961230891,39.0896405713841,0.0255822255048325
1529,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0820364758509,0.111824924709385,2.24186180774238,39.1024295920343,0.0255738584643782
1530,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2493454807203,0.111947727584423,2.26302484665172,39.1152144312159,0.0255654996282457
1531,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1843543046069,0.112149154660352,2.25979045617954,39.1279950930277,0.0255571489830357
1532,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0124231863836,0.112332276880918,2.24421879072145,39.1407715815619,0.0255488065153798
1533,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2323294491993,0.112250607714888,2.26706020831624,39.1535439009038,0.0255404722119398
1534,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1345579475696,0.112471057035898,2.26070546612595,39.1663120551323,0.0255321460594083
1535,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0997973353043,0.112572819202109,2.25881101446185,39.1790760483195,0.0255238280445078
1536,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.110107544722,0.112757199205519,2.26368167980007,39.1918358845308,0.0255155181539914
1537,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2638230557548,0.112812558016253,2.28205987634054,39.2045915678253,0.0255072163746424
1538,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1118279362944,0.112889452226406,2.26653511136153,39.2173431022552,0.0254989226932738
1539,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1837700385607,0.11310936744053,2.2790880914339,39.2300904918661,0.0254906370967291
1540,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1484521106034,0.11316013246762,2.2761286851601,39.2428337406972,0.0254823595718813
1541,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2130621375397,0.11326992393983,2.28564255904392,39.255572852781,0.0254740901056334
1542,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3719774664651,0.113440366652481,2.30707990722934,39.2683078321437,0.0254658286849181
1543,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1694360705768,0.113550733711187,2.28635837492394,39.2810386828047,0.0254575752966978
1544,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2768582581255,0.11362587874606,2.30006124749897,39.293765408777,0.0254493299279644
1545,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1351293090298,0.11370175983503,2.28549683809012,39.3064880140671,0.0254410925657392
1546,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3931908371107,0.113747162573417,2.31556987839394,39.319206502675,0.0254328631970731
1547,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2428073736434,0.113924946929258,2.30220137601209,39.3319208785943,0.0254246418090461
1548,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1946039503097,0.113954937922053,2.29720378178995,39.344631145812,0.0254164283887674
1549,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2189251921161,0.114063181617422,2.30225676371544,39.3573373083089,0.0254082229233756
1550,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2213766767036,0.114193603937697,2.30521902609831,39.3700393700591,0.0254000254000381
1551,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4275281507038,0.11438915703683,2.33271823093506,39.3827373350304,0.0253918358059513
1552,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.166268998029,0.114418259114761,2.30345952966654,39.3954312071844,0.0253836541283405
1553,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3380223149955,0.114583727410264,2.32646428150941,39.4081209904761,0.0253754803544598
1554,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4129022057528,0.114828271736975,2.3399717964985,39.4208066888541,0.025367314471592
1555,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2960157786211,0.114926549891107,2.32859952833855,39.4334883062607,0.0253591564670487
1556,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4471465807521,0.114893390189324,2.34524075153882,39.446165846632,0.0253510063281697
1557,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4931428813247,0.114986337086344,2.35233607408407,39.4588393138977,0.0253428640423235
1558,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.240268971031,0.115162111600926,2.32692931803841,39.4715087119811,0.025334729596907
1559,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3198192123878,0.115221810932267,2.33730613368685,39.4841740447993,0.0253266029793453
1560,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4335708328652,0.115070721166148,2.34704393703132,39.496835316263,0.0253184841770917
1561,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5503063981682,0.115460915853602,2.36872735536088,39.5094925302768,0.0253103731776277
1562,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5170675848951,0.115484734924109,2.36538260819886,39.522145690739,0.0253022699684629
1563,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5138484156343,0.115511298000283,2.36547891154993,39.5347948015416,0.0252941745371347
1564,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3702830498836,0.115698098373466,2.35281790517006,39.5474398665704,0.0252860868712087
1565,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5163711647292,0.115721546374189,2.37014935640911,39.560080889705,0.0252780069582779
1566,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3851859803909,0.115757518320543,2.35566874082701,39.5727178748188,0.0252699347859634
1567,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4777531550196,0.115935188406173,2.3699963447952,39.585350825779,0.0252618703419138
1568,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5523997750104,0.115976152337543,2.37955034245366,39.5979797464467,0.0252538136138053
1569,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2755736495682,0.116055504893574,2.34905789108238,39.6106046406767,0.0252457645893414
1570,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5479990333679,0.116199118330346,2.38354083807247,39.6232255123179,0.0252377232562534
1571,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5292538655455,0.116218250349318,2.38181796992166,39.6358423652128,0.0252296896022997
1572,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4053656416513,0.115984862128031,2.36209442649181,39.648455203198,0.0252216636152659
1573,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2325940759591,0.116376194149635,2.35059595858238,39.6610640301039,0.025213645282965
1574,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.495807048014,0.116395453379641,2.38142609096,39.6736688497547,0.0252056345932368
1575,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4661000924473,0.116510856653695,2.38044198110107,39.6862696659689,0.0251976315339485
1576,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3759143125423,0.116598106072754,2.37162471721897,39.6988664825584,0.0251896360929939
1577,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4455187433561,0.116752041365525,2.38300512839208,39.7114593033296,0.025181648258294
1578,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5928937601898,0.116879478620081,2.40280720183218,39.7240481320824,0.0251736680177962
1579,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5635283399246,0.116962016170955,2.40107620573521,39.7366329726111,0.025165695359475
1580,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4001294477138,0.117009258390814,2.38290942005178,39.7492138287036,0.0251577302713314
1581,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4622674174773,0.117083282876355,2.39168696296666,39.7617907041421,0.0251497727413928
1582,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.542558505771,0.117201515709854,2.40348374729238,39.7743636027027,0.0251418227577135
1583,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5484108466439,0.117158210244281,2.40310208607839,39.7869325281555,0.0251338803083737
1584,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5400316004415,0.117301520581546,2.40526390660923,39.7994974842648,0.0251259453814803
1585,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.526382269395,0.117377210747133,2.40523708734639,39.8120584747888,0.0251180179651664
1586,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5479811656676,0.117367198006819,2.40740316921985,39.8246155034798,0.0251100980475913
1587,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4148577162622,0.117475386960206,2.39395499405402,39.8371685740842,0.0251021856169402
1588,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.726933593742,0.117603225874769,2.43342412372807,39.8497176903426,0.0250942806614248
1589,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5171804238115,0.117743357550044,2.4116523357769,39.8622628559895,0.0250863831692823
1590,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5662773849056,0.117811592584758,2.41872177394815,39.8748040747538,0.025078493128776
1591,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6803572899659,0.117897374643749,2.4339966075237,39.8873413503583,0.025070610528195
1592,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6524701477511,0.117998967491354,2.43273623956999,39.89987468652,0.0250627353558543
1593,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5280242060526,0.118071503185317,2.41966046522224,39.9124040869502,0.0250548676000943
1594,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6359458440246,0.118118726295728,2.43331561034677,39.9249295553543,0.0250470072492812
1595,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5566170277393,0.118188842880153,2.42531348160676,39.9374510954317,0.0250391542918067
1596,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5974007399936,0.118238134476042,2.43123047479991,39.9499687108764,0.0250313087160879
1597,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6390891312381,0.118292329642139,2.43725699091301,39.9624824053762,0.0250234705105674
1598,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5988076424593,0.118383698181683,2.43441555649322,39.9749921826134,0.025015639663713
1599,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5561362336655,0.118500582263501,2.43176298010203,39.9874980462644,0.0250078161640178
1600,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4474275332495,0.118546193761643,2.41983498019261,40,0.025
1601,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6170690148236,0.118603321785976,2.44110867131542,40.0124980474851,0.0249921911602031
1602,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5918588612537,0.11872007138393,2.44042632674025,40.024992192379,0.0249843896331954
1603,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4512253308761,0.118756552632588,2.42459440235653,40.0374824383352,0.0249765954075703
1604,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7756335624496,0.118793373517523,2.4637798324932,40.0499687890016,0.0249688084719461
1605,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7661526600868,0.118827846000802,2.46342739934992,40.0624512480203,0.0249610288149659
1606,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6104383414506,0.118928708982807,2.44684312968839,40.0749298190278,0.0249532564252975
1607,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6169678278544,0.119025628290732,2.44977402240021,40.0874045056549,0.0249454912916334
1608,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7851459319504,0.119039739252525,2.46999375563521,40.0998753115268,0.0249377334026908
1609,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7139104382725,0.119116642711697,2.46317851037836,40.1123422402632,0.0249299827472114
1610,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7186408654657,0.119178124452247,2.46501312760906,40.1248052954778,0.0249222393139613
1611,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6323446079415,0.119307432070794,2.45740388796776,40.137264480779,0.0249145030917312
1612,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6611720981771,0.119353327371184,2.46179413621141,40.1497197997695,0.0249067740693359
1613,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7868589428671,0.119411127576095,2.47782897392114,40.1621712560464,0.0248990522356146
1614,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6545562429221,0.119516291697516,2.46427381681254,40.1746188532013,0.0248913375794308
1615,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7899042159814,0.11960491138396,2.48235182615585,40.1870625948202,0.024883630089672
1616,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5737619981704,0.119683810696031,2.45815960640631,40.1995024844836,0.0248759297552497
1617,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8007002260482,0.119785633544262,2.48738584493277,40.2119385257662,0.0248682365650997
1618,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6447424751634,0.119794371171679,2.46885502436441,40.2243707222375,0.0248605505081814
1619,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7598065161606,0.119873301019088,2.48431043610402,40.2367990774614,0.0248528715734783
1620,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6175576812599,0.119936193116764,2.4685777506893,40.2492235949962,0.0248451997499977
1621,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8389696632094,0.120069258016976,2.49786682457166,40.2616442783948,0.0248375350267704
1622,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7893205227666,0.120059321866357,2.49160201561057,40.2740611312045,0.0248298773928511
1623,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8072111384831,0.120144988175357,2.49559459644551,40.2864741569674,0.0248222268373182
1624,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8614671378434,0.12021415368916,2.50357588667349,40.2988833592198,0.0248145833492733
1625,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9351068609626,0.120259093674311,2.51335923732225,40.3112887414927,0.0248069469178417
1626,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.906432420028,0.120367017114246,2.51219031677353,40.3236903073119,0.0247993175321721
1627,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.905940385952,0.120399032315497,2.51282708268833,40.3360880601974,0.0247916951814366
1628,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8555510795909,0.120375045425986,2.50597460235848,40.348482003664,0.0247840798548305
1629,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7572932654565,0.120522513981995,2.49748235942174,40.3608721412211,0.0247764715415722
1630,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6838226511601,0.120619306540895,2.49048515686845,40.3732584763727,0.0247688702309035
1631,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6238987457619,0.120698163775729,2.48501050213904,40.3856410126173,0.0247612759120891
1632,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8849910481474,0.120723456685544,2.51698865039076,40.3980197534483,0.0247536885744169
1633,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6077739596766,0.120779651699439,2.48471345257649,40.4103947023535,0.0247461082071975
1634,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7856928099185,0.120895849063101,2.50860320687716,40.4227658628155,0.0247385347997647
1635,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8014719096836,0.121024157515289,2.5131903155422,40.4351332383115,0.0247309683414749
1636,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9650527739038,0.12101836893572,2.532860290277,40.4474968323134,0.0247234088217074
1637,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.955476208819,0.120960180742163,2.53012397719604,40.4598566482878,0.0247158562298643
1638,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9611440287703,0.121121329173462,2.53433728315842,40.4722126896961,0.02470831055537
1639,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9708426462618,0.121195564120584,2.537146135101,40.4845649599943,0.0247007717876719
1640,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1175524840314,0.121360629555644,2.55848267764198,40.4969134626332,0.0246932399162397
1641,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9451519945692,0.121090538540433,2.5311738412348,40.5092582010582,0.0246857149305656
1642,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9944056654736,0.12141093616465,2.54467662394033,40.5215991787096,0.0246781968201642
1643,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8361707535437,0.121415629068541,2.5252253362215,40.5339363990225,0.0246706855745724
1644,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7387271919844,0.121578134672404,2.51699140208167,40.5462698654266,0.0246631811833495
1645,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7054985596216,0.121603102743548,2.51355336226859,40.5585995813465,0.0246556836360769
1646,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9342516460316,0.121651342254131,2.54236695803167,40.5709255502016,0.0246481929223582
1647,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9689495082747,0.121683565263708,2.54728714143945,40.5832477754061,0.0246407090318191
1648,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0664815266893,0.121758524301468,2.56066120428875,40.5955662603689,0.0246332319541073
1649,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8543302655094,0.121774984290163,2.5351273655677,40.6078810084939,0.0246257616788926
1650,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0439958674029,0.121904049862901,2.56095436749062,40.6201920231798,0.0246182981958665
1651,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.129783957494,0.121955356418336,2.57245061905715,40.6324993078201,0.0246108414947426
1652,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0900429211133,0.122043343035984,2.56949794510558,40.6448028658032,0.0246033915652561
1653,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0699548481489,0.121887335016641,2.56347504048841,40.6571027005122,0.0245959483971641
1654,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2180510511654,0.122120177661641,2.58660530086123,40.6693988153255,0.0245885119802452
1655,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8954667633931,0.122257978963136,2.55030403917038,40.681691213616,0.0245810823042997
1656,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9780681188577,0.122306482848326,2.56136895749729,40.6939798987516,0.0245736593591495
1657,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9939069608655,0.122316084400564,2.56341872663536,40.7062648740952,0.024566243134638
1658,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0224971692503,0.122283646406612,2.56611538363949,40.7185461430047,0.0245588336206301
1659,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0074341057487,0.122382302368204,2.56647170048487,40.7308237088326,0.0245514308070118
1660,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1261487314841,0.122505499095548,2.58365393914687,40.7430975749267,0.0245440346836908
1661,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.180161481609,0.122554098011163,2.5912165033168,40.7553677446297,0.0245366452405958
1662,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.102463000001,0.122618647996323,2.58307533663922,40.767634221279,0.0245292624676769
1663,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2584799052728,0.122719108592544,2.604382795865,40.7798970082074,0.0245218863549052
1664,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1187339479497,0.122712038677558,2.5870517024047,40.7921561087423,0.024514516892273
1665,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2274443939137,0.122855449436598,2.60343170283271,40.8044115262063,0.0245071540697936
1666,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0833962671811,0.122919040692095,2.5871417226272,40.8166632639171,0.0244997978775013
1667,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2379426250387,0.122934251647693,2.6063968227441,40.8289113251872,0.0244924483054512
1668,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2012074370909,0.123048669047838,2.60432143721047,40.8411557133243,0.0244851053437196
1669,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1273971071421,0.123054842210878,2.59536077451337,40.853396431631,0.0244777689824032
1670,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1459899827005,0.123095803434822,2.59856123546438,40.8656334834051,0.0244704392116198
1671,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2357653658694,0.123144814046424,2.6104278327366,40.8778668719394,0.0244631160215077
1672,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1367464612296,0.123215914034254,2.59992125900598,40.8900966005217,0.0244557994022259
1673,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3046465690787,0.123252168012943,2.62136573669246,40.9023226724351,0.024448489343954
1674,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1869651142947,0.123334587343768,2.60865459139114,40.9145450909576,0.0244411858368922
1675,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.146120936138,0.123324415815572,2.60339307800489,40.9267638593622,0.024433888871261
1676,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.263527605477,0.123354460161452,2.61834151801547,40.9389789809174,0.0244265984373016
1677,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1125347295533,0.12346529425393,2.60225050387798,40.9511904588865,0.0244193145252752
1678,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2126169799997,0.12348799499738,2.61501381766156,40.9633982965281,0.0244120371254637
1679,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1592815858697,0.123539982842404,2.60952456088506,40.9756024970958,0.024404766228169
1680,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0236945676164,0.123533728075846,2.59254625144179,40.9878030638384,0.0243975018237133
1681,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2411391657711,0.123607756854082,2.62111339331281,41,0.024390243902439
1682,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2464284313604,0.123666342797498,2.62297794077544,41.0121933088198,0.0243829924547085
1683,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1942217654981,0.123758543715849,2.61852933246344,41.024382993532,0.0243757474709044
1684,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1588875433362,0.123756144081805,2.61402721157356,41.0365690573664,0.024368508941429
1685,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1801826919999,0.123593854300153,2.61294162126124,41.0487515035476,0.0243612768567048
1686,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1395873976863,0.123893605068968,2.61459794081829,41.0609303352956,0.0243540512071742
1687,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.22811059521,0.123874356552314,2.6250036248046,41.0731055558257,0.0243468319832992
1688,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2965209497108,0.12399880395684,2.6362577642446,41.0852771683483,0.0243396191755618
1689,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3132033267447,0.123861739321742,2.63491920623943,41.097445176069,0.0243324127744636
1690,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2284579493828,0.124101217239135,2.62998214639357,41.1096095821889,0.024325212770526
1691,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1642161429851,0.124130825939988,2.62269364251966,41.1217703899042,0.0243180191542899
1692,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1975162750736,0.12420988712672,2.62844733791696,41.1339276024063,0.0243108319163158
1693,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3785759713727,0.124231069105915,2.6513125366373,41.146081222882,0.0243036510471837
1694,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3100360445781,0.124188678547622,2.6419032729647,41.1582312545134,0.0242964765374931
1695,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1541080303903,0.124278425199007,2.62441546530342,41.1703777004778,0.024289308377863
1696,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4379070052157,0.124390136281648,2.6621344718955,41.182520563948,0.0242821465589316
1697,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.303574842848,0.124403832085666,2.64573849759198,41.194659848092,0.0242749910713565
1698,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.206707703837,0.12441803600621,2.63396079007599,41.206795556073,0.0242678419058145
1699,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.283007160078,0.124476287593396,2.6447565078112,41.2189276910499,0.0242606990530017
1700,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2826623527503,0.124580940415185,2.64690647101273,41.2310562561766,0.0242535625036333
1701,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3292915312163,0.124643503427419,2.65402103861521,41.2431812546026,0.0242464322484436
1702,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3150656402982,0.124654235736466,2.65240978186026,41.2553026894725,0.024239308278186
1703,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3548035929344,0.124725500506516,2.65902433590938,41.2674205639267,0.0242321905836328
1704,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4097536650661,0.124811727782885,2.66764816170262,41.2795348811006,0.0242250791555755
1705,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2585578210524,0.124804380834078,2.64867640867131,41.2916456441252,0.0242179739848241
1706,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3662418123939,0.124858606294804,2.66322663877809,41.3037528561268,0.024210875062208
1707,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3755499581046,0.124884695567172,2.66494882238405,41.3158565202272,0.0242037823785748
1708,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4017014975945,0.124929911615166,2.66910337129969,41.3279566395437,0.0241966959247914
1709,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2104809558418,0.124980943115143,2.64640446441031,41.3400532171888,0.024189615691743
1710,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3382520109704,0.124981098509566,2.66225265506265,41.3521462562707,0.0241825416703337
1711,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4662232652717,0.125148397465161,2.68188312692033,41.3642357598929,0.0241754738514862
1712,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3851548693527,0.125192395546547,2.67265794799035,41.3763217311544,0.0241684122261416
1713,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.396002261124,0.125217253343325,2.67460229760795,41.3884041731498,0.0241613567852596
1714,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4614477610347,0.12525935937181,2.68367284211822,41.4004830889689,0.0241543075198185
1715,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4094578588154,0.125301603983791,2.67804682114183,41.4125584816973,0.0241472644208148
1716,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5019978191739,0.125349383941624,2.69068668046082,41.424630354416,0.0241402274792634
1717,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4200258650612,0.125236904977242,2.67779837431663,41.4366987102013,0.0241331966861976
1718,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5103384224354,0.125461078845507,2.69407957212185,41.4487635521254,0.024126172032669
1719,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5248105486282,0.125450280833935,2.69566213443425,41.4608248832558,0.0241191535097474
1720,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.585819261094,0.125446805402767,2.70310679436182,41.4728827066554,0.0241121411085206
1721,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4324766680413,0.12557156896215,2.68675060831347,41.4849370253831,0.0241051348200948
1722,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4596394306749,0.125612338011727,2.69105786848861,41.4969878424929,0.024098134635594
1723,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4195211339613,0.125672974732663,2.68720100306575,41.5090351610345,0.0240911405461605
1724,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2631213975641,0.125722825341057,2.66874729953506,41.5210789840534,0.0240841525429544
1725,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4662340063537,0.125784934461898,2.69548889413789,41.5331193145904,0.0240771706171538
1726,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5399201562915,0.125806966140656,2.70534152712953,41.545156155682,0.0240701947599548
1727,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4703470817662,0.125845611686543,2.69732479956201,41.5571895103603,0.0240632249625711
1728,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4270719610223,0.125922404905992,2.69356686039143,41.5692193816531,0.0240562612162344
1729,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6127775501187,0.125890777857309,2.71629456612226,41.5812457725836,0.0240493035121941
1730,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5002153867408,0.125962502472286,2.70348567996249,41.5932686861708,0.0240423518417172
1731,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.473781297927,0.126034959617978,2.70184097190482,41.6052881254294,0.0240354061960886
1732,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5523462620421,0.126093211692425,2.71298785278065,41.6173040933696,0.0240284665666106
1733,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5494327279511,0.126000923297581,2.71028794142765,41.6293165929973,0.0240215329446032
1734,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4578679399485,0.12619613313162,2.70330253578366,41.641325627314,0.0240146053214037
1735,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5427208980351,0.126101759021202,2.71177390718048,41.6533311993171,0.0240076836883672
1736,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6386692130927,0.126278482810241,2.72786711671835,41.6653333119993,0.024000768036866
1737,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7220409753883,0.126336496431254,2.73960933088748,41.6773319683494,0.0239938583582898
1738,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4967223454312,0.126295351160445,2.71019429445379,41.6893271713517,0.0239869546440458
1739,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5635870261155,0.126406103369969,2.72110763505465,41.7013189239861,0.0239800568855584
1740,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6143609697116,0.126488788710849,2.72931142252628,41.7133072292284,0.0239731650742692
1741,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7266385397872,0.12650406624442,2.74372384799215,41.7252920900501,0.0239662792016371
1742,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7525171398589,0.126426179067162,2.74502646934448,41.7372735094184,0.023959399259138
1743,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5921727488386,0.126606376567818,2.72906048810245,41.7492514902962,0.0239525252382652
1744,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5613582907942,0.126630042490183,2.72568654562323,41.7612260356422,0.0239456571305288
1745,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.496796519411,0.126632097251249,2.71748423759898,41.7731971484108,0.0239387949274561
1746,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6905090197395,0.126705792815516,2.74353098009108,41.7851648315524,0.0239319386205913
1747,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7008684909708,0.126738905207522,2.7455614302064,41.7971290880127,0.0239250882014956
1748,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6981293521933,0.126744059377287,2.74534180810653,41.8090899207337,0.023918243661747
1749,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4835830237371,0.126790474390473,2.71922995561346,41.821047332653,0.0239114049929405
1750,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6710036094838,0.126883573068583,2.74498983738822,41.8330013267038,0.0239045721866879
1751,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8657899198309,0.126914452464795,2.77036480289161,41.8449519058154,0.0238977452346176
1752,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6368223372647,0.126971504839924,2.74259887547795,41.8568990729127,0.0238909241283748
1753,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7538352903558,0.126779045795962,2.75305478573195,41.8688428309166,0.0238841088596216
1754,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8674305753856,0.126997250763388,2.77226829762924,41.8807831827438,0.0238772994200364
1755,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8366622405851,0.1269700684525,2.76793202296727,41.8927201313068,0.0238704958013144
1756,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7252584817631,0.127083837061981,2.7562298411426,41.9046536795139,0.0238636979951674
1757,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5934926888171,0.127062023502062,2.73892020506652,41.9165838302694,0.0238569059933235
1758,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7092905011005,0.127164651738718,2.75595227595516,41.9285105864733,0.0238501197875274
1759,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6472064554885,0.127180623525256,2.74839275978231,41.9404339510215,0.0238433393695404
1760,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6685801748174,0.127166566812638,2.75073585452092,41.9523539268061,0.0238365647311398
1761,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.73460855434,0.127280186282501,2.76168565505603,41.9642705167146,0.0238297958641196
1762,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7746835170509,0.127317173213242,2.76756093379478,41.9761837236307,0.0238230327602898
1763,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7457882694609,0.127387924238673,2.76541955471477,41.988093550434,0.023816275411477
1764,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.672995426451,0.127223988298148,2.75233718104659,42,0.0238095238095238
1765,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.735806908194,0.127277239387958,2.76141754750374,42.0119030752,0.023802777946289
1766,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7077224914364,0.127428531610518,2.76140984733478,42.0238027789014,0.0237960378136474
1767,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6660905409034,0.127457568013703,2.75686535258919,42.0356991139674,0.0237893034034903
1768,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7564869544332,0.127438855194749,2.7679203351076,42.0475920832573,0.0237825747077247
1769,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7739921193249,0.127595157687002,2.77355255007284,42.0594816896262,0.0237758517182737
1770,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7636209223366,0.127601830744644,2.77225851854343,42.0713679359253,0.0237691344270764
1771,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7014243487833,0.127694824455796,2.76644875490659,42.0832508250016,0.0237624228260879
1772,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6523196336781,0.127744365797744,2.76118485702681,42.0951303596984,0.023755716907279
1773,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7851708037504,0.127769670777111,2.77877514483742,42.1070065428546,0.0237490166626365
1774,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7088219424469,0.127799911035675,2.76965627951353,42.1188793773054,0.0237423220841631
1775,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6297058253788,0.127773597080809,2.75892728324361,42.1307488658818,0.0237356331638771
1776,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7458924063813,0.127911965212694,2.77681297972371,42.142615011411,0.0237289498938125
1777,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7278045762111,0.127850516759943,2.77312029082445,42.154477816716,0.0237222722660191
1778,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8638520822927,0.127904160396625,2.79171201635697,42.166337284616,0.0237156002725624
1779,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8549446067287,0.127916879300518,2.79076452313816,42.1781934179263,0.0237089339055235
1780,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7099173384658,0.12803730319315,2.77495177454056,42.190046219458,0.0237022731569989
1781,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.756542709185,0.127657035930552,2.77222732686994,42.2018956920184,0.0236956180191007
1782,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7622328411187,0.128121645708219,2.78347047686232,42.2137418384109,0.0236889684839567
1783,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7957199071972,0.12811315384223,2.78757647111897,42.2255846614348,0.0236823245437099
1784,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.752569196855,0.128052506421239,2.78073928152604,42.2374241638857,0.0236756861905189
1785,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7738433947532,0.128198195704928,2.78662830379846,42.2492603485552,0.0236690534165575
1786,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6649197333809,0.12818405661771,2.77226458734982,42.2610932182309,0.0236624262140151
1787,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8044560592664,0.128165369350043,2.7898146047798,42.2729227756965,0.023655804575096
1788,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6962957187636,0.128229012078655,2.77738080718515,42.2847490237319,0.0236491884920201
1789,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.002406076657,0.128296548552205,2.81797826537929,42.2965719651132,0.0236425779570225
1790,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7889797222216,0.128200200324622,2.78833221671144,42.3083916026124,0.0236359729623533
1791,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9288767201178,0.128331803645934,2.80930297094225,42.3202079389977,0.0236293735002779
1792,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.778250309474,0.12842345399716,2.79207044942517,42.3320209770335,0.0236227795630767
1793,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8275994357881,0.12846101737466,2.79921336725823,42.3438307194803,0.0236161911430453
1794,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7536391761909,0.12853591968059,2.79135844305563,42.3556371690947,0.0236096082324943
1795,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7779262722561,0.12857315651957,2.79528433815678,42.3674403286297,0.0236030308237491
1796,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7570771675821,0.128601604241776,2.79323374924946,42.3792402008342,0.0235964589091504
1797,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8171586457469,0.128569970805955,2.80016905521199,42.3910367884533,0.0235898924810536
1798,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8682071587892,0.128684920182392,2.8093276236603,42.4028300942284,0.0235833315318289
1799,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.848584089268,0.128687657969645,2.80685745682169,42.414620120897,0.0235767760538616
1800,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7806899242518,0.128742211324068,2.79932826195805,42.4264068711929,0.0235702260395516
1801,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7209995230042,0.128643890283724,2.78932361609937,42.4381903478459,0.0235636814813137
1802,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6527151671263,0.128790191326865,2.78389663333471,42.4499705535822,0.0235571423715773
1803,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6977329353056,0.128862225229915,2.79126458089228,42.4617474911243,0.0235506087027866
1804,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8998780538446,0.128838321003165,2.81668487076937,42.4735211631906,0.0235440804674006
1805,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6987435101024,0.128877266643115,2.79155442846528,42.485291572496,0.0235375576578925
1806,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7578895932843,0.128965710471523,2.80124225821564,42.4970587217516,0.0235310402667506
1807,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8735968583324,0.128934732699738,2.81534697645263,42.5088226136646,0.0235245282864773
1808,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6047649032804,0.128970305251821,2.78148835543953,42.5205832509386,0.0235180217095899
1809,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7004538197701,0.129057753160647,2.79585442194944,42.5323406362735,0.0235115205286199
1810,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.851899836573,0.12911178683445,2.81652520828871,42.5440947723653,0.0235050247361134
1811,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8530946521416,0.129152098641499,2.8175855528175,42.5558456619064,0.0234985343246308
1812,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7922361264074,0.129186163716652,2.81047084078449,42.5675933075855,0.023492049286747
1813,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.859627990078,0.129272333907731,2.82104617988959,42.5793377120875,0.023485569615051
1814,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7813409861014,0.129281622598971,2.81110158286322,42.5910788780937,0.0234790953021465
1815,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7181674754853,0.12933972358169,2.80425822192017,42.6028168082816,0.023472626340651
1816,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7946981827969,0.129358638393931,2.81454955753843,42.614551505325,0.0234661627231966
1817,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7269565776042,0.129418187979229,2.80707028881605,42.6262829718942,0.0234597044424294
1818,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7768566151577,0.129428885202921,2.81374293588855,42.6380112106557,0.0234532514910097
1819,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8829656990645,0.129501069057114,2.82908857957316,42.6497362242722,0.023446803861612
1820,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.691007012801,0.129460928933399,2.80313163629594,42.6614580154031,0.0234403615469248
1821,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.683732710224,0.12954269696462,2.80413032052149,42.6731765867037,0.0234339245396506
1822,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8109321028913,0.129574899742087,2.82135604868677,42.6848919408261,0.0234274928325061
1823,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6958510056952,0.129585369813656,2.80665130292544,42.6966040804184,0.0234210664182218
1824,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8631454113097,0.129681398705324,2.83042747005346,42.7083130081252,0.0234146452895423
1825,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6889141998758,0.129677418471944,2.80772406236296,42.7200187265877,0.0234082294392261
1826,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.930697623724,0.129736060781686,2.84031730740228,42.731721238443,0.0234018188600454
1827,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.995851606973,0.129789139200132,2.84999176556187,42.743420546325,0.0233954135447865
1828,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8622508422426,0.12984186895441,2.83379700884693,42.7551166528639,0.0233890134862494
1829,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7458636811846,0.129847073888072,2.81877042816468,42.7668095606862,0.0233826186772478
1830,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9141141584431,0.129875690462298,2.84129296315026,42.7784992724149,0.0233762291106092
1831,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7958814628543,0.129918983215817,2.8268726430633,42.7901857906693,0.023369844779175
1832,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9802783775324,0.129979184085718,2.85211941485088,42.8018691180654,0.0233634656757999
1833,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9377187857499,0.129972328624138,2.84647096477509,42.8135492572153,0.0233570917933526
1834,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8020442347985,0.130015375468373,2.82970906612419,42.8252262107277,0.0233507231247152
1835,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8709463225376,0.130062894712424,2.83976484502437,42.8368999812078,0.0233443596627835
1836,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.889901127594,0.130126058326315,2.84363700388123,42.8485705712571,0.0233380014004668
1837,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9880538789195,0.130162884748997,2.85715537615398,42.8602379834737,0.0233316483306879
1838,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.002920413289,0.130181213673823,2.85936176817953,42.871902220452,0.023325300446383
1839,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9044765520631,0.130242956655178,2.84808002690562,42.8835632847831,0.023318957740502
1840,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7888648920559,0.130290922006019,2.83407207390791,42.8952211790544,0.0233126202060078
1841,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9286142316893,0.130310578049705,2.85268104025151,42.9068759058499,0.0233062878358772
1842,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8893038591277,0.130355511871505,2.84852614853011,42.9185274677499,0.0232999606230998
1843,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6986660032987,0.13041967085687,2.82512445584241,42.9301758673314,0.023293638560679
1844,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8123150721368,0.130442716769797,2.84042851223679,42.9418211071678,0.0232873216416311
1845,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9302263311376,0.130423063628145,2.85519716973295,42.9534631898291,0.0232810098589859
1846,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8452694452199,0.130498851009482,2.84594268259733,42.9651021178817,0.0232747032057864
1847,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8085587960336,0.130537283035887,2.84190503534737,42.9767378938886,0.0232684016750886
1848,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8658336611318,0.130567550138839,2.85000553131889,42.9883705204094,0.0232621052599618
1849,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8516265741304,0.130633084046529,2.84969686104393,43,0.0232558139534884
1850,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8006458953919,0.130630319075841,2.84299411238136,43.0116263352131,0.0232495277487639
1851,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.0573829200508,0.130690675874528,2.87781280339412,43.0232495285979,0.0232432466388968
1852,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9231506936563,0.130699647218706,2.86045564901736,43.0348695827,0.0232369706170087
1853,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6732274121787,0.130821440851701,2.83050585465261,43.0464865000618,0.0232306996762341
1854,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.0181373467214,0.130825778888111,2.87560053708143,43.058100283222,0.0232244338097206
1855,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8458624482174,0.130815025534495,2.85289844981826,43.0697109347161,0.0232181730106286
1856,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7733096213853,0.130910358933151,2.8455001088646,43.081318457076,0.0232119172721315
1857,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7695436654652,0.130928696450238,2.8454260394133,43.0929228528305,0.0232056665874154
1858,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8324124440574,0.13097824477743,2.85471083010117,43.1045241245046,0.0231994209496796
1859,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7029906631207,0.130968109941898,2.83761482879464,43.1161222746202,0.0231931803521357
1860,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8499287444628,0.131060604026427,2.85875130317181,43.1277173056956,0.0231869447880084
1861,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.685752215103,0.131114639051046,2.83848920760916,43.139309220246,0.0231807142505352
1862,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9105142471246,0.131190299059455,2.86956479236759,43.1508980207828,0.0231744887329661
1863,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6012854470451,0.131214452299708,2.82958247403448,43.1624837098145,0.0231682682285639
1864,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9812696608431,0.131285039220411,2.88091242039132,43.1740662898458,0.023162052730604
1865,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7454933658177,0.131215601542546,2.84832169146573,43.1856457633784,0.0231558422323745
1866,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7656371750662,0.131298731833839,2.85289561640352,43.1972221329104,0.023149636727176
1867,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8987308069966,0.131353187259535,2.8715585779345,43.2087954009366,0.0231434362083217
1868,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9369000170801,0.131389954616331,2.87739289063896,43.2203655699486,0.0231372406691374
1869,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8086709635666,0.131463950068436,2.86218821129078,43.2319326424346,0.0231310501029613
1870,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.882543906483,0.131511260909498,2.87290922746051,43.2434966208793,0.023124864503144
1871,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8481958605114,0.131516817777599,2.8685750367823,43.2550575077643,0.0231186838630488
1872,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8323336899246,0.13155954724584,2.86737150402842,43.2666153055679,0.0231125081760512
1873,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.769783729337,0.131595056633592,2.85992978733496,43.2781700167648,0.0231063374355391
1874,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8460771278187,0.131608163929885,2.87021667772986,43.2897216438267,0.0231001716349129
1875,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8439407757304,0.131635491572796,2.8705291589305,43.3012701892219,0.023094010767585
1876,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8661168285242,0.131672397345306,2.87425449200746,43.3128156554154,0.0230878548269805
1877,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8390207038627,0.131662330748465,2.8702831829397,43.3243580448689,0.0230817038065365
1878,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7804919029501,0.131751550666938,2.86453398631707,43.3358973600409,0.0230755576997023
1879,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8369466635964,0.131862777358626,2.87458662208567,43.3474336033865,0.0230694164999396
1880,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8753256006947,0.131865991224261,2.87972142533043,43.3589667773576,0.0230632802007221
1881,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8366408657772,0.131910019196908,2.87557930117348,43.3704968844029,0.0230571487955358
1882,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7695685471926,0.131991061292299,2.86846654821573,43.3820239269677,0.0230510222778787
1883,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7866299551759,0.132035412574252,2.87172632334849,43.3935479074943,0.0230449006412609
1884,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8807133501022,0.13207700884911,2.88503069212556,43.4050688284214,0.0230387838792046
1885,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7129993962035,0.1320828173504,2.86302984823058,43.4165866921848,0.0230326719852439
1886,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7030397614377,0.132100277555393,2.86216687772713,43.4281015012169,0.0230265649529252
1887,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.755309150732,0.132159130323131,2.87027905295977,43.4396132579469,0.0230204627758065
1888,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.841318740009,0.132183684195089,2.88216765605525,43.4511219648009,0.0230143654474581
1889,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7554953621606,0.132222105494309,2.87165623941737,43.4626276242015,0.0230082729614619
1890,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.724191794016,0.132290661917155,2.86901303769517,43.4741302385683,0.0230021853114118
1891,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8494790638493,0.132417822703306,2.88834845240218,43.4856298103178,0.0229961024909137
1892,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8142890358579,0.13242764977917,2.88387914770314,43.4971263418631,0.0229900244935851
1893,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8243856342661,0.132410568327536,2.88489171211731,43.5086198356142,0.0229839513130556
1894,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8182906773712,0.132542505454575,2.88695876703351,43.5201102939779,0.0229778829429661
1895,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.99491711685,0.132558860896397,2.91067050588854,43.5315977193578,0.0229718193769698
1896,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7848579151965,0.132508951959964,2.88159417266479,43.5430821141545,0.0229657606087313
1897,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8297135668087,0.132653345090237,2.89079798977175,43.5545634807651,0.0229597066319268
1898,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8289673818709,0.132713627423575,2.89199811069419,43.5660418215839,0.0229536574402444
1899,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8603527007553,0.132599265946481,2.8932501602728,43.5775171390018,0.0229476130273838
1900,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7602563588938,0.132810664671307,2.88505946015819,43.5889894354067,0.0229415733870562
1901,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6489314934656,0.132824891519332,2.87061261677895,43.6004587131833,0.0229355385129844
1902,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8593833443125,0.132853588973228,2.89910981413572,43.611924974713,0.0229295083989028
1903,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8067410762258,0.132817868531846,2.89135435386493,43.6233882223745,0.0229234830385573
1904,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.834101517529,0.132944432961572,2.89778684683605,43.6348484585429,0.0229174624257053
1905,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9068307795878,0.132981660950321,2.90821452205945,43.6463056855904,0.0229114465541157
1906,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8551085562679,0.132991737637153,2.90158001509686,43.6577599058861,0.0229054354175688
1907,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9187749076758,0.133099568833357,2.9124391438836,43.6692111217961,0.0228994290098564
1908,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6664913787865,0.133084012971981,2.87849071496002,43.6806593356831,0.0228934273247815
1909,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8742768752702,0.133134542312165,2.9071868669603,43.692104549907,0.0228874303561587
1910,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8557154992773,0.133206345962009,2.90631171268776,43.7035467668243,0.0228814380978138
1911,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9276199899952,0.133254622924479,2.91699360451542,43.7149859887888,0.0228754505435839
1912,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8265062347697,0.133228843094379,2.90280172456137,43.7264222181509,0.0228694676873174
1913,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8080509170479,0.133382420634164,2.90387258703009,43.7378554572581,0.0228634895228741
1914,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7023750844233,0.133405555791622,2.89029527697181,43.7492857084547,0.0228575160441247
1915,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7371043240611,0.133449510398819,2.89588628067389,43.7607129740821,0.0228515472449515
1916,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8146432686323,0.133459568595604,2.90639435818399,43.7721372564786,0.0228455831192477
1917,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7306365667318,0.133595477340476,2.89817335509609,43.7835585579793,0.0228396236609177
1918,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7873523707039,0.133598274991899,2.90571801683307,43.7949768809164,0.0228336688638772
1919,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7762806463488,0.133548143793752,2.90319597674852,43.806392227619,0.0228277187220526
1920,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6178650872155,0.133668594550138,2.88458545985069,43.8178046004133,0.0228217732293819
1921,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.817141750645,0.133757179324786,2.91319457783632,43.8292140016223,0.0228158323798138
1922,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7810071930168,0.133745285193405,2.90806178673052,43.8406204335659,0.022809896167308
1923,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7401346316027,0.133847439624082,2.90485343594843,43.8520238985614,0.0228039645858354
1924,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7137243601095,0.133872683782291,2.90189061942899,43.8634243989226,0.0227980376293777
1925,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7001988436083,0.133879006231062,2.90015941264428,43.8748219369606,0.0227921152919276
1926,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9678120795986,0.133887303440113,2.93610083742862,43.8862165149834,0.0227861975674888
1927,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.768426475363,0.13398607727238,2.91163309536133,43.8976081352959,0.0227802844500757
1928,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7200884480476,0.133972619472331,2.90478745619346,43.9089968002003,0.0227743759337138
1929,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8203387619869,0.134036039276278,2.91954370422959,43.9203825119955,0.0227684720124393
1930,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7013850620163,0.134131296902371,2.9058292166089,43.9317652729776,0.0227625726802993
1931,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7689614949123,0.134180028730548,2.9159830941694,43.9431450854397,0.0227566779313515
1932,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.627204911767,0.134220350538045,2.89789693476414,43.9545219516718,0.0227507877596645
1933,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6891082462334,0.134263663932982,2.90708663273421,43.9658958739612,0.0227449021593178
1934,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7800042308494,0.134282022032672,2.9197159295308,43.977266854592,0.0227390211244013
1935,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8030134567347,0.134301036597105,2.92320998913658,43.9886348958455,0.0227331446490158
1936,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8260757077086,0.134396285689299,2.92835914088442,44,0.0227272727272727
1937,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6602939443577,0.134452438957868,2.90736385492721,44.0113621693308,0.0227214053532942
1938,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5885037483179,0.134504001721195,2.89880774542404,44.0227214061103,0.0227155425212127
1939,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.819946951049,0.134511312752335,2.92999792970688,44.034077712608,0.0227096842251717
1940,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7458893452527,0.134458531434516,2.91879639597069,44.0454310910905,0.022703830459325
1941,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8464987226,0.134573392402608,2.93489946675765,44.0567815438214,0.0226979812178369
1942,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7661477014369,0.134649567266562,2.92582152002486,44.0681290730614,0.0226921364948823
1943,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7643228638188,0.134711950412738,2.92691719654393,44.0794736810684,0.0226862962846466
1944,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7114910035397,0.134727370191443,2.92016447590332,44.0908153700972,0.0226804605813257
1945,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8046635942065,0.134437409008998,2.92573787898681,44.1021541423999,0.0226746293791259
1946,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7734148208895,0.134619428214371,2.92568848506489,44.1134900002256,0.0226688026722639
1947,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6904408982836,0.134847943804313,2.91989302779969,44.1248229458204,0.0226629804549668
1948,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7663664207148,0.134875159248645,2.93067848410116,44.1361529814278,0.0226571627214722
1949,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9220298689597,0.134862754067436,2.95119299040535,44.1474801092882,0.0226513494660278
1950,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7347371259456,0.134958105377175,2.92821073536614,44.1588043316392,0.0226455406828919
1951,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7097917681309,0.13507671653807,2.92751154601871,44.1701256507156,0.0226397363663329
1952,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6804758316884,0.1351323306326,2.92475053830448,44.181444068749,0.0226339365106296
1953,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7027841628742,0.1351378652731,2.927836499008,44.1927595879687,0.022628141110071
1954,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7976289014567,0.135009537535114,2.93755704842759,44.2040722106007,0.0226223501589563
1955,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6025386740274,0.135185346696484,2.91536862379233,44.2153819388683,0.022616563651595
1956,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8386057002923,0.135270581900944,2.94911799107229,44.226688774992,0.0226107815823067
1957,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8683366082727,0.135268518632039,2.95300084869074,44.2379927211893,0.0226050039454212
1958,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8488287657757,0.135320449097468,2.95157024132219,44.2492937796752,0.0225992307352784
1959,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7521461924352,0.135300220528417,2.93793860259215,44.2605919526615,0.0225934619462284
1960,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8181825923422,0.135390221614899,2.94896848989012,44.2718872423573,0.0225876975726313
1961,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8570856046355,0.135339048725329,2.95271085879046,44.2831796509691,0.0225819376088572
1962,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6979808500501,0.135453380520718,2.93396170736627,44.2944691807002,0.0225761820492865
1963,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6348131812999,0.135531976185523,2.92705976999687,44.3057558337514,0.0225704308883094
1964,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7093082931632,0.135638651858291,2.93963898215774,44.3170396123207,0.0225646841203262
1965,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6749521923358,0.135748330211491,2.9373462227928,44.328320518603,0.0225589417397471
1966,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7755953538358,0.135776720070228,2.9515235670492,44.3395985547907,0.0225532037409922
1967,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7862223012768,0.135828566460811,2.95396497466052,44.3508737230734,0.0225474701184918
1968,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7006637491669,0.135870181818388,2.94335021286305,44.3621460256377,0.0225417408666858
1969,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8084888263905,0.135871050284917,2.95807970210068,44.3734154646676,0.0225360159800242
1970,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6079240230366,0.135921240134911,2.93193760814402,44.3846820423443,0.0225302954529666
1971,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6776696743039,0.136019954765355,2.94356555220311,44.3959457608462,0.0225245792799829
1972,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6465126665639,0.135933952224932,2.93718061208643,44.407206622349,0.0225188674555522
1973,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7462098682023,0.136045405618082,2.95339184008391,44.4184646290256,0.022513159974164
1974,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7249886977789,0.136177236980445,2.95342233307926,44.4297197830461,0.0225074568303172
1975,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.745497408774,0.136171965647158,2.95593549354632,44.4409720865779,0.0225017580185205
1976,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7807788125962,0.136265497527204,2.96287643056205,44.4522215417857,0.0224960635332924
1977,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8032215101508,0.136348337512286,2.96778133417651,44.4634681508314,0.0224903733691611
1978,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7659889398673,0.136427299198228,2.96442988475498,44.4747119158742,0.0224846875206644
1979,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.798320164315,0.13645523626683,2.96943848745349,44.4859528390704,0.0224790059823499
1980,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9144441991149,0.136462358911285,2.98525341748253,44.497190922574,0.0224733287487747
1981,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7143809190693,0.136535575112534,2.95968036032704,44.5084261685358,0.0224676558145057
1982,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6433879623092,0.136557268773772,2.95064198007998,44.5196585791041,0.0224619871741191
1983,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.758879033045,0.136561525415141,2.96633585710104,44.5308881564246,0.022456322822201
1984,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6813510255706,0.136554048662943,2.95559715673514,44.5421149026402,0.0224506627533469
1985,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8150544136888,0.13664493895272,2.97581330633765,44.5533388198909,0.0224450069621617
1986,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8136948717829,0.13671695883911,2.97713613431328,44.5645599103144,0.02243935544326
1987,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7465464412055,0.136828933309313,2.97049469004033,44.5757781760453,0.0224337081912659
1988,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8063094157765,0.136850968134732,2.97916214173898,44.5869936192159,0.0224280652008128
1989,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7846375415879,0.136906674074514,2.97739675593815,44.5982062419555,0.0224224264665438
1990,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6436817796346,0.136951830493142,2.95910376508061,44.6094160463909,0.022416791983111
1991,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8000257215224,0.137013365615458,2.98181572499655,44.6206230346462,0.0224111617451764
1992,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.817714697231,0.137088257568737,2.98588709942029,44.6318272088428,0.022405535747411
1993,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7187108321422,0.137141453152471,2.97345446720776,44.6430285710994,0.0223999139844955
1994,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8672322987916,0.137110172453652,2.99299182145655,44.6542271235322,0.0223942964511195
1995,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6822979917461,0.137175135861653,2.9692110956993,44.6654228682546,0.0223886831419823
1996,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7890675996623,0.137277643035218,2.98604840264238,44.6766158073774,0.0223830740517923
1997,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8963734520895,0.137320187312793,3.00169958720822,44.6878059430087,0.0223774691752672
1998,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8312459197235,0.137373454951291,2.99388875602698,44.698993277254,0.0223718685071341
1999,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6896675837866,0.137354522190907,2.97392750617286,44.7101778122163,0.0223662720421292
2000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7741755378797,0.137451291172454,2.98780700564074,44.7213595499958,0.0223606797749979
2001,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7244410318593,0.137352363502088,2.97842836678146,44.7325384926901,0.0223550917004948
2002,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7145707249852,0.137574243990349,2.98229019361297,44.7437146423942,0.0223495078133837
2003,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7140264357144,0.137572167926168,2.98218994579667,44.7548880012005,0.0223439281084376
2004,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7274339340572,0.137648542713207,2.98564943691631,44.7660585711988,0.0223383525804385
2005,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7795744262912,0.137680501620733,2.99352827944115,44.7772263544762,0.0223327812241777
2006,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8151816247652,0.13771338134907,2.99896559166122,44.7883913531174,0.0223272140344553
2007,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7333520964299,0.137891064859107,2.99174529311223,44.7995535692042,0.0223216510060808
2008,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8150993745724,0.137964172235715,3.00459114177059,44.8107130048162,0.0223160921338726
2009,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8824891781691,0.137975217280679,3.01412723308724,44.8218696620299,0.022310537412658
2010,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7746341507011,0.138029587064957,3.00042317769734,44.8330235429198,0.0223049868372735
2011,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6586333083404,0.138017138313809,2.98412594171864,44.8441746495573,0.0222994404025646
2012,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8031455596124,0.138099227065481,3.00575822003742,44.8553229840116,0.0222938981033855
2013,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8562380925137,0.138121710608825,3.01368324792405,44.8664685483491,0.0222883599345997
2014,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7752684942874,0.138244907204175,3.00519948303894,44.8776113446337,0.0222828258910793
2015,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6353857361334,0.138295827089347,2.98700844294359,44.8887513749269,0.0222772959677056
2016,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8200259288621,0.138244584839426,3.0112583671796,44.8998886412873,0.0222717701593687
2017,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7148714997308,0.138353889237554,2.99922646941602,44.9110231457712,0.0222662484609674
2018,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6231126603579,0.138411706449568,2.98778295810081,44.9221548904324,0.0222607308674095
2019,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7966899202732,0.138291665600502,3.00868613442113,44.9332838773219,0.0222552173736117
2020,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8504764109668,0.138455545252069,3.02017586350011,44.9444101084885,0.0222497079744992
2021,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7098129861377,0.138568727177376,3.00320708851168,44.955533585978,0.0222442026650065
2022,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8986763821782,0.138629483627905,3.03060606264537,44.9666543118342,0.0222387014400763
2023,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7494929549034,0.138706493297438,3.0116490098425,44.977772288098,0.0222332042946604
2024,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9246180883034,0.138745584574215,3.03670226585877,44.988887516808,0.0222277112237194
2025,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6817463888985,0.13879635823542,3.00424843105908,45,0.0222222222222222
2026,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6834033902134,0.138801777142944,3.00455438072942,45.0111097397076,0.0222167372851469
2027,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7747916504945,0.138912668369902,3.01967579922799,45.0222167379617,0.0222112564074799
2028,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8301134715281,0.13890852859565,3.02720389748712,45.0333209967908,0.0222057795842164
2029,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7215911805253,0.13898009628868,3.01374159645414,45.0444225182208,0.0222003068103602
2030,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6314693961579,0.139080431389436,3.00335683010482,45.0555213042752,0.0221948380809238
2031,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6815449945857,0.139108159938522,3.01088127717053,45.066617356975,0.0221893733909281
2032,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7356500611093,0.139176747670036,3.01990300833991,45.0777106783386,0.0221839127354028
2033,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5117768171528,0.139236312814721,2.99013319339433,45.088801270382,0.0221784561093861
2034,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8278610215882,0.139195018648592,3.03306963405833,45.0998891351187,0.0221730035079246
2035,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5222126303225,0.139208309329621,2.9907268699007,45.1109742745598,0.0221675549260736
2036,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6613197498464,0.139287216866522,3.01175170183503,45.1220566907139,0.0221621103588968
2037,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.735627433303,0.13941053965434,3.02503066454042,45.133136385587,0.0221566698014664
2038,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8038374256592,0.139276910014174,3.03127119781347,45.1442133611828,0.022151233248863
2039,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7765130674569,0.13945829768702,3.03154929867551,45.1552876195025,0.0221458006961758
2040,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6525676273398,0.139344454272105,3.01159126400324,45.1663591625449,0.0221403721385024
2041,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.755226080786,0.139431044596023,3.02786228947503,45.1774279923061,0.0221349475709486
2042,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6130591590929,0.139622594405115,3.01245146773508,45.18849411078,0.0221295269886288
2043,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9030897870634,0.13935286044007,3.04654326164538,45.1995575199581,0.0221241103866657
2044,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7745931352633,0.139750146011271,3.03780330534495,45.2106182218293,0.0221186977601904
2045,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7686250826864,0.139870179572087,3.03956575311603,45.2216762183801,0.0221132891043423
2046,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6310070517963,0.139821840181132,3.01923703476748,45.2327315115946,0.0221078844142691
2047,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8217885823996,0.0533699061571908,1.16264936734034,45.2437841034545,0.0221024836851268
2048,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8687570260944,0.0533953354633783,1.1656533062578,45.254833995939,0.0220970869120796
2049,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8117185351778,0.0534018297685415,1.16278372551069,45.2658811910251,0.0220916940903002
2050,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7207796774592,0.0534272388369299,1.15848736786525,45.2769256906871,0.0220863052149693
2051,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8256429906862,0.0534621775703314,1.16451724573981,45.287967496897,0.022080920281276
2052,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5450752902295,0.0534688895035196,1.15003042149139,45.2990066116245,0.0220755392844174
2053,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9249430769928,0.053496675333157,1.17042479618628,45.3100430368368,0.022070162219599
2054,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8260248592972,0.053524655021234,1.1654982142855,45.3210767744986,0.0220647890820344
2055,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7813582801563,0.0535329821361417,1.1639800009441,45.3321078265725,0.0220594198669453
2056,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8158273054899,0.0535598525486289,1.16641487573472,45.3431361950185,0.0220540545695615
2057,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.730364246719,0.0535879652710683,1.16248737983275,45.3541618817943,0.0220486931851212
2058,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8630588382578,0.0536035815264581,1.16994662124708,45.365184888855,0.0220433357088703
2059,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8659702668685,0.0536260465005278,1.17059109209887,45.3762052181537,0.022037982136063
2060,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7022120750998,0.0536477382910028,1.16229667389629,45.3872228716409,0.0220326324619616
2061,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7793556274012,0.0536663889511181,1.16674965764574,45.3982378512647,0.0220272866818363
2062,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6356883342951,0.0536885745013969,1.15932736940973,45.4092501589709,0.0220219447909655
2063,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6457245602967,0.0537131150474879,1.16043424125544,45.4202597967031,0.0220166067846355
2064,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8343056352248,0.0537174314057976,1.17088776744231,45.4312667664022,0.0220112726581406
2065,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9139495669699,0.0537305602268522,1.17526278574517,45.4422710700071,0.0220059424067831
2066,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7789877737871,0.0537628040555491,1.16888907818888,45.453272709454,0.0220006160258732
2067,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7585435819206,0.0537781283773099,1.16814642601666,45.4642716866772,0.0219952935107292
2068,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.728030560332,0.0537918766935235,1.16680651967324,45.4752680036083,0.0219899748566771
2069,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8657425341908,0.0538130706952062,1.17456902626389,45.4862616621766,0.0219846600590511
2070,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7703236157547,0.0538371320804724,1.16946920859033,45.4972526643093,0.0219793491131929
2071,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8429453862831,0.053855855426903,1.17404693381152,45.508241011931,0.0219740420144524
2072,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7794118639251,0.0538618932666578,1.17100569869257,45.5192267069642,0.0219687387581873
2073,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7640046080578,0.0538984807409076,1.17063426957617,45.5302097513288,0.0219634393397631
2074,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7587993426816,0.0539225802256631,1.17121319514746,45.5411901469428,0.0219581437545529
2075,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8318667877413,0.0539380509863502,1.17549049298041,45.5521678957215,0.0219528519979381
2076,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8896118618948,0.0539640606321746,1.17919823130721,45.5631429995781,0.0219475640653074
2077,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7823943969477,0.0539818496554323,1.17375597111092,45.5741154604234,0.0219422799520575
2078,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7682121132695,0.0539984042905637,1.17340978723697,45.5850852801659,0.0219369996535928
2079,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7073273105674,0.0540263413910319,1.17077522132045,45.596052460712,0.0219317231653256
2080,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8494183833162,0.0540495306261875,1.17891921863235,45.6070170039655,0.0219264504826757
2081,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7304692027977,0.0540614801782694,1.17278590118925,45.6179789118282,0.0219211816010707
2082,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6166755753214,0.0540878622413457,1.1671616690303,45.6289381861993,0.0219159165159459
2083,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7528476339587,0.0540949571931387,1.17467825571268,45.6398948289761,0.0219106552227442
2084,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6394358181385,0.0541156225645808,1.16903990177218,45.6508488420533,0.0219053977169162
2085,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8326316726098,0.054129646395109,1.17977426279153,45.6618002273235,0.0219001439939201
2086,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8748215563175,0.0541712844882715,1.18294829463398,45.6727489866769,0.0218948940492219
2087,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8055759974646,0.0541768583736317,1.17855272623315,45.6836951220017,0.021889647878295
2088,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7867260895631,0.0542126902104179,1.17909669076372,45.6946386351835,0.0218844054766204
2089,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.862395303528,0.0542341392469461,1.18366040075665,45.7055795281058,0.0218791668396868
2090,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8379786542668,0.0542349729343241,1.18231196778322,45.7165178026498,0.0218739319629904
2091,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7891637025731,0.0542792128286425,1.18068967396474,45.7274534606947,0.0218687008420348
2092,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6687777351439,0.0542867707317108,1.17404253900231,45.7383865041171,0.0218634734723313
2093,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7667379692836,0.0543061365003898,1.18005935752521,45.7493169347915,0.0218582498493987
2094,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9045705349605,0.0543158244410311,1.18740804798231,45.7602447545902,0.0218530299687632
2095,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8689153857814,0.0543509259154657,1.18657098642536,45.7711699653832,0.0218478138259586
2096,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8128085369173,0.054377621771019,1.18407826911525,45.7820925690384,0.0218426014165259
2097,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.754607527666,0.0543874735678786,1.18116715474766,45.7930125674212,0.0218373927360139
2098,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9276386835142,0.0544050102650925,1.19092964944914,45.8039299623951,0.0218321877799786
2099,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.734352283334,0.054430325645258,1.18092315674747,45.8148447558212,0.0218269865439834
2100,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7480785090945,0.0544328792712493,1.18179663371671,45.8257569495584,0.0218217890235992
2101,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8481228378216,0.0544520027480944,1.18718186331377,45.8366665454634,0.0218165952144043
2102,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.892913031241,0.0544759670553831,1.19051863240163,45.8475735453906,0.0218114051119841
2103,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8285532269894,0.0544920823615414,1.18743483551045,45.8584779511924,0.0218062187119317
2104,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9208202579839,0.0545150052994923,1.19228742514648,45.8693797647189,0.0218010360098474
2105,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7246937736724,0.0545418117949073,1.18263784064509,45.8802789878178,0.0217958570013386
2106,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7302509685063,0.0545585770702322,1.18355674511613,45.8911756223351,0.0217906816820204
2107,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8682650119206,0.0545847831030652,1.19161094193589,45.902069670114,0.021785510047515
2108,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7216362537539,0.0546017425056115,1.18342493728258,45.912961132996,0.0217803420934516
2109,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8540423237678,0.0546264480179384,1.19162531762682,45.9238500128201,0.0217751778154671
2110,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7642009719543,0.0546450297642209,1.18719810623182,45.9347363114234,0.0217700172092054
2111,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8211512529182,0.0546804270859158,1.19109287948528,45.9456200306406,0.0217648602703177
2112,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8637574493202,0.0546876581007109,1.19356950661024,45.9565011723042,0.0217597069944622
2113,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8100597888748,0.0547134797075895,1.19125109221225,45.9673797382448,0.0217545573773047
2114,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.742777651811,0.0547172498773678,1.1875706558289,45.9782557302906,0.0217494114145178
2115,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8843557547668,0.0547471434028805,1.19583350591485,45.9891291502677,0.0217442691017814
2116,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9504643365369,0.0547647327817072,1.200002543841,46,0.0217391304347826
2117,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7460400401645,0.0547932362522943,1.18951942304657,46.0108682813094,0.0217339954092156
2118,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9184413452592,0.0548266956878614,1.19961202541033,46.0217339960154,0.0217288640207816
2119,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7779632514264,0.0548419824915248,1.19191037347062,46.0325971459356,0.0217237362651891
2120,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9246723626445,0.0548548563202429,1.20049030839101,46.0434577328854,0.0217186121381535
2121,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8387587528944,0.0548737412968782,1.1961085215711,46.0543157586778,0.0217134916353974
2122,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8420535470504,0.054892594573524,1.19671531382754,46.0651712251241,0.0217083747526504
2123,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6824738803159,0.0548982986776911,1.18825011726924,46.0760241340331,0.0217032614856491
2124,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8158329388491,0.0549345777734958,1.19612775767877,46.0868744872117,0.0216981518301373
2125,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8807322783869,0.0549548930132545,1.20038126356756,46.0977222864644,0.0216930457818656
2126,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6619214948897,0.0549836562818144,1.18891436982248,46.108567533594,0.0216879433365917
2127,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8206204497966,0.0550160155472203,1.19844294870796,46.1194102304008,0.0216828444900803
2128,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5973953381628,0.0550207540522963,1.18628033715607,46.1302503786832,0.021677749238103
2129,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5830257642938,0.0550476457920836,1.18605661456178,46.1410879802373,0.0216726575764384
2130,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9053244283391,0.0550927767588267,1.20477027877584,46.1519230368573,0.021667569500872
2131,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6978770618346,0.0551143450383071,1.19381620839397,46.1627555503352,0.0216624850071962
2132,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8946613241468,0.0551229825434036,1.20466644053166,46.1735855224608,0.0216574040912105
2133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.83132556138,0.0551795456734483,1.20258959850527,46.184412955022,0.021652326748721
2134,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7849596247352,0.0552013423090649,1.20042268736395,46.1952378498044,0.021647252975541
2135,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6685605022634,0.0552027682671959,1.19392053352046,46.2060602085917,0.0216421827674903
2136,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7472872176711,0.0552450388761857,1.19937134276339,46.2168800331654,0.0216371161203958
2137,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.82080625349,0.0552551522431611,1.20363472662978,46.2276973253049,0.0216320530300912
2138,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7649041306888,0.0552718086644919,1.20069614070589,46.2385120867876,0.021626993492417
2139,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7355464918522,0.0553260430821279,1.20023050219699,46.2493243193887,0.0216219375032205
2140,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7616382836802,0.055325625532456,1.20154857125863,46.2601340248815,0.0216168850583558
2141,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7437459848955,0.0553426986988804,1.2012740765924,46.2709412050371,0.0216118361536838
2142,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9455632739391,0.0553732170627911,1.21290476579425,46.2817458616245,0.0216067907850721
2143,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8126969343838,0.055388671993071,1.20610981791606,46.2925479964108,0.0216017489483952
2144,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6799166995638,0.055434939361967,1.19972252774634,46.3033476111609,0.021596710639534
2145,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7685454243379,0.0554652215482115,1.20516615231784,46.3141447076376,0.0215916758543765
2146,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7530499844929,0.055488399515951,1.20459821957742,46.3249392876019,0.0215866445888173
2147,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7071381365966,0.0555083392399472,1.20287830593474,46.3357313528124,0.0215816168387575
2148,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7545147026405,0.0555037407796961,1.2048086840971,46.3465209050259,0.0215765926001052
2149,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7003668755735,0.0555414862463144,1.20301005884884,46.357307945997,0.0215715718687748
2150,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6455932225927,0.0555682469541133,1.20075031882381,46.3680924774785,0.0215665546406877
2151,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6374039665232,0.0555868807263982,1.20071160928156,46.3788745012209,0.0215615409117717
2152,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.741316487741,0.0556117071469254,1.20695376657434,46.3896540189728,0.0215565306779613
2153,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7312831683623,0.0556108918905741,1.20582230649736,46.4004310324807,0.0215515239351977
2154,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7713649147231,0.0556255319070453,1.20868536954336,46.4112055434892,0.0215465206794286
2155,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.695049709963,0.0556506639601494,1.20502567680047,46.4219775537406,0.0215415209066082
2156,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7374809026113,0.0556766425926949,1.20820555679721,46.4327470649756,0.0215365246126974
2157,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7163566733155,0.0556917523129626,1.20674335996816,46.4435140789325,0.0215315317936636
2158,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8367665967346,0.0557179937017918,1.21429783418297,46.4542785973477,0.0215265424454809
2159,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7037455798893,0.055758839095626,1.20805471615131,46.4650406219558,0.0215215565641296
2160,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7938735167793,0.0557812260297505,1.21359806717629,46.475800154489,0.0215165741455968
2161,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6958501671797,0.055801119599521,1.20815280929005,46.4865571966778,0.0215115951858759
2162,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6946254472813,0.0558233279507788,1.20896003825787,46.4973117502507,0.021506619680967
2163,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7492402739886,0.0558429214568294,1.21241891029709,46.5080638169339,0.0215016476268765
2164,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6911958574245,0.0558567279433525,1.20902794289276,46.518813398452,0.0214966790196174
2165,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5894704532858,0.0558660596806011,1.20297033145911,46.5295604965274,0.0214917138552089
2166,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6522373586951,0.0558819722591939,1.20787885605018,46.5403051128804,0.021486752129677
2167,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8292202229278,0.0559053764939963,1.21824917975216,46.5510472492295,0.0214817938390538
2168,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6687088733685,0.0559295567620623,1.20975742671379,46.5617869072913,0.0214768389793779
2169,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6846490990031,0.0559575509340018,1.21130995194488,46.5725240887801,0.0214718875466944
2170,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5012608165015,0.0559633263963171,1.20118911225493,46.5832587954085,0.0214669395370546
2171,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.681433351586,0.0560151875765836,1.2123574372855,46.593991028887,0.0214619949465163
2172,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7243686267871,0.0560303760149312,1.21515816442626,46.6047207909242,0.0214570537711437
2173,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8877976849832,0.056071136329351,1.22519099868711,46.6154480832267,0.0214521160070072
2174,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7076947518437,0.0560864298619955,1.21541944217906,46.6261729074991,0.0214471816501836
2175,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8362899756159,0.0560947713743751,1.22277039756444,46.6368952654441,0.0214422506967559
2176,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7951355045536,0.0561265000347112,1.22120663240765,46.6476151587624,0.0214373231428136
2177,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7282337649704,0.0561518487662906,1.21770276960752,46.6583325891528,0.0214323989844524
2178,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8603597113989,0.0561847927647027,1.22559205961521,46.6690475583121,0.0214274782177742
2179,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8308948336506,0.0562023394157867,1.2248623752813,46.6797600679352,0.0214225608388872
2180,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7480311962394,0.056215549566513,1.22047502645253,46.690470119715,0.021417646843906
2181,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8236183927492,0.0562286679970298,1.22496371595372,46.7011777153425,0.0214127362289512
2182,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6240528622882,0.0562883075178363,1.21511217340785,46.7118828565066,0.0214078289901497
2183,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6834633698016,0.0563062389698334,1.21878817754284,46.7225855448947,0.0214029251236348
2184,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8157895270381,0.0563342392358142,1.22672165303969,46.7332857821917,0.0213980246255456
2185,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8070752591338,0.056346518103972,1.22659421937569,46.743983570081,0.0213931274920279
2186,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7752204695812,0.0563750339904998,1.22539628685827,46.7546789102438,0.0213882337192332
2187,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6951501112851,0.0563831194606867,1.22106462363935,46.7653718043597,0.0213833433033195
2188,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7218971867872,0.056395756690653,1.22291039311013,46.776062254106,0.0213784562404506
2189,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9861344235605,0.0564150087132606,1.2382392119202,46.7867502611583,0.0213735725267969
2190,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8486344738484,0.0564575166243564,1.23140984925665,46.7974358271904,0.0213686921585344
2191,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8724714218764,0.0564619022945984,1.23274775241088,46.8081189538738,0.0213638151318456
2192,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9040391554462,0.0564975184690691,1.23541861465281,46.8187996428785,0.021358941442919
2193,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8944105455549,0.0565004612936713,1.23490060035051,46.8294778958724,0.0213540710879491
2194,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7988235627441,0.0565197051003294,1.22983462291553,46.8401537145215,0.0213492040631365
2195,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7974507591855,0.0565368613574676,1.230261509056,46.8508271004899,0.0213443403646879
2196,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9151364190715,0.0565836709454522,1.23790032776078,46.8614980554399,0.021339479988816
2197,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8719163010908,0.0566126552670624,1.236041279478,46.8721665810319,0.0213346229317396
2198,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7387535931547,0.0566217575627543,1.22879196305245,46.8828326789242,0.0213297691896834
2199,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8425548815279,0.0566360593522916,1.23487255482358,46.8934963507734,0.0213249187588783
2200,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7559796690435,0.0566400607812525,1.2301627192766,46.9041575982343,0.021320071635561
2201,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6995813883502,0.0566803347142959,1.22778791860832,46.9148164229596,0.0213152278159744
2202,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7887312185834,0.0566895335669012,1.23299598876509,46.9254728266003,0.0213103872963671
2203,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8418077179179,0.0567483171455243,1.23706451172693,46.9361268108053,0.0213055500729938
2204,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7177272568468,0.0567549827995921,1.23015533858097,46.946778377222,0.0213007161421152
2205,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6665080811844,0.0567679216160699,1.22787033029305,46.9574275274956,0.021295885499998
2206,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8010431052761,0.0567755447911136,1.2356469659804,46.9680742632695,0.0212910581429146
2207,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8865171275966,0.0568044635285448,1.24093873629806,46.9787185861854,0.0212862340671434
2208,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8742321597321,0.0568232692536582,1.24084718035714,46.9893604978829,0.0212814132689687
2209,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7187159474034,0.0568536491516311,1.23268773112364,47,0.0212765957446809
2210,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6931353268541,0.056857434495991,1.2313208295585,47.0106370941726,0.0212717814905759
2211,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7899932598021,0.0568690690855858,1.23707154342296,47.021271782035,0.0212669705029557
2212,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8001515445004,0.0569090501660025,1.23851464913118,47.0319040652194,0.0212621627781281
2213,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8907998886672,0.0569205292999636,1.24374882072271,47.0425339453563,0.0212573583124068
2214,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8381526964912,0.0569677038679604,1.24163017168891,47.0531614240744,0.0212525571021113
2215,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7945909617334,0.0569877265424657,1.2397903570012,47.0637865030004,0.0212477591435668
2216,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8436513459615,0.0570067247407643,1.24310135908107,47.0744091837593,0.0212429644331044
2217,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5858813720923,0.057046390677157,1.22930638058809,47.0850294679742,0.021238172967061
2218,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7107801005061,0.0570659550683852,1.23684178499049,47.0956473572665,0.0212333847417793
2219,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8120216795423,0.0570856157471324,1.24260093185125,47.1062628532555,0.0212285997536077
2220,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8537075661236,0.0570922322780657,1.24505680188518,47.116875957559,0.0212238179989004
2221,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7452478884444,0.0571437773799806,1.24022973304668,47.1274866717927,0.0212190394740174
2222,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6226121359759,0.0571600062927192,1.23368599049015,47.1380949975707,0.0212142641753243
2223,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.618779558039,0.0571913436432993,1.2341738706452,47.1487009365051,0.0212094920991926
2224,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9185779592584,0.0571987571053107,1.2515834064342,47.1593044902064,0.0212047232419993
2225,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7348557363721,0.05721636142454,1.2414361322625,47.169905660283,0.0211999576001272
2226,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8347462482306,0.0572283162204972,1.24742730654211,47.1805044483418,0.0211951951699649
2227,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7803379293734,0.057239893577181,1.24458795960009,47.1911008559877,0.0211904359479065
2228,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8291165536419,0.0572690164042156,1.24799317870675,47.2016948848238,0.0211856799303518
2229,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7873599889034,0.0572924434524813,1.2460086390197,47.2122865364515,0.0211809271137064
2230,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5993388911538,0.0573101128524501,1.23574657377292,47.2228758124704,0.0211761774943813
2231,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7165666723916,0.0573162805809592,1.24257456550097,47.2334627144782,0.0211714310687934
2232,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6788299148691,0.0573162967124703,1.23994504539989,47.2440472440709,0.0211666878333651
2233,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.716458353402,0.0573569395958269,1.24347910308583,47.2546294028426,0.0211619477845242
2234,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8020498037753,0.0573733490438381,1.24864474562278,47.2652091923859,0.0211572109187045
2235,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6724581812918,0.0573986226235775,1.241738535755,47.2757866142913,0.0211524772323451
2236,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6860375764169,0.0574515717032962,1.24370362071547,47.2863616701476,0.0211477467218907
2237,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7287476123438,0.0574659998078076,1.24649262903495,47.2969343615419,0.0211430193837916
2238,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.615696258912,0.0574797195509866,1.23999023072056,47.3075046900595,0.0211382952145038
2239,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8502954892988,0.0575073100468266,1.25427391884397,47.3180726572839,0.0211335742104886
2240,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7838687346995,0.0575350817987366,1.2511403811251,47.3286382647969,0.0211288563682129
2241,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7557255273713,0.0575465100642682,1.2498061495379,47.3392015141785,0.0211241416841493
2242,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9035577531071,0.057569004194741,1.2587499181014,47.3497624070069,0.0211194301547756
2243,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6912390721169,0.0575928737572737,1.24619344235637,47.3603209448585,0.0211147217765753
2244,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8591417503723,0.0576166296896824,1.25713051949528,47.370877129308,0.0211100165460375
2245,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9305053956836,0.0576153696271356,1.26048454552186,47.3814309619285,0.0211053144596564
2246,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6989685884023,0.0576536700828406,1.24889277210681,47.3919824442911,0.0211006155139319
2247,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5770187719737,0.0576782715422683,1.24229814530381,47.4025315779653,0.0210959197053695
2248,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7884024842952,0.0576853219784072,1.25459274548931,47.4130783645188,0.0210912270304799
2249,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6168948832896,0.0577038664178748,1.24478181123444,47.4236228055175,0.0210865374857792
2250,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7835016690849,0.0577558204627225,1.25598698211936,47.4341649025257,0.0210818510677892
2251,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7469962342223,0.0577638783137049,1.25400609068643,47.4447046571058,0.0210771677730368
2252,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7550870905392,0.057799205459867,1.25522982361921,47.4552420708187,0.0210724875980545
2253,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9476031619129,0.0578164909005454,1.26660066785518,47.4657771452233,0.0210678105393801
2254,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6477179315452,0.0578284908702022,1.24973240655671,47.4763098818769,0.0210631365935567
2255,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7172545676372,0.0578397661180651,1.25398029184807,47.4868402823351,0.0210584657571331
2256,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7484404805319,0.0578699274741156,1.25637542953676,47.4973683481517,0.021053798026663
2257,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6875202619612,0.0578814108851652,1.25317533560568,47.5078940808788,0.0210491333987057
2258,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8763171474628,0.0579278642280274,1.26507907726684,47.5184174820669,0.0210444718698259
2259,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6631440228993,0.0579394864410565,1.25244515236471,47.5289385532646,0.0210398134365934
2260,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5252895516968,0.0579824070342449,1.24594423440304,47.5394572960189,0.0210351580955836
2261,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8126617967652,0.0580040649150231,1.26299666579574,47.549973711875,0.0210305058433768
2262,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6978598788962,0.058028105538539,1.25692798956114,47.5604878023765,0.021025856676559
2263,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7213767256282,0.0580550678232304,1.25870250021414,47.5709995690652,0.0210212105917212
2264,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7788273212368,0.0580744909104887,1.26251751617743,47.5815090134813,0.0210165675854599
2265,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8210141679164,0.0580917464791134,1.26546396150916,47.5920161371632,0.0210119276543767
2266,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7298334281959,0.0581200390311122,1.26063815164365,47.6025209416476,0.0210072907950784
2267,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6948591435329,0.0581440452153522,1.25904809465207,47.6130234284697,0.0210026570041772
2268,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.0067824059428,0.0581777245358137,1.27809674189245,47.6235235991626,0.0209980262782904
2269,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7585470904576,0.0582085253574973,1.26437395464449,47.6340214552582,0.0209933986140406
2270,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7900144173983,0.0582290221154323,1.26665613964254,47.6445169982864,0.0209887740080557
2271,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6367060728347,0.0582531772459434,1.25825668274868,47.6550102297754,0.0209841524569685
2272,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.747460182329,0.0582625520634199,1.26471451205173,47.6655011512519,0.0209795339574172
2273,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9063188441987,0.0582949561922073,1.27486007954749,47.6759897642409,0.0209749185060453
2274,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7893512839823,0.0583555450307522,1.26911711165527,47.6864760702655,0.0209703060995011
2275,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7685247166648,0.0583756432292048,1.268418702842,47.6969600708473,0.0209656967344384
2276,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7472168623069,0.0583996301771559,1.26765712962667,47.7074417675063,0.0209610904075159
2277,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.707829679832,0.0584028983357739,1.26547014926712,47.7179211617606,0.0209564871153977
2278,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8164223368391,0.0584205887665379,1.27236444963595,47.7283982551269,0.0209518868547528
2279,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7860687688225,0.0584453354509065,1.27113030606166,47.73887304912,0.0209472896222554
2280,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.688334241565,0.05850464559441,1.26655250758061,47.7493455452533,0.0209426954145848
2281,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8446602745216,0.0585371146582924,1.27644492566838,47.7598157450382,0.0209381042284253
2282,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9123515853209,0.0585383943141525,1.28039635185812,47.7702836499847,0.0209335160604666
2283,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7595880764041,0.0585657793078569,1.27216538492575,47.7807492616012,0.0209289309074031
2284,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6615788154396,0.0585788170291682,1.26653364075657,47.7912125813941,0.0209243487659344
2285,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7982844418256,0.058595337783361,1.27511275510768,47.8016736108685,0.0209197696327652
2286,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6758972198645,0.0586224884621183,1.26847880526176,47.8121323515277,0.0209151935046053
2287,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7996611910468,0.0586387908983651,1.27606740668336,47.8225888048734,0.0209106203781694
2288,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7277762019648,0.0586722974717299,1.27249465294112,47.8330429724056,0.0209060502501773
2289,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6850583695936,0.0586914904612222,1.27052346596727,47.8434948556227,0.0209014831173538
2290,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7278746247224,0.05869651213422,1.27310113098287,47.8539444560216,0.0208969189764286
2291,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6960394120055,0.0587038228615318,1.27143991738292,47.8643917750973,0.0208923578241367
2292,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.590910695352,0.05872174341872,1.26562350440612,47.8748368143433,0.0208877996572178
2293,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.691059722145,0.058761001498112,1.27229138269751,47.8852795752515,0.0208832444724167
2294,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8013075519018,0.0587822903932526,1.27932686057219,47.8957200593122,0.0208786922664831
2295,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9070924555336,0.0588248861743834,1.28637203250395,47.9061582680139,0.0208741430361716
2296,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7058905916308,0.0588675374309527,1.27557761143165,47.9165942028438,0.0208695967782421
2297,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7847088443056,0.0588730846992873,1.28035820536546,47.927027865287,0.0208650534894589
2298,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4510448592451,0.0588809937141057,1.26091088970142,47.9374592568275,0.0208605131665916
2299,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7234911842103,0.0589202068438898,1.27774350716262,47.9478883789474,0.0208559758064147
2300,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7000836385152,0.0589371380494831,1.27667837943667,47.9583152331272,0.0208514414057075
2301,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5739362500986,0.0589577302444377,1.2696189765635,47.9687398208458,0.0208469099612542
2302,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.687614009906,0.0589891413619358,1.27713863216921,47.9791621435806,0.0208423814698439
2303,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6558690447542,0.0590141775018575,1.27580283251592,47.9895822028073,0.0208378559282707
2304,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7620788258225,0.0590214200584011,1.28199238433701,48,0.0208333333333333
2305,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7009183999073,0.0590578292363473,1.27940555317021,48.0104155366312,0.0208288136818357
2306,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5646511553598,0.0590825623680842,1.27186922634999,48.0208288141719,0.0208242969705862
2307,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6563729664736,0.059108724857298,1.27784483526402,48.0312398340913,0.0208197831963985
2308,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7143505679456,0.0591228118158716,1.28163434398531,48.0416485978573,0.0208152723560907
2309,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.691840175739,0.0591651052503245,1.28076628925523,48.0520551069359,0.0208107644464859
2310,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7737655367847,0.0591834443977523,1.28643550073266,48.0624593627917,0.020806259464412
2311,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6444513313137,0.0592010880083079,1.27909440131507,48.0728613668877,0.0208017574067017
2312,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6370906560614,0.0592212854189811,1.27887434003899,48.0832611206852,0.0207972582701926
2313,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.799524821885,0.059239567585762,1.28891296210595,48.0936586256442,0.0207927620517268
2314,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6576699912724,0.0592617781324633,1.28113632318084,48.1040538832228,0.0207882687481516
2315,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.778298789951,0.059278603511466,1.28853207210881,48.1144468948776,0.0207837783563186
2316,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7793964955639,0.059316499096641,1.28966875370462,48.1248376620639,0.0207792908730846
2317,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8032120891984,0.0593433234522088,1.29167423608747,48.135226186235,0.0207748062953107
2318,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7792028737355,0.0593564305896743,1.29046739399425,48.1456124688429,0.0207703246198632
2319,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.610462206227,0.0593677938443347,1.28078419133855,48.155996511338,0.0207658458436128
2320,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.611936063723,0.0593903623453587,1.28105945675645,48.1663783151692,0.020761369963435
2321,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8349245342041,0.0594301836373856,1.29536311649217,48.1767578817836,0.0207568969762101
2322,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8009957138875,0.0594456170908582,1.29293302999924,48.187135212627,0.020752426878823
2323,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7031825857101,0.0594693417659758,1.28807942709399,48.1975103091436,0.0207479596681634
2324,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7369541692286,0.0594846058914667,1.29065111787483,48.2078831727758,0.0207434953411256
2325,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4275620539842,0.0595124317507702,1.27291937016191,48.2182538049648,0.0207390338946085
2326,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5986773312795,0.0595289627817627,1.28343918195557,48.22862220715,0.0207345753255159
2327,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5689052434069,0.0595781408702521,1.28285099125979,48.2389883807693,0.0207301196307561
2328,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6592491505028,0.0596059540674673,1.28868511127859,48.2493523272593,0.020725666807242
2329,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5973385867989,0.0596171472208526,1.28538541952166,48.2597140480546,0.0207212168518912
2330,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6273178023773,0.0596388865646736,1.28762980468978,48.2700735445887,0.020716769761626
2331,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5734892524934,0.0596592604687994,1.28470222007247,48.2804308182932,0.0207123255333733
2332,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7368365809501,0.0596823071333955,1.29496170803439,48.2907858705985,0.0207078841640646
2333,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8131549296274,0.0597081948915726,1.30015902000567,48.3011387029333,0.0207034456506358
2334,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6355575948378,0.0597088597090911,1.28925348581623,48.3114893167247,0.0206990099900277
2335,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7082710583948,0.0597422213705204,1.29466410422618,48.3218377133983,0.0206945771791856
2336,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3586279208154,0.0597690206285791,1.27439269091407,48.3321838943783,0.0206901472150592
2337,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.547498828082,0.0597970274853038,1.28619171951167,48.3425278610873,0.020685720094603
2338,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6349551054003,0.0598195370035385,1.29195249208274,48.3528696149463,0.020681295814776
2339,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7516004765521,0.0598346604120591,1.29928088163575,48.363209157375,0.0206768743725417
2340,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7495212820947,0.0598362522695202,1.29903729207638,48.3735464897913,0.0206724557648681
2341,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7350828366962,0.059863656456668,1.29891409417228,48.3838816136118,0.0206680399887278
2342,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6024628774095,0.0598901085783701,1.29153865407202,48.3942145302514,0.020663627041098
2343,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4876345432847,0.0599095392058502,1.28490614382832,48.4045452411238,0.0206592169189602
2344,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8536706778307,0.0599406716139933,1.30763539426211,48.4148737476408,0.0206548096193007
2345,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7015524541785,0.0599487204834057,1.29877609240267,48.425200051213,0.02065040513911
2346,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6314269806612,0.0600051983601053,1.29579701356683,48.4355241532493,0.0206460034753834
2347,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6711453932647,0.0600174057331033,1.29815315533686,48.4458460551573,0.0206416046251203
2348,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5495316569527,0.0600610193907779,1.29209387872034,48.4561657583429,0.0206372085853249
2349,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7020341846673,0.0600656390175603,1.3012742993966,48.4664832642105,0.0206328153530058
2350,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3138735257677,0.0600943907224485,1.27866642814253,48.4767985741633,0.0206284249251759
2351,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6632158655051,0.0601093242719828,1.29997384759562,48.4871116896026,0.0206240372988527
2352,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6663902997959,0.060129643507647,1.30055201140016,48.4974226119286,0.0206196524710581
2353,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5605516103353,0.0601945543255298,1.29562478036947,48.5077313425396,0.0206152704388184
2354,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5637938418663,0.0602199810680552,1.29632538531808,48.5180378828328,0.0206108911991643
2355,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5954174136612,0.0602319045706968,1.29852237551029,48.5283422342037,0.0206065147491311
2356,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8501412674157,0.0602481780210955,1.31419483614626,48.5386443980464,0.0206021410857582
2357,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7328334379991,0.0602547364181349,1.30697975847305,48.5489443757534,0.0205977702060897
2358,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7577214211324,0.060289614652515,1.30951077863516,48.5592421687159,0.0205934021071738
2359,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7651099196919,0.0603156117293721,1.31054313062463,48.5695377783236,0.0205890367860634
2360,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7539366218438,0.0603461911785655,1.31049230855904,48.5798312059645,0.0205846742398155
2361,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6414658726147,0.0603694852627926,1.30408342544673,48.5901224530254,0.0205803144654915
2362,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7128537126967,0.0604016105783124,1.30926512262829,48.6004115208915,0.0205759574601573
2363,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7908559425685,0.0604038251854005,1.31387397663206,48.6106984109465,0.020571603220883
2364,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5617728489008,0.0604179575695617,1.30044362356516,48.6209831245729,0.0205672517447432
2365,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5378527692866,0.0604439953553695,1.29962560096169,48.6312656631513,0.0205629030288166
2366,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7739031990498,0.0605058736611632,1.31520794012531,48.6415460280612,0.0205585570701865
2367,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5568234172441,0.0605203733113967,1.30237382674208,48.6518242206806,0.0205542138659402
2368,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6764612478632,0.0605428038377533,1.31010722413755,48.6621002423858,0.0205498734131697
2369,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6506868673275,0.0605753785442416,1.30927207826888,48.6723740945518,0.0205455357089708
2370,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7523010671417,0.0605844907302308,1.31544783507518,48.6826457785523,0.020541200750444
2371,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6635672768456,0.060616605207429,1.31097738844438,48.6929152957594,0.020536868534694
2372,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6035546265851,0.060616860212778,1.30673312147577,48.7031826475437,0.0205325390588295
2373,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8984387114529,0.0606485615864935,1.32584537975927,48.7134478352744,0.0205282123199639
2374,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.496406249156,0.0606999481442423,1.30261284791109,48.7237108603193,0.0205238883152145
2375,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6184225001846,0.0607295910514095,1.31060107765224,48.7339717240448,0.0205195670417031
2376,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5258897543846,0.0607679733385488,1.30582071908149,48.7442304278158,0.0205152484965555
2377,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6082294120645,0.0607974042293062,1.31148283819663,48.7544869729956,0.0205109326769018
2378,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6008396682888,0.0608109480361762,1.31120367333733,48.7647413609464,0.0205066195798765
2379,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.600143463583,0.0608312703775643,1.31173386114351,48.7749935930288,0.0205023092026182
2380,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6410125198139,0.0608438109784141,1.31447518220966,48.7852436706019,0.0204980015422697
2381,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5652734857673,0.0608670676036177,1.31027626301389,48.7954915950234,0.0204936965959779
2382,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6379679950618,0.0609193833896803,1.31590108297076,48.8057373676497,0.0204893943608941
2383,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6438931964453,0.0609288599436452,1.31650490053252,48.8159809898357,0.0204850948341736
2384,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5924496988163,0.0609735612602489,1.31429627727737,48.8262224629348,0.020480798012976
2385,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6442701150246,0.060980353978554,1.31756634768292,48.8364617882991,0.020476503894465
2386,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6599535169586,0.0610130803489908,1.31928658002491,48.8466989672793,0.0204722124758086
2387,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6796247168192,0.0610400684317014,1.32102935904164,48.8569340012244,0.0204679237541786
2388,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6593160003764,0.0610498286488363,1.31982470614603,48.8671668914825,0.0204636377267515
2389,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5645471378638,0.0611039019044632,1.31535680631072,48.8773976393997,0.0204593543907073
2390,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6563016748643,0.0611231607133698,1.32143737043548,48.8876262463213,0.0204550737432307
2391,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6279513084647,0.0611604476490209,1.3205266365597,48.8978527135906,0.0204507957815101
2392,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8636226270772,0.0611443133435535,1.33371557705457,48.9080770425499,0.0204465205027383
2393,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7812296783913,0.0611914053875918,1.33031931851002,48.91829923454,0.020442247904112
2394,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8777340534363,0.0612026841559101,1.33659331389008,48.9285192909003,0.0204379779828322
2395,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5678274749433,0.0612326235565235,1.31840519225426,48.9387372129686,0.0204337107361038
2396,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8210531497597,0.0612409795678736,1.33402411145173,48.9489530020817,0.0204294461611359
2397,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.782456284444,0.0612752842178821,1.33244867034617,48.9591666595746,0.0204251842551417
2398,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5902189371585,0.0613326986293588,1.32192265821146,48.9693781867812,0.0204209250153383
2399,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7337109301118,0.0613467984380063,1.33100760821473,48.9795875850338,0.020416668438947
2400,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7363575341688,0.0613609713658484,1.33148278457143,48.9897948556636,0.0204124145231932
2401,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5945601785878,0.0613736226925281,1.32309273920293,49,0.0204081632653061
2402,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7060401979176,0.0613916823384663,1.3302720232669,49.0102030193714,0.0204039146625193
2403,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4990267293316,0.0613945142807312,1.3175514298096,49.0204039151046,0.0203996687120702
2404,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5817514316636,0.0614206557287918,1.32326807095112,49.0306026885251,0.0203954254112001
2405,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4357288593254,0.0614592373258293,1.31513239933994,49.0407993409569,0.0203911847571546
2406,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7703980844243,0.0614791210884965,1.33613030439249,49.0509938737229,0.0203869467471832
2407,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5367701637583,0.0614979520064155,1.32218219702699,49.0611862881443,0.0203827113785394
2408,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5431451385292,0.0615240563577815,1.32312013082384,49.0713765855412,0.0203784786484806
2409,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6790486917285,0.0615470547123683,1.3318244982461,49.0815647672321,0.0203742485542682
2410,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6556189201063,0.0615717955356086,1.33111093706087,49.0917508345343,0.0203700210931678
2411,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4579728164406,0.0616068066310826,1.31953796073657,49.1019347887637,0.0203657962624486
2412,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8620323384134,0.0616342149534184,1.345130341638,49.1121166312347,0.0203615740593842
2413,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6219474471465,0.0616435769472203,1.33055790666014,49.1222963632605,0.0203573544812518
2414,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7628771120959,0.0616546814766429,1.33919778535034,49.132473986153,0.0203531375253326
2415,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6251835737031,0.0616873970933701,1.33174434467679,49.1426495012225,0.020348923188912
2416,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5907222110976,0.0617204774200748,1.33029908008887,49.152822909778,0.020344711469279
2417,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5895624641703,0.0617315811394031,1.33048114282965,49.1629942131274,0.0203405023637267
2418,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4775615159345,0.0617584312453296,1.32412334090624,49.173163412577,0.0203362958695521
2419,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5537558156398,0.0617837356380615,1.32926488491557,49.1833305094317,0.0203320919840561
2420,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.558777178057,0.0618018027620583,1.33003566155831,49.1934955049954,0.0203278907045435
2421,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.527795836955,0.0618214118226623,1.32861735074673,49.2036584005702,0.0203236920283231
2422,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5433920290827,0.0618339155472081,1.32960370152212,49.2138191974571,0.0203194959527073
2423,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6964248628749,0.0618800827694352,1.3398406579671,49.2239778969559,0.0203153024750127
2424,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5764744655212,0.0618927573811649,1.33232427976384,49.2341345003647,0.0203111115925597
2425,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6240512737093,0.0619317615975529,1.33694302761997,49.2442890089805,0.0203069233026724
2426,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7523733482382,0.0619589133902715,1.34526824398486,49.254441424099,0.0203027376026789
2427,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2278979081376,0.0619955201389688,1.31337112062891,49.2645917470144,0.0202985544899112
2428,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6623464859144,0.0620344498822207,1.34148542651975,49.2747399790197,0.020294373961705
2429,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5569591724174,0.0620471904522147,1.33527699828256,49.2848861214064,0.0202901960153999
2430,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5470684591293,0.0620619489097993,1.33457609712286,49.295030175465,0.0202860206483395
2431,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5687187468475,0.0620939843319131,1.33692751404724,49.3051721424842,0.0202818478578709
2432,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.581707055284,0.0621297106450784,1.33855829176669,49.3153120237518,0.0202776776413453
2433,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.55532354448,0.062136477402999,1.33696948929424,49.3254498205541,0.0202735099961176
2434,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8141800108391,0.0621595379494912,1.35365297210462,49.335585534176,0.0202693449195464
2435,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5085283182756,0.062161128761787,1.33456522581763,49.3457191659013,0.0202651824089944
2436,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6735240130768,0.062190165116311,1.34555317139941,49.3558507170123,0.0202610224618277
2437,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6505003489037,0.062217659665957,1.34395091754699,49.3659801887899,0.0202568650754165
2438,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7189780036074,0.0622657596459817,1.34957017909804,49.376107582514,0.0202527102471345
2439,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5174861600164,0.0623090708217889,1.33839836534257,49.386232899463,0.0202485579743596
2440,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.624525983851,0.0623327666772774,1.34562607780539,49.3963561409139,0.0202444082544729
2441,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6254543269919,0.06234398593473,1.34591920795102,49.4064773081425,0.0202402610848597
2442,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7143940872682,0.0623843905386426,1.35234601112205,49.4165964024233,0.0202361164629088
2443,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5625984271472,0.062366119597025,1.34179882628636,49.4267134250296,0.0202319743860129
2444,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4089149549254,0.0624421864471104,1.3343760104852,49.4368283772331,0.0202278348515684
2445,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6637609424496,0.0624501623526036,1.35033689602517,49.4469412603045,0.0202236978569752
2446,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.648069445363,0.0624910268611567,1.35050022647734,49.457052075513,0.0202195633996373
2447,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4558561984519,0.0625196628238105,1.33894813971296,49.4671608241265,0.0202154314769622
2448,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5953268101131,0.0624885254344303,1.34517136473685,49.4772675074119,0.0202113020863611
2449,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6636643782917,0.0625567501879679,1.35228440508134,49.4873721266345,0.0202071752252489
2450,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7634298273998,0.0625900975939159,1.35983385730763,49.4974746830583,0.0202030508910442
2451,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6008403680304,0.0626153718361631,1.35024534367821,49.5075751779463,0.0201989290811694
2452,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6108923740462,0.0626373158738057,1.351256442746,49.5176736125598,0.0201948097930505
2453,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4360816287262,0.0626267033852557,1.33920344017144,49.5277699881592,0.0201906930241171
2454,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4920250933537,0.0626046242761619,1.34146597189523,49.5378643060033,0.0201865787718025
2455,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6142179989336,0.0627118944707618,1.35312199901537,49.54795656735,0.0201824670335438
2456,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5180337049804,0.0626898539933285,1.34543012477439,49.5580467734555,0.0201783578067815
2457,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.515899588512,0.0627344924240231,1.34689116325137,49.5681349255749,0.0201742510889601
2458,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5222122686207,0.0627469326233581,1.34763106651249,49.5782210249622,0.0201701468775273
2459,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6095459626574,0.062819541368228,1.35516603753276,49.5883050728698,0.0201660451699348
2460,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7209881737914,0.0628325085150189,1.36211766111403,49.598387070549,0.0201619459636378
2461,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6941928269254,0.0628586405048206,1.36100285662012,49.6084670192499,0.020157849256095
2462,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5660219380275,0.0628904341181777,1.35391912170693,49.6185449202211,0.0201537550447689
2463,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5754037900921,0.062897796284439,1.35456064347071,49.6286207747102,0.0201496633271256
2464,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7340922797081,0.062918004756249,1.36436125163915,49.6386945839634,0.0201455741006345
2465,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6795287264371,0.062982361887734,1.36310878426208,49.6487663492256,0.020141487362769
2466,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7721402026029,0.0629760688617969,1.36833920752245,49.6588360717405,0.0201374031110059
2467,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7745062230315,0.0630126143733464,1.36944017962356,49.6689037527506,0.0201333213428255
2468,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5751269763692,0.0630634961895552,1.35826620942815,49.6789693934969,0.0201292420557119
2469,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6552513339154,0.063060806281044,1.36306837503766,49.6890329952194,0.0201251652471524
2470,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6203736615183,0.0630985180159211,1.36183412131177,49.6990945591567,0.0201210909146383
2471,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7094415237229,0.0631325919410123,1.36824807602272,49.7091540865463,0.0201170190556642
2472,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6587042421512,0.0631432231144729,1.36488662716251,49.7192115786242,0.0201129496677282
2473,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4669421129868,0.063173458820829,1.35383082964877,49.7292670366254,0.0201088827483322
2474,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5499593643711,0.0631828189597047,1.35922385121346,49.7393204617835,0.0201048182949812
2475,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7149390708364,0.0632438599144003,1.37095685873795,49.749371855331,0.0201007563051842
2476,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5572787803948,0.0632688036480681,1.36150438477022,49.7594212184989,0.0200966967764535
2477,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6293539244744,0.0632886315669893,1.36610286143519,49.7694685525172,0.0200926397063049
2478,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7520258831324,0.0633157745215536,1.37449184266702,49.7795138586146,0.0200885850922577
2479,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8545720174274,0.0633005287995043,1.38009955185471,49.7895571380184,0.0200845329318348
2480,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7633796901335,0.0633605757943244,1.3765692387269,49.7995983919549,0.0200804832225625
2481,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6094201013139,0.0633774336505642,1.36680715770012,49.8096376216491,0.0200764359619706
2482,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7646354459791,0.0633704599977484,1.3762373926422,49.8196748283246,0.0200723911475925
2483,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7316245036821,0.063421902289677,1.37588809256859,49.829710013204,0.020068348776965
2484,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.582612154528,0.0634381343293049,1.36669954129973,49.8397431775084,0.0200643088476282
2485,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7061041045317,0.0634391506323548,1.37432052460215,49.8497743224581,0.020060271357126
2486,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7226699936799,0.0634876096519553,1.37673471005658,49.8598034492716,0.0200562363030055
2487,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5064451118866,0.0635113896001819,1.36326786659717,49.8698305591667,0.0200522036828173
2488,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6572952435613,0.0635241310826337,1.3733778293962,49.8798556533597,0.0200481734941156
2489,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6633983268403,0.0635709774195517,1.37482212240578,49.8898787330657,0.0200441457344579
2490,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6651286324938,0.0635644845700067,1.37456076181712,49.8998997994986,0.0200401204014051
2491,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5915995688112,0.0636097153215036,1.37108386178164,49.9099188538711,0.0200360974925215
2492,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5673756157968,0.063427968862074,1.36095169116825,49.9199358973947,0.0200320770053751
2493,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7486567157489,0.0635917308375337,1.37964164942416,49.9299509312797,0.020028058937537
2494,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5766450555438,0.063658512507766,1.37061026168501,49.9399639567351,0.0200240432865818
2495,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5453577304996,0.0636889600362384,1.36924531932009,49.9499749749687,0.0200200300500877
2496,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5975028720019,0.0637025003870138,1.37311865100996,49.9599839871872,0.0200160192256359
2497,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3713907101721,0.063687687320531,1.3578440299463,49.9699909945959,0.0200120108108114
2498,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6190526898931,0.0637235632663785,1.3746618317117,49.9799959983992,0.0200080048032022
2499,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5935081891421,0.0637428302679407,1.37356235473458,49.9899989998,0.0200040012004001
2500,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6505726848779,0.0637638991906873,1.37759495225085,50,0.02
2501,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4015483313378,0.0637538782529854,1.36093541260908,50.0099990001999,0.0199960011996001
2502,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6411744501373,0.0638259997535473,1.37871798508145,50.0199960015992,0.0199920047968022
2503,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6593055651086,0.0638392667248273,1.38024762667654,50.029991005396,0.0199880107892113
2504,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5453774069872,0.0636269551252413,1.36361336625431,50.0399840127872,0.0199840191744358
2505,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5006219339637,0.0638885846862531,1.371273704961,50.0499750249688,0.0199800299500873
2506,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5741644394982,0.0639253179567638,1.37666897527622,50.0599640431353,0.019976043113781
2507,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.696608861284,0.0637214433498583,1.37624664443512,50.0699510684802,0.0199720586631353
2508,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.692175853755,0.0638931709737641,1.38250024938607,50.0799361021957,0.0199680765957718
2509,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6432758157665,0.0639527157010433,1.38163281140252,50.0899191454728,0.0199640969093156
2510,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5590987440862,0.0639742731343912,1.37678350814056,50.0999001995014,0.019960119601395
2511,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.677185429104,0.0639353185754165,1.38188016221849,50.1098792654702,0.0199561446696417
2512,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4487960726023,0.0640135621811199,1.37039557896786,50.1198563445667,0.0199521721116906
2513,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4546293989012,0.0639964346425361,1.36978843597039,50.1298314379771,0.0199482019251799
2514,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4605508082582,0.0640437806143686,1.37184944234338,50.1398045468867,0.0199442341077513
2515,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4936094197766,0.0640598329979028,1.37380991306106,50.1497756724793,0.0199402686570494
2516,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3361513251182,0.063990101672692,1.35978259370008,50.1597448159378,0.0199363055707225
2517,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3819397301514,0.064132946054692,1.36883146117845,50.1697119784437,0.0199323448464218
2518,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4892630411863,0.0641426688695735,1.37566087920788,50.1796771611775,0.019928386481802
2519,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7491993384264,0.0641717153349339,1.39321312298555,50.1896403653184,0.019924430474521
2520,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3031278659194,0.06414359873531,1.36173377237157,50.1996015920445,0.0199204768222399
2521,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4830444533881,0.0641554807138164,1.37351959899982,50.2095608425328,0.0199165255226231
2522,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4938239601055,0.0642576255218595,1.37855400075673,50.2195181179589,0.0199125765733382
2523,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4843558651409,0.0642863341211828,1.3786776480199,50.2294734194974,0.0199086299720561
2524,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5963629256213,0.0642982870081564,1.38616583890795,50.2394267483219,0.0199046857164508
2525,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6057890076358,0.0643256330750332,1.38745302918989,50.2493781056044,0.0199007438041998
2526,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4024476009519,0.064324911650142,1.37344627255346,50.2593274925162,0.0198968042329835
2527,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3890763005647,0.0643861301268151,1.37465073281645,50.2692749102272,0.0198928670004856
2528,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.401394697654,0.0644045187756559,1.37577201814465,50.2792203599061,0.0198889321043932
2529,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6514053633956,0.0644282879081167,1.39253129427905,50.2891638427206,0.0198849995423965
2530,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.555843066908,0.0643965676652928,1.38446619968342,50.2991053598372,0.0198810693121886
2531,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4020967159009,0.0644917922797413,1.37792417870182,50.3090449124211,0.0198771414114662
2532,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.65695549299,0.0644907711911922,1.39396959612455,50.3189825016365,0.0198732158379291
2533,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3255224769089,0.0645338496667926,1.37363917623855,50.3289181286465,0.0198692925892801
2534,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5876803325167,0.0645923755142861,1.3920300256383,50.3388517946129,0.0198653716632253
2535,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3686823579893,0.0645920332292326,1.37725109296263,50.3487835006964,0.0198614530574739
2536,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5794251859377,0.0646305921638971,1.3922757775568,50.3587132480567,0.0198575367697384
2537,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3846082000578,0.0646046199291363,1.3778573877321,50.3686410378521,0.0198536227977344
2538,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5652639470212,0.0646583145377715,1.39199955818564,50.37856687124,0.0198497111391805
2539,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4417052986828,0.0646770454851911,1.3844305398818,50.3884907493765,0.0198458017917985
2540,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3763944317755,0.0646962220811008,1.3802583346009,50.3984126734166,0.0198418947533136
2541,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4397398314544,0.0647037995339158,1.38446081070815,50.4083326445142,0.0198379900214539
2542,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4379331549581,0.0647300921890096,1.38519889461843,50.4182506638221,0.0198340875939505
2543,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4740768947377,0.0647109220075036,1.38572480234726,50.4281667324919,0.0198301874685379
2544,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4418684195388,0.06477066885036,1.3863817301676,50.438080851674,0.0198262896429536
2545,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4106428777981,0.0647948691275331,1.38493005349799,50.4479930225178,0.0198223941149382
2546,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.434086113466,0.0647766350372177,1.38519621576993,50.4579032461715,0.0198185008822355
2547,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5855000899219,0.0648233777592242,1.39686239872848,50.4678115237822,0.0198146099425921
2548,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4517805338373,0.0648244259221364,1.38783230072979,50.4777178564959,0.0198107212937582
2549,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.463618906957,0.0648596564842801,1.38953418323104,50.4876222454574,0.0198068349334866
2550,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5101920023342,0.0649160564251195,1.39395300781999,50.4975246918104,0.0198029508595335
2551,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5780776358567,0.0649354871642228,1.39871846244904,50.5074251966976,0.019799069069658
2552,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5709696820542,0.0649597075150382,1.39877406200634,50.5173237612604,0.0197951895616224
2553,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3972212050574,0.0649442081128789,1.38665494898793,50.5272203866391,0.019791312333192
2554,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4885971463389,0.0649983882421914,1.39431349436391,50.5371150739731,0.0197874373821351
2555,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.492812560636,0.0649943946687174,1.39432276475357,50.5470078244004,0.0197835647062233
2556,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.259024560377,0.065039549211166,1.38031746172353,50.5568986390582,0.0197796943032309
2557,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5234449214775,0.065053040797116,1.39778746470919,50.5667875190821,0.0197758261709355
2558,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3676858753438,0.0650764592096051,1.3880064913526,50.5766744656072,0.0197719603071177
2559,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5505561294938,0.0651049676244806,1.40061696498463,50.586559479767,0.0197680967095611
2560,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3397450666056,0.0651331720405354,1.38752170991896,50.5964425626941,0.0197642353760524
2561,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3656742411021,0.065162442953372,1.38976841457987,50.60632371552,0.0197603763043811
2562,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4616089200336,0.0652071684844668,1.39688238565071,50.6162029393751,0.01975651949234
2563,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3103599084558,0.0652419659249035,1.38794471395464,50.6260802353886,0.0197526649377248
2564,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4303222992595,0.0652499984127649,1.39581563897047,50.6359556046887,0.0197488126383341
2565,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3755399268232,0.0652711433762071,1.39273345649389,50.6458290484024,0.0197449625919697
2566,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3403337830265,0.0653035451625422,1.39123176791797,50.6557005676558,0.0197411147964364
2567,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3699664640008,0.0653118627378185,1.39275990389068,50.6655701635736,0.0197372692495417
2568,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.234079560091,0.0653697028959289,1.38554748216005,50.6754378372797,0.0197334259490965
2569,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0623804988061,0.065383258692198,1.37474257915862,50.6853035898967,0.0197295848929143
2570,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3583088645621,0.0654092523230577,1.39463153143112,50.6951674225463,0.0197257460788118
2571,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3360474390507,0.0654272184631177,1.39358692780179,50.7050293363489,0.0197219095046087
2572,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.333194332512,0.0654618425442788,1.39407895629501,50.7148893324239,0.0197180751681275
2573,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.361821142638,0.0654971613453123,1.39676284799845,50.7247474118896,0.0197142430671938
2574,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2937870644872,0.0655179209119535,1.39261920773535,50.7346035758633,0.0197104131996361
2575,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3730266279705,0.0655333243553278,1.39821503885681,50.7444578254611,0.0197065855632859
2576,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1173687406195,0.0655496450055942,1.38175861807483,50.7543101617981,0.0197027601559775
2577,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3721678884282,0.0655911277876828,1.39938148427441,50.7641605859882,0.0196989369755484
2578,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3855367576966,0.065610690908287,1.4006533107331,50.7740090991444,0.0196951160198388
2579,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2236043170276,0.0656288931495331,1.39037509958351,50.7838557023785,0.0196912972866919
2580,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5004663741235,0.0656713140847766,1.40952705337255,50.7937003968012,0.0196874807739539
2581,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5872319367357,0.0656927657227944,1.41571673913748,50.8035431835222,0.0196836664794739
2582,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2514352737844,0.0657070927235582,1.39377466786871,50.81338406365,0.0196798544011038
2583,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5175014375894,0.0657404968475949,1.41216396786056,50.8232230382922,0.0196760445366985
2584,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.381129899931,0.0657605939925652,1.40350286100939,50.8330601085553,0.0196722368841158
2585,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4792668872946,0.0657658686469424,1.40993398482479,50.8428952755446,0.0196684314412165
2586,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2442632019197,0.0658191542509834,1.39590028664996,50.8527285403645,0.0196646282058641
2587,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.399420900196,0.0658243571269518,1.40621057182362,50.8625599041181,0.019660827175925
2588,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4010611818793,0.065842671322617,1.40670971892553,50.8723893679076,0.0196570283492688
2589,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5409217784969,0.0658842142658021,1.41677177344731,50.8822169328342,0.0196532317237676
2590,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5175564823441,0.0658996824059098,1.41550617680549,50.8920425999979,0.0196494372972965
2591,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5222472584266,0.0659208376547881,1.41629020661249,50.9018663704977,0.0196456450677336
2592,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4097387001707,0.0659474609715073,1.40939802467869,50.9116882454314,0.0196418550329597
2593,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4700405679445,0.0659809111521393,1.41394666904629,50.9215082258961,0.0196380671908585
2594,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3253537230025,0.066024596345434,1.40555634244887,50.9313263129874,0.0196342815393166
2595,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3615573625832,0.0660679977301442,1.40866094103482,50.9411425078001,0.0196304980762236
2596,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5786049636106,0.0661172707609817,1.42423065282736,50.950956811428,0.0196267167994715
2597,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3409462392185,0.0661358687135703,1.40900104372407,50.9607692249636,0.0196229377069556
2598,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5448741231166,0.066140962677233,1.42244528031044,50.9705797494986,0.0196191607965738
2599,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6127846149705,0.066168040164457,1.42761778850221,50.9803883861235,0.0196153860662268
2600,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4352701180653,0.0661648489465558,1.41567289352792,50.9901951359278,0.0196116135138184
2601,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2819563743666,0.0662111362049619,1.40668451604253,51,0.0196078431372549
2602,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.333216502444,0.0662469379274532,1.41084482266844,51.0098029794274,0.0196040749344456
2603,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4941860467209,0.066265790894777,1.42190330325048,51.0196040752964,0.0196003089033025
2604,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6018516208379,0.0663047557020532,1.42987298097214,51.0294032886923,0.0195965450417405
2605,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1959903724094,0.0663449214711244,1.40385769977302,51.0392006206994,0.0195927833476773
2606,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3323139612328,0.0663756634584678,1.41353813734992,51.0489960724009,0.0195890238190333
2607,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.325226039214,0.0663860122029617,1.4132907862203,51.058789644879,0.0195852664537319
2608,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4146421432391,0.0664110112362418,1.41974625603418,51.0685813392148,0.0195815112496989
2609,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2176220457502,0.0664323876710455,1.4071327305825,51.0783711564885,0.0195777582048634
2610,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.28522096432,0.0664294518938906,1.41103314519675,51.0881590977792,0.0195740073171568
2611,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2925564422048,0.0664676158800271,1.41286504846523,51.0979451641649,0.0195702585845135
2612,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2130364035197,0.0665132137270548,1.40855044502852,51.1077293567226,0.0195665120048708
2613,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1396810209121,0.066539519733562,1.40401899609904,51.1175116765282,0.0195627675761685
2614,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1563069179856,0.0665602848304828,1.40577746465189,51.1272921246569,0.0195590252963492
2615,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2836195600687,0.066583651536506,1.41457307401884,51.1370707021824,0.0195552851633585
2616,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1837713396219,0.0666174141217358,1.40881163767986,51.1468474101777,0.0195515471751444
2617,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3391986696433,0.0666366318821547,1.41949902588187,51.1566222497147,0.0195478113296579
2618,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2308995674874,0.0666499897961429,1.41222374560387,51.1663952218641,0.0195440776248526
2619,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2699640637391,0.066681731486609,1.41590605328974,51.1761663276959,0.019540346058685
2620,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3671713664591,0.0667091014319716,1.42296371846441,51.1859355682789,0.0195366166291141
2621,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1612859304562,0.0667140485304508,1.40931329681153,51.1957029446808,0.0195328893341018
2622,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2199255469772,0.0667406430848282,1.4137760385563,51.2054684579684,0.0195291641716127
2623,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4987005073632,0.0667610304720593,1.43283540131913,51.2152321092075,0.019525441139614
2624,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2415418909283,0.0668003361980003,1.41653142258002,51.2249938994628,0.0195217202360758
2625,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1631416777199,0.0668277761618474,1.41180904170648,51.234753829798,0.0195180014589707
2626,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2851689201908,0.0668429713844275,1.42028250738124,51.2445119012758,0.0195142848062741
2627,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3181864604323,0.066843539383497,1.42241864088701,51.254268114958,0.0195105702759642
2628,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2102989151665,0.0668848351773973,1.41613086657709,51.2640224719052,0.0195068578660218
2629,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3796860250359,0.0668995690229247,1.42772419289626,51.2737749731771,0.0195031475744302
2630,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3795141737981,0.0669395044735749,1.4287031688277,51.2835256198323,0.0194994393991758
2631,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3751578053666,0.0669705967490924,1.42889310628531,51.2932744129286,0.0194957333382473
2632,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1662886046965,0.0669662639575749,1.41427202670614,51.3030213535226,0.0194920293896363
2633,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4307383099118,0.0670256972806638,1.43393947395436,51.31276644267,0.0194883275513369
2634,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0887710296991,0.0670005974229497,1.40971829244311,51.3225096814254,0.019484627821346
2635,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3285640223958,0.0670747218851896,1.42811407142512,51.3322510708424,0.0194809301976631
2636,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1446158428938,0.0670830568950765,1.41572580816034,51.3419906119737,0.0194772346782905
2637,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0831770987188,0.0670895364448091,1.41175616382628,51.3517283058711,0.0194735412612329
2638,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2343165127462,0.0670907818195993,1.42109408972042,51.361464153585,0.0194698499444977
2639,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1567253021514,0.0671602145419148,1.41843584508429,51.3711981561653,0.0194661607260952
2640,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.226732132729,0.0671829917993812,1.42364145307929,51.3809303146605,0.0194624736040381
2641,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2930650415684,0.0671651394440662,1.42694361164805,51.3906606301184,0.0194587885763417
2642,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2188200749741,0.0672292513803729,1.42410232757398,51.4003891035856,0.0194551056410241
2643,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0375235184057,0.0672457539887324,1.4122840346553,51.4101157361078,0.0194514247961059
2644,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4124582560748,0.0672935974551752,1.43842056547381,51.4198405287298,0.0194477460396103
2645,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0549629371219,0.0673053868280322,1.41469215556151,51.4295634824952,0.0194440693695634
2646,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2250219418478,0.0673063705042602,1.42573033163804,51.4392845984467,0.0194403947839935
2647,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4192503294528,0.0673761630788949,1.44069557874028,51.4490038776262,0.0194367222809317
2648,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.230315932704,0.0673864938113268,1.42789465013018,51.4587213210744,0.0194330518584118
2649,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1607477899478,0.0673908457927082,1.42283088559384,51.4684369298311,0.01942938351447
2650,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1035153423834,0.067422179966658,1.41986830245914,51.478150704935,0.0194257172471453
2651,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3247594984065,0.0674486673066901,1.43547435039633,51.487862647424,0.0194220530544791
2652,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9488033512952,0.0674709410918349,1.41078259649711,51.4975727583349,0.0194183909345154
2653,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5062548220824,0.0675134417166461,1.44944342878695,51.5072810387036,0.019414730885301
2654,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1836114538517,0.06753874805745,1.42828432932069,51.516987489565,0.0194110729048851
2655,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2934144016811,0.0675660419314621,1.43625835745119,51.526692111953,0.0194074169913194
2656,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0794497026433,0.0675582991478063,1.42143038824825,51.5363949069005,0.0194037631426583
2657,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0357320072747,0.0675926262042705,1.41929598499581,51.5460958754395,0.0194001113569588
2658,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1312234245711,0.0676156484023382,1.42630937205413,51.555795018601,0.0193964616322803
2659,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3574885116059,0.0676803818053088,1.44302720550205,51.565492337415,0.0193928139666848
2660,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2411196199299,0.0677001703084545,1.43545651873225,51.5751878329105,0.019389168358237
2661,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3089987866406,0.0677520559880267,1.44127492239336,51.5848815061157,0.019385524805004
2662,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1845312622615,0.0677574689262004,1.43296774883047,51.5945733580577,0.0193818833050555
2663,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3401017136003,0.0677869178738765,1.44407433156741,51.6042633897627,0.0193782438564636
2664,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3385391014766,0.0678033159911232,1.44435759643036,51.6139516022558,0.0193746064573032
2665,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3000976702988,0.0678296514853597,1.4423187331007,51.6236379965612,0.0193709711056515
2666,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3728959631364,0.0678508804764285,1.44762900768011,51.6333225737023,0.0193673377995883
2667,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3428614726423,0.0678757582465756,1.4461964466029,51.6430053347014,0.0193637065371959
2668,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1728130955248,0.0678908340560023,1.43499806586532,51.6526862805798,0.0193600773165592
2669,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2533707276611,0.0679127552899586,1.44087383723931,51.662365412358,0.0193564501357654
2670,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2743641138725,0.0679334979544755,1.44269681623335,51.6720427310552,0.0193528249929046
2671,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1183713413032,0.0679641022180611,1.43283174472681,51.6817182376902,0.019349201886069
2672,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2736362929963,0.0679885206376135,1.44383526164541,51.6913919332803,0.0193455808133534
2673,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3372760990175,0.0680013538940714,1.44846359804734,51.7010638188423,0.0193419617728553
2674,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2480302127893,0.0680336375325175,1.44303726585652,51.7107338953916,0.0193383447626745
2675,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3430991239677,0.0680491069406085,1.44979958953811,51.720402163943,0.0193347297809133
2676,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3214206746863,0.068092810564116,1.44936508566223,51.7300686255102,0.0193311168256765
2677,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0784344973978,0.0681163334155643,1.43334591210291,51.7397332811061,0.0193275058950714
2678,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1574807975259,0.0681433758221691,1.43928788517299,51.7493961317424,0.0193238969872078
2679,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3024763620825,0.068172252337687,1.44977028163108,51.7590571784301,0.0193202901001979
2680,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5546972758351,0.0681937279914297,1.46739839098886,51.7687164221791,0.0193166852321564
2681,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3055699368478,0.0682011701896413,1.45057215314886,51.7783738639985,0.0193130823812005
2682,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2503179543819,0.0681971603661148,1.44656484257025,51.7880295048962,0.0193094815454497
2683,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3774815179214,0.0682237630013711,1.45596564251139,51.7976833458795,0.0193058827230263
2684,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1545820289653,0.0682835152458679,1.44205552649679,51.8073353879545,0.0193022859120546
2685,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2230103017125,0.0682820672962726,1.44666345759095,51.8169856321265,0.0192986911106616
2686,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1728633348429,0.0683271865228896,1.44410361935017,51.8266340793998,0.0192950983169768
2687,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.46270114419,0.0683693057008867,1.46484645344632,51.8362807307777,0.019291507529132
2688,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1927831923246,0.0683694347742335,1.44636221238756,51.8459255872629,0.0192879187452615
2689,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2376988034622,0.0683913394365308,1.44989924824592,51.8555686498567,0.0192843319635019
2690,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2819152405048,0.0684138061637286,1.45347235654792,51.8652099195598,0.0192807471819925
2691,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.329898161346,0.0684235215977829,1.45671029408495,51.8748493973717,0.0192771643988747
2692,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4546365519561,0.0684504697417172,1.46595433279531,51.8844870842914,0.0192735836122925
2693,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2641998097161,0.0684642190408813,1.45324149889558,51.8941229813165,0.0192700048203923
2694,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2416462082027,0.0685013409786834,1.45257166259264,51.9037570894439,0.0192664280213229
2695,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0069175735174,0.0685343409718143,1.43707623690281,51.9133894096696,0.0192628532132355
2696,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2132224327877,0.0685523750528056,1.45123661377176,51.9230199429887,0.0192592803942836
2697,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2719120213834,0.068583117438809,1.45617061690999,51.9326486903951,0.0192557095626233
2698,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2575701146705,0.0686288086670718,1.45632561094,51.9422756528822,0.019252140716413
2699,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2459061104173,0.0686544840743534,1.45604188533537,51.9519008314422,0.0192485738538133
2700,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3215365301031,0.068655183976362,1.46116060278956,51.9615242270663,0.0192450089729875
2701,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0458852633575,0.0686843124778408,1.44305300574699,51.9711458407451,0.0192414460721011
2702,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9338938713487,0.0687239540152264,1.43602941474129,51.9807656734681,0.019237885149322
2703,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.134536127617,0.0687499675249484,1.45030967976364,51.9903837262238,0.0192343262028205
2704,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.361520641229,0.0687713549586029,1.46647884660238,52,0.0192307692307692
2705,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3157860603452,0.0688107489502815,1.46426020941557,52.0096144957834,0.0192272142313432
2706,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1217128036446,0.0688305565179436,1.45134858645123,52.0192272145598,0.0192236612027198
2707,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3863120474996,0.0688788779150667,1.47055818427703,52.0288381573143,0.0192201101430788
2708,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1337834711723,0.0688875768300457,1.45338124266629,52.0384473250308,0.0192165610506022
2709,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2552260736607,0.0688969789584102,1.46182864342557,52.0480547186924,0.0192130139234745
2710,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1419261080902,0.0689372434819241,1.45488469599824,52.0576603392815,0.0192094687598825
2711,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1782546802142,0.0689498308330724,1.45743695055553,52.0672641877793,0.0192059255580152
2712,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0219131294706,0.069038194627875,1.44880593190595,52.0768662651661,0.0192023843160642
2713,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3535056598813,0.0690839210796513,1.47265462690279,52.0864665724217,0.0191988450322232
2714,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1866952718748,0.0690959030803931,1.46139600446146,52.0960651105244,0.0191953077046884
2715,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1645110442173,0.0690957322965334,1.45971353322681,52.1056618804521,0.0191917723316582
2716,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3242997652919,0.0690986043526876,1.4707205255756,52.1152568831815,0.0191882389113334
2717,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0452322108759,0.0691094982913614,1.45140491696884,52.1248501196886,0.019184707441917
2718,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0273526672802,0.0691784927870839,1.45215253608824,52.1344415909483,0.0191811779216145
2719,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1475506466277,0.0691947196843841,1.46070377056991,52.1440312979348,0.0191776503486336
2720,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1573353386618,0.0692022590152884,1.46137867541102,52.1536192416212,0.0191741247211843
2721,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9927566816884,0.0692112435464633,1.45006533281532,52.1632054229799,0.0191706010374788
2722,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3374126329422,0.0692544960642906,1.47477415801318,52.1727898429823,0.0191670792957319
2723,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4212271849153,0.0693076288651843,1.48198286533412,52.182372502599,0.0191635594941605
2724,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2031269231394,0.0693469806102667,1.46784577257493,52.1919534027996,0.0191600416309837
2725,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4135317324358,0.0693542289147523,1.48259201695879,52.2015325445527,0.019156525704423
2726,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2095976575145,0.0693347122169237,1.46753475804333,52.2111099288265,0.0191530117127023
2727,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2929932960457,0.0693470016280254,1.47369037058594,52.2206855565876,0.0191494996540475
2728,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1722117486323,0.0694137675008155,1.46709220919797,52.2302594288024,0.0191459895266871
2729,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8965932249293,0.0694337517494586,1.44829970638707,52.2398315464359,0.0191424813288516
2730,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3112674097226,0.0694701984556805,1.47796192049483,52.2494019104525,0.0191389750587738
2731,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1627303079752,0.0694699298981217,1.46753191451371,52.2589705218157,0.019135470714689
2732,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1687872140507,0.069512114439697,1.46894764764168,52.2685373814879,0.0191319682948345
2733,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0993232080197,0.0695212482509311,1.46435094028498,52.2781024904309,0.01912846779745
2734,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4216180711274,0.0695588106710407,1.48751209070976,52.2876658496055,0.0191249692207774
2735,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1312439205392,0.0695962305652675,1.46812909319561,52.2972274599715,0.0191214725630609
2736,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1866950514078,0.0696410522140031,1.47286801183763,52.3067873224881,0.0191179778225468
2737,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1805669164054,0.0696639334102813,1.47289756620369,52.3163454381133,0.0191144849974839
2738,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1298408049701,0.069641908921232,1.46840141884308,52.3259018078045,0.0191109940861229
2739,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1662996168526,0.0695972050239032,1.46917761500376,52.3354564325181,0.0191075050867171
2740,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1765094528728,0.0697069304163898,1.47358358573659,52.3450093132096,0.0191040179975218
2741,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2630588361072,0.0697234627178163,1.48001022787445,52.3545604508337,0.0191005328167945
2742,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0623985415282,0.0697530557371946,1.46659674596577,52.3641098463442,0.0190970495427951
2743,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.412558800406,0.0697331674483951,1.48974043404004,52.373657500694,0.0190935681737856
2744,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1367697730244,0.0696846148015489,1.46872292193332,52.3832034148352,0.0190900887080303
2745,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0561022474527,0.0698516574925531,1.46819360910878,52.3927475897189,0.0190866111437956
2746,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.203685685527,0.0698935819456241,1.47948317287479,52.4022900262956,0.0190831354793502
2747,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1507653538697,0.0698947479697234,1.47575614681889,52.4118307255146,0.0190796617129649
2748,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9500702623382,0.0698997804093096,1.4618907459671,52.4213696883246,0.0190761898429129
2749,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2853964851878,0.069912261413649,1.48546579146772,52.4309069156733,0.0190727198674694
2750,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9900019931014,0.0699108339264361,1.46437628090003,52.4404424085076,0.0190692517849118
2751,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0296329555942,0.0699173223102155,1.46671368873705,52.4499761677734,0.01906578559352
2752,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1158618942361,0.0700180273374136,1.47597882969126,52.459508194416,0.0190623212915756
2753,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0056143024038,0.0700439291500443,1.46880761803726,52.4690384893796,0.0190588588773627
2754,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0730740348841,0.0700611733672777,1.47387380971337,52.4785670536077,0.0190553983491676
2755,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4001917296333,0.0701045725850416,1.49769086015506,52.4880938880428,0.0190519397052787
2756,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1536575281862,0.0701131756848924,1.48008456025822,52.4976189936268,0.0190484829439865
2757,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0935629612416,0.0701086784810501,1.47553080634551,52.5071423713003,0.0190450280635837
2758,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2099942447087,0.0702206202117673,1.48677489325339,52.5166640220035,0.0190415750623653
2759,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2801489246095,0.070245539249507,1.49229114038784,52.5261839466756,0.0190381239386283
2760,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0641109480934,0.0702667409649962,1.47746231979122,52.5357021462548,0.019034674690672
2761,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3993277357569,0.0702855723084177,1.50117974786751,52.5452186216786,0.0190312273167978
2762,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2965937204982,0.0703202952131378,1.49493921016318,52.5547333738836,0.0190277818153091
2763,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0870298273067,0.0703252044959597,1.48006145658539,52.5642464038057,0.0190243381845117
2764,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3391781681462,0.0703618048869161,1.49891194508581,52.5737577123797,0.0190208964227133
2765,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2618214809243,0.0703945593475074,1.49402242312621,52.5832673005396,0.0190174565282241
2766,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1738708597989,0.0704337741326047,1.48863689582574,52.5927751692188,0.019014018499356
2767,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2448153845512,0.0704610406022908,1.49438400081566,52.6022813193496,0.0190105823344234
2768,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0204832110858,0.0705163348757545,1.47973050362725,52.6117857518636,0.0190071480317426
2769,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2377970937156,0.0705234755620358,1.49514344056516,52.6212884676915,0.0190037155896322
2770,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3764924918172,0.0705321243260562,1.50511670375905,52.6307894677631,0.0190002850064127
2771,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1835322691083,0.0705643502333254,1.4922632791972,52.6402887530074,0.0189968562804069
2772,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1176478753212,0.0706184169058097,1.48875895829676,52.6497863243527,0.0189934294099397
2773,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2758647429464,0.0706327115599188,1.50020801935562,52.6592821827263,0.018990004393338
2774,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3616555845171,0.0706789026039169,1.50725284482014,52.6687763290548,0.0189865812289311
2775,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1647805757227,0.0706915652247229,1.49347972473495,52.6782687642637,0.01898315991505
2776,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1357952495226,0.0707144373957067,1.49197996730795,52.687759489278,0.0189797404500281
2777,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2498847303019,0.0707372638901117,1.50060219733201,52.6972485050216,0.0189763228322008
2778,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2003088836182,0.0707862199454401,1.49813632067568,52.7067358124178,0.0189729070599056
2779,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1884911740892,0.0707935163950115,1.49744770579842,52.7162214123888,0.0189694931314821
2780,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4442784394747,0.0708014112455735,1.51544268594332,52.7257053058563,0.018966081045272
2781,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2792004308736,0.070863907808524,1.50536630263665,52.7351874937408,0.0189626707996191
2782,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9482297974394,0.0708783399224354,1.48225375212241,52.7446679769624,0.0189592623928693
2783,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1255713924771,0.0709191759216052,1.49565559715629,52.7541467564399,0.0189558558233704
2784,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3119197399499,0.0709380986014157,1.50924690701925,52.7636238330917,0.0189524510894726
2785,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1618488333518,0.0709588180747191,1.49906414392028,52.773099207835,0.0189490481895278
2786,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3308287737085,0.0709735441196563,1.51134661029342,52.7825728815866,0.0189456471218904
2787,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2128125349231,0.0710162212879228,1.50389506285154,52.792044855262,0.0189422478849164
2788,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1618730047509,0.0710527978470103,1.50105630088942,52.8015151297763,0.0189388504769643
2789,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2518972647516,0.0710651770303515,1.50770443228693,52.8109837060436,0.0189354548963943
2790,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2709061317434,0.0710785273968186,1.50933631257928,52.820450584977,0.0189320611415688
2791,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1563903098853,0.0710960693930431,1.5015814732257,52.8299157674892,0.0189286692108524
2792,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4930849312252,0.0711860046064871,1.52736542674393,52.8393792544916,0.0189252791026116
2793,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4532583405826,0.0712139744076237,1.52517020408865,52.8488410468952,0.0189218908152149
2794,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3487207222111,0.0712299357368623,1.51800991534283,52.85830114561,0.0189185043470329
2795,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.417917481011,0.0712701163939342,1.52386247459941,52.8677595515452,0.0189151196964384
2796,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2593015733042,0.0712815078420479,1.51281602138797,52.8772162656091,0.0189117368618058
2797,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.437931378325,0.0713189017769436,1.5263335694248,52.8866712887094,0.0189083558415121
2798,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4206547454233,0.0713528902576925,1.52582983412467,52.8961246217528,0.0189049766339359
2799,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6113195974281,0.0713878379472537,1.54016423319768,52.9055762656452,0.0189015992374581
2800,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3444593888871,0.0714010476423938,1.52141868810109,52.9150262212918,0.0188982236504614
2801,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5179223832065,0.0714109322154166,1.53398591431055,52.924474489597,0.0188948498713306
2802,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2620840002794,0.0714602208966346,1.51681093079626,52.9339210714642,0.0188914778984526
2803,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5195737470098,0.0714832620361547,1.53566742068151,52.9433659677962,0.0188881077302163
2804,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4656165420177,0.071526857188198,1.53275984716136,52.9528091794949,0.0188847393650124
2805,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5157353951027,0.0715294110375904,1.5363621855785,52.9622507074614,0.018881372801234
2806,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2047486852322,0.0715805729842508,1.51526948890072,52.9716905525961,0.0188780080372759
2807,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.405461552186,0.0716053986703438,1.53013078348704,52.9811287157984,0.0188746450715349
2808,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6936294653388,0.0716597453405596,1.55191670912943,52.9905651979671,0.0188712839024099
2809,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4875314119387,0.0716640507042412,1.53725598271195,53,0.0188679245283019
2810,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5416076234021,0.0717599263238167,1.54319264098306,53.0094331227943,0.0188645669476136
2811,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4033366272886,0.0717655806432177,1.53341379004853,53.0188645672463,0.01886121115875
2812,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5215700650785,0.0718254833499524,1.54316864863704,53.0282943342514,0.0188578571601179
2813,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5940660263642,0.0718603528363619,1.54912212098007,53.0377224247045,0.018854504950126
2814,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7757743748071,0.0718872532479828,1.56270821309015,53.0471488394994,0.0188511545271853
2815,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3718729742354,0.0719186883407624,1.53442588236384,53.0565735795292,0.0188478058897084
2816,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4677280173332,0.0719819216277794,1.54266280056786,53.0659966456864,0.0188444590361102
2817,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4840008491316,0.0720360136938242,1.54499286488815,53.0754180388624,0.0188411139648074
2818,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6065664831497,0.072050986308633,1.55412866559755,53.084837759948,0.0188377706742186
2819,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1025818318856,0.0720758737340381,1.51840331303796,53.0942558098331,0.0188344291627645
2820,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.244759534079,0.0720809699696562,1.52874146577111,53.103672189407,0.0188310894288677
2821,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5315182929908,0.0721081748561201,1.54996080683503,53.113086899558,0.0188277514709529
2822,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4359745939483,0.0721334881156852,1.54362519517034,53.1224999411737,0.0188244152874464
2823,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2210936667692,0.072233236588656,1.53026451845208,53.1319113151409,0.0188210808767768
2824,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5993672191975,0.0722500818904669,1.55790480959297,53.1413210223457,0.0188177482373745
2825,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.523415653434,0.0722616229426865,1.55267117885133,53.1507290636732,0.0188144173676719
2826,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5786173273375,0.0723509004090622,1.55857989892011,53.160135440008,0.0188110882661033
2827,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4915650309127,0.0724314404068674,1.55402086680212,53.1695401522338,0.018807760931105
2828,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7291757850306,0.0724412004155015,1.57141380075107,53.1789432012333,0.018804435361115
2829,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6025387593495,0.0724614094613131,1.56269052758434,53.1883445878888,0.0188011115545736
2830,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7300196297811,0.0724889475263058,1.57250710498923,53.1977443130815,0.0187977895099228
2831,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6079770053668,0.0725285940090946,1.56453407856456,53.2071423776921,0.0187944692256065
2832,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6916807745496,0.0725855343765221,1.57182777838125,53.2165387826003,0.0187911507000707
2833,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3725599619784,0.0725958444223237,1.54892358639316,53.2259335286851,0.0187878339317632
2834,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.876883719672,0.0726769043919429,1.58724352014726,53.2353266168247,0.0187845189191336
2835,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7465442590428,0.0726868003528191,1.57800096653183,53.2447180478965,0.0187812056606337
2836,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.2541078227774,0.018777894154717
2837,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.2634959423431,0.018774584399839
2838,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.2728824074688,0.0187712763944569
2839,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.2822672190289,0.0187679701370303
2840,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.2916503778969,0.01876466562602
2841,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3010318849457,0.0187613628598894
2842,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3104117410474,0.0187580618371032
2843,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3197899470731,0.0187547625561284
2844,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3291665038935,0.0187514650154337
2845,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3385414123783,0.0187481692134898
2846,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3479146733966,0.018744875148769
2847,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3572862878164,0.0187415828197458
2848,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3666562565053,0.0187382922248965
2849,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3760245803301,0.0187350033626992
2850,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3853912601566,0.0187317162316339
2851,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.39475629685,0.0187284308301824
2852,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4041196912748,0.0187251471568285
2853,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4134814442946,0.0187218652100577
2854,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4228415567723,0.0187185849883575
2855,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4322000295702,0.0187153064902172
2856,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4415568635496,0.018712029714128
2857,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4509120595711,0.0187087546585828
2858,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4602656184946,0.0187054813220765
2859,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4696175411794,0.0187022097031058
2860,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4789678284838,0.0186989398001691
2861,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4883164812653,0.018695671611767
2862,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.497663500381,0.0186924051364015
2863,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.507008886687,0.0186891403725767
2864,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5163526410386,0.0186858773187984
2865,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5256947642905,0.0186826159735744
2866,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5350352572967,0.0186793563354141
2867,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5443741209102,0.0186760984028288
2868,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5537113559835,0.0186728421743318
2869,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5630469633683,0.0186695876484379
2870,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5723809439155,0.0186663348236639
2871,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5817132984753,0.0186630836985285
2872,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.591044027897,0.0186598342715519
2873,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6003731330296,0.0186565865412564
2874,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6097006147208,0.0186533405061659
2875,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.619026473818,0.0186500961648063
2876,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6283507111677,0.018646853515705
2877,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6376733276155,0.0186436125573916
2878,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6469943240066,0.018640373288397
2879,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6563137011852,0.0186371357072543
2880,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.665631459995,0.0186338998124982
2881,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6749476012786,0.0186306656026652
2882,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6842621258782,0.0186274330762936
2883,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6935750346352,0.0186242022319234
2884,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7028863283902,0.0186209730680965
2885,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7121960079831,0.0186177455833564
2886,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7215040742532,0.0186145197762485
2887,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7308105280388,0.01861129564532
2888,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7401153701776,0.0186080731891197
2889,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7494186015068,0.0186048524061983
2890,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7587202228625,0.0186016332951081
2891,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7680202350803,0.0185984158544034
2892,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.777318638995,0.01859520008264
2893,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7866154354408,0.0185919859783757
2894,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7959106252511,0.0185887735401697
2895,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8052042092584,0.0185855627665832
2896,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8144961882948,0.0185823536561792
2897,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8237865631916,0.0185791462075221
2898,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8330753347791,0.0185759404191784
2899,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8423625038872,0.0185727362897162
2900,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.851648071345,0.0185695338177052
2901,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8609320379809,0.018566333001717
2902,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8702144046225,0.0185631338403248
2903,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8794951720968,0.0185599363321036
2904,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8887743412299,0.0185567404756301
2905,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8980519128475,0.0185535462694828
2906,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9073278877742,0.0185503537122416
2907,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9166022668343,0.0185471628024886
2908,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9258750508511,0.0185439735388071
2909,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9351462406472,0.0185407859197825
2910,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9444158370447,0.0185375999440016
2911,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9536838408648,0.0185344156100532
2912,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9629502529282,0.0185312329165275
2913,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9722150740545,0.0185280518620167
2914,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9814783050631,0.0185248724451143
2915,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9907399467724,0.0185216946644159
2916,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54,0.0185185185185185
2917,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0092584655631,0.0185153440060209
2918,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.018515344278,0.0185121711255237
2919,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0277706369604,0.0185089998756288
2920,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0370243444252,0.0185058302549401
2921,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0462764674866,0.0185026622620632
2922,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0555270069583,0.0184994958956052
2923,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0647759636531,0.0184963311541748
2924,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0740233383831,0.0184931680363827
2925,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0832691319598,0.018490006540841
2926,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0925133451941,0.0184868466661634
2927,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1017559788959,0.0184836884109655
2928,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1109970338747,0.0184805317738643
2929,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1202365109392,0.0184773767534787
2930,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1294744108974,0.0184742233484292
2931,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1387107345567,0.0184710715573377
2932,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1479454827235,0.0184679213788279
2933,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.157178656204,0.0184647728115254
2934,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1664102558034,0.018461625854057
2935,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1756402823261,0.0184584805050515
2936,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1848687365763,0.0184553367631391
2937,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1940956193569,0.0184521946269516
2938,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2033209314706,0.0184490540951227
2939,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2125446737192,0.0184459151662876
2940,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2217668469038,0.0184427778390829
2941,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.230987451825,0.0184396421121472
2942,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2402064892825,0.0184365079841205
2943,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2494239600754,0.0184333754536444
2944,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2586398650021,0.0184302445193621
2945,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2678542048605,0.0184271151799187
2946,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2770669804476,0.0184239874339605
2947,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2862781925599,0.0184208612801357
2948,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2954878419929,0.0184177367170939
2949,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3046959295419,0.0184146137434866
2950,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3139024560011,0.0184114923579665
2951,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3231074221643,0.0184083725591882
2952,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3323108288245,0.0184052543458078
2953,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3415126767741,0.0184021377164829
2954,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3507129668048,0.018399022669873
2955,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3599116997075,0.0183959092046388
2956,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3691088762727,0.0183927973194427
2957,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3783044972901,0.018389687012949
2958,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3874985635486,0.0183865782838231
2959,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3966910758366,0.0183834711307322
2960,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4058820349418,0.0183803655523452
2961,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4150714416512,0.0183772615473324
2962,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4242592967511,0.0183741591143657
2963,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4334456010273,0.0183710582521186
2964,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4426303552648,0.0183679589592661
2965,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4518135602479,0.018364861234485
2966,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4609952167604,0.0183617650764533
2967,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4701753255853,0.0183586704838508
2968,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4793538875049,0.0183555774553588
2969,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4885309033011,0.0183524859896602
2970,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4977063737549,0.0183493960854393
2971,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5068802996466,0.0183463077413822
2972,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.516052681756,0.0183432209561763
2973,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5252235208623,0.0183401357285107
2974,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5343928177439,0.018337052057076
2975,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5435605731786,0.0183339699405642
2976,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5527267879434,0.0183308893776692
2977,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.561891462815,0.018327810367086
2978,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.571054598569,0.0183247329075114
2979,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5802161959808,0.0183216569976438
2980,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5893762558247,0.0183185826361828
2981,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5985347788748,0.0183155098218299
2982,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6076917659042,0.0183124385532878
2983,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6168472176855,0.018309368829261
2984,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6260011349907,0.0183063006484553
2985,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6351535185909,0.0183032340095782
2986,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.644304369257,0.0183001689113386
2987,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6534536877588,0.0182971053524469
2988,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6626014748658,0.0182940433316151
2989,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6717477313466,0.0182909828475566
2990,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6808924579693,0.0182879238989864
2991,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6900356555013,0.018284866484621
2992,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6991773247094,0.0182818106031783
2993,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7083174663597,0.0182787562533778
2994,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7174560812178,0.0182757034339405
2995,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7265931700485,0.0182726521435888
2996,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.735728733616,0.0182696023810467
2997,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.744862772684,0.0182665541450397
2998,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7539952880153,0.0182635074342946
2999,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7631262803723,0.0182604622475399
3000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7722557505166,0.0182574185835055
3001,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7813836992093,0.0182543764409228
3002,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7905101272109,0.0182513358185246
3003,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.799635035281,0.0182482967150453
3004,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8087584241789,0.0182452591292207
3005,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.817880294663,0.018242223059788
3006,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8270006474912,0.0182391885054861
3007,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8361194834208,0.0182361554650551
3008,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8452368032084,0.0182331239372368
3009,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8543526076099,0.0182300939207743
3010,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8634668973808,0.0182270654144122
3011,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8725796732758,0.0182240384168966
3012,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.881690936049,0.0182210129269751
3013,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8908006864538,0.0182179889433966
3014,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8999089252432,0.0182149664649115
3015,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9090156531694,0.0182119454902718
3016,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9181208709839,0.0182089260182307
3017,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9272245794378,0.0182059080475432
3018,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9363267792815,0.0182028915769654
3019,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9454274712646,0.0181998766052549
3020,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9545266561363,0.018196863131171
3021,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9636243346452,0.0181938511534741
3022,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.972720507539,0.0181908406709262
3023,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9818151755651,0.0181878316822908
3024,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9909083394701,0.0181848241863327
3025,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55,0.0181818181818182
3026,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0090901579003,0.018178813667515
3027,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0181788139157,0.0181758106421922
3028,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0272659687904,0.0181728091046203
3029,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0363516232681,0.0181698090535715
3030,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0454357780915,0.018166810487819
3031,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0545184340032,0.0181638134061377
3032,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0635995917448,0.0181608178073037
3033,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0726792520575,0.0181578236900948
3034,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0817574156816,0.0181548310532899
3035,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0908340833573,0.0181518398956696
3036,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0999092558236,0.0181488502160157
3037,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1089829338194,0.0181458620131114
3038,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1180551180827,0.0181428752857415
3039,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1271258093509,0.018139890032692
3040,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1361950083609,0.0181369062527503
3041,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.145262715849,0.0181339239447053
3042,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1543289325507,0.0181309431073474
3043,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1633936592012,0.018127963739468
3044,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1724568965349,0.0181249858398603
3045,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1815186452856,0.0181220094073187
3046,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1905789061865,0.018119034440639
3047,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1996376799703,0.0181160609386184
3048,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.208694967369,0.0181130889000555
3049,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2177507691141,0.0181101183237501
3050,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2268050859363,0.0181071492085037
3051,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2358579185659,0.0181041815531189
3052,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2449092677325,0.0181012153563999
3053,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2539591341652,0.0180982506171521
3054,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2630075185924,0.0180952873341822
3055,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2720544217419,0.0180923255062985
3056,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.281099844341,0.0180893651323105
3057,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2901437871163,0.0180864062110292
3058,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.299186250794,0.0180834487412668
3059,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3082272360993,0.018080492721837
3060,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3172667437573,0.0180775381515547
3061,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3263047744922,0.0180745850292363
3062,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3353413290277,0.0180716333536994
3063,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3443764080868,0.0180686831237633
3064,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3534100123922,0.0180657343382481
3065,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3624421426656,0.0180627869959757
3066,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3714727996285,0.0180598410957692
3067,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3805019840016,0.0180568966364531
3068,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3895296965049,0.018053953616853
3069,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3985559378582,0.0180510120357961
3070,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4075807087803,0.0180480718921108
3071,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4166040099896,0.018045133184627
3072,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4256258422041,0.0180421959121758
3073,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4346462061408,0.0180392600735896
3074,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4436651025164,0.0180363256677022
3075,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4526825320471,0.0180333926933486
3076,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4616984954482,0.0180304611493655
3077,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4707129934347,0.0180275310345904
3078,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4797260267208,0.0180246023478625
3079,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4887375960203,0.0180216750880222
3080,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4977477020464,0.0180187492539112
3081,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5067563455117,0.0180158248443725
3082,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.515763527128,0.0180129018582505
3083,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.524769247607,0.0180099802943908
3084,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5337735076593,0.0180070601516405
3085,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5427763079953,0.0180041414288477
3086,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5517776493246,0.0180012241248622
3087,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5607775323564,0.0179983082385346
3088,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5697759577992,0.0179953937687174
3089,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.578772926361,0.0179924807142638
3090,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5877684387492,0.0179895690740289
3091,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5967624956706,0.0179866588468685
3092,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6057550978314,0.0179837500316402
3093,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6147462459373,0.0179808426272025
3094,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6237359406935,0.0179779366324155
3095,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6327241828045,0.0179750320461404
3096,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6417109729742,0.0179721288672397
3097,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6506963119061,0.0179692270945774
3098,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.659680200303,0.0179663267270184
3099,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6686626388671,0.0179634277634292
3100,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6776436283002,0.0179605302026775
3101,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6866231693034,0.0179576340436322
3102,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6956012625773,0.0179547392851635
3103,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7045779088218,0.017951845926143
3104,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7135531087365,0.0179489539654435
3105,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7225268630201,0.0179460634019389
3106,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7314991723711,0.0179431742345045
3107,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7404700374871,0.0179402864620171
3108,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7494394590654,0.0179374000833544
3109,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7584074378026,0.0179345150973955
3110,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7673739743947,0.0179316315030208
3111,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7763390695374,0.017928749299112
3112,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7853027239254,0.0179258684845519
3113,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7942649382533,0.0179229890582246
3114,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8032257132148,0.0179201110190157
3115,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8121850495033,0.0179172343658117
3116,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8211429478115,0.0179143590975005
3117,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8300994088314,0.0179114852129713
3118,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8390544332549,0.0179086127111145
3119,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8480080217728,0.0179057415908217
3120,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8569601750758,0.0179028718509858
3121,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8659108938537,0.017900003490501
3122,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.874860178796,0.0178971365082626
3123,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8838080305915,0.0178942709031673
3124,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8927544499285,0.0178914066741128
3125,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9016994374947,0.0178885438199983
3126,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9106429939775,0.0178856823397241
3127,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9195851200633,0.0178828222321916
3128,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9285258164383,0.0178799634963038
3129,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.937465083788,0.0178771061309645
3130,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9464029227975,0.0178742501350791
3131,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9553393341511,0.0178713955075539
3132,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9642743185329,0.0178685422472966
3133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9732078766261,0.0178656903532161
3134,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9821400091136,0.0178628398242226
3135,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9910707166777,0.0178599906592273
3136,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56,0.0178571428571429
3137,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0089278597618,0.0178542964168829
3138,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0178542966437,0.0178514513373625
3139,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0267793113258,0.0178486076174979
3140,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0357029044876,0.0178457652562062
3141,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0446250768082,0.0178429242524063
3142,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0535458289661,0.0178400846050178
3143,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0624651616391,0.0178372463129619
3144,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0713830755047,0.0178344093751605
3145,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0802995712398,0.0178315737905373
3146,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0892146495206,0.0178287395580167
3147,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.098128311023,0.0178259066765246
3148,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1070405564221,0.017823075144988
3149,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1159513863928,0.017820244962335
3150,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1248608016091,0.017817416127495
3151,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1337688027448,0.0178145886393985
3152,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1426753904728,0.0178117624969774
3153,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1515805654658,0.0178089376991646
3154,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1604843283959,0.0178061142448941
3155,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1693866799345,0.0178032921331013
3156,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1782876207526,0.0178004713627226
3157,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1871871515206,0.0177976519326958
3158,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1960852729085,0.0177948338419596
3159,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2049819855856,0.0177920170894541
3160,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2138772902208,0.0177892016741205
3161,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2227711874824,0.0177863875949011
3162,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2316636780382,0.0177835748507395
3163,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2405547625555,0.0177807634405803
3164,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2494444417009,0.0177779533633694
3165,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2583327161408,0.017775144618054
3166,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2672195865408,0.0177723372035821
3167,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.276105053566,0.0177695311189031
3168,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2849891178812,0.0177667263629675
3169,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2938717801503,0.0177639229347271
3170,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.302753041037,0.0177611208331347
3171,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3116329012043,0.0177583200571442
3172,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3205113613149,0.0177555206057109
3173,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3293884220306,0.0177527224777909
3174,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3382640840131,0.0177499256723419
3175,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3471383479232,0.0177471301883223
3176,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3560112144215,0.0177443360246919
3177,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3648826841678,0.0177415431804116
3178,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3737527578216,0.0177387516544436
3179,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3826214360418,0.0177359614457508
3180,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3914887194867,0.0177331725532977
3181,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4003546088143,0.0177303849760498
3182,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4092191046818,0.0177275987129735
3183,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4180822077461,0.0177248137630368
3184,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4269439186635,0.0177220301252084
3185,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4358042380899,0.0177192477984583
3186,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4446631666803,0.0177164667817578
3187,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4535207050898,0.017713687074079
3188,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4623768539724,0.0177109086743954
3189,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.471231613982,0.0177081315816814
3190,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4800849857718,0.0177053557949128
3191,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4889369699944,0.0177025813130662
3192,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4977875673021,0.0176998081351197
3193,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5066367783467,0.0176970362600522
3194,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5154846037792,0.0176942656868438
3195,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5243310442503,0.0176914964144758
3196,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5331761004103,0.0176887284419306
3197,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5420197729087,0.0176859617681917
3198,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5508620623948,0.0176831963922435
3199,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5597029695171,0.0176804323130719
3200,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5685424949238,0.0176776695296637
3201,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5773806392625,0.0176749080410067
3202,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5862174031804,0.0176721478460901
3203,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5950527873241,0.0176693889439039
3204,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6038867923396,0.0176666313334393
3205,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6127194188726,0.0176638750136888
3206,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6215506675683,0.0176611199836457
3207,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6303805390711,0.0176583662423047
3208,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6392090340252,0.0176556137886612
3209,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6480361530742,0.0176528626217121
3210,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6568618968612,0.0176501127404552
3211,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6656862660288,0.0176473641438894
3212,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.674509261219,0.0176446168310146
3213,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6833308830736,0.0176418708008321
3214,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6921511322335,0.017639126052344
3215,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7009700093393,0.0176363825845535
3216,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7097875150313,0.017633640396465
3217,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7186036499489,0.0176308994870839
3218,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7274184147313,0.0176281598554168
3219,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7362318100171,0.0176254215004713
3220,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7450438364444,0.017622684421256
3221,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7538544946508,0.0176199486167808
3222,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7626637852735,0.0176172140860563
3223,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.771471708949,0.0176144808280946
3224,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7802782663136,0.0176117488419087
3225,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7890834580027,0.0176090181265125
3226,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7978872846517,0.0176062886809212
3227,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8066897468951,0.017603560504151
3228,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8154908453672,0.0176008335952191
3229,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8242905807015,0.0175981079531439
3230,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8330889535313,0.0175953835769447
3231,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8418859644893,0.017592660465642
3232,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8506816142076,0.0175899386182573
3233,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.859475903318,0.0175872180338132
3234,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8682688324517,0.0175844987113332
3235,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8770604022395,0.0175817806498422
3236,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8858506133116,0.0175790638483657
3237,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8946394662977,0.0175763483059307
3238,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9034269618272,0.0175736340215649
3239,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9122131005288,0.0175709209942972
3240,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9209978830308,0.0175682092231577
3241,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9297813099611,0.0175654987071771
3242,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.938563381947,0.0175627894453877
3243,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9473440996154,0.0175600814368225
3244,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9561234635926,0.0175573746805156
3245,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9649014745045,0.0175546691755021
3246,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9736781329765,0.0175519649208184
3247,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9824534396335,0.0175492619155015
3248,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9912273951,0.0175465601585899
3249,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57,0.0175438596491228
3250,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0087712549569,0.0175411603861406
3251,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0175411605937,0.0175384623686846
3252,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.026309717533,0.0175357655957974
3253,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0350769263968,0.0175330700665222
3254,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0438427878066,0.0175303757799037
3255,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0526073023836,0.0175276827349873
3256,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0613704707484,0.0175249909308195
3257,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0701322935211,0.017522300366448
3258,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0788927713213,0.0175196110409212
3259,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0876519047683,0.0175169229532888
3260,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0964096944808,0.0175142361026015
3261,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1051661410769,0.0175115504879107
3262,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1139212451745,0.0175088661082693
3263,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1226750073909,0.0175061829627309
3264,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1314274283428,0.0175035010503501
3265,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1401785086466,0.0175008203701827
3266,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1489282489182,0.0174981409212854
3267,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.157676649773,0.0174954627027159
3268,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1664237118258,0.017492785713533
3269,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1751694356912,0.0174901099527963
3270,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1839138219832,0.0174874354195667
3271,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1926568713152,0.0174847621129059
3272,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2013985843004,0.0174820900318766
3273,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2101389615512,0.0174794191755427
3274,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2188780036799,0.0174767495429688
3275,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.227615711298,0.0174740811332208
3276,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2363520850167,0.0174714139453653
3277,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2450871254468,0.0174687479784702
3278,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2538208331985,0.0174660832316042
3279,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2625532088816,0.017463419703837
3280,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2712842531054,0.0174607573942395
3281,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2800139664787,0.0174580963018832
3282,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.28874234961,0.017455436425841
3283,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2974694031072,0.0174527777651865
3284,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3061951275776,0.0174501203189944
3285,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3149195236284,0.0174474640863405
3286,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3236425918661,0.0174448090663013
3287,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3323643328967,0.0174421552579546
3288,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3410847473258,0.0174395026603789
3289,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3498038357587,0.0174368512726539
3290,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3585215987999,0.0174342010938602
3291,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3672380370539,0.0174315521230793
3292,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3759531511242,0.0174289043593937
3293,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3846669416143,0.0174262578018871
3294,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.393379409127,0.0174236124496439
3295,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4020905542647,0.0174209683017495
3296,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4108003776293,0.0174183253572904
3297,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4195088798224,0.0174156836153541
3298,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4282160614449,0.0174130430750288
3299,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4369219230975,0.0174104037354039
3300,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4456264653803,0.0174077655955698
3301,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4543296888929,0.0174051286546177
3302,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4630315942346,0.0174024929116398
3303,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.471732182004,0.0173998583657294
3304,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4804314527997,0.0173972250159805
3305,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4891294072192,0.0173945928614884
3306,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4978260458602,0.0173919619013491
3307,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5065213693195,0.0173893321346597
3308,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5152153781936,0.017386703560518
3309,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5239080730786,0.0173840761780232
3310,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5325994545701,0.017381449986275
3311,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5412895232632,0.0173788249843743
3312,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5499782797526,0.0173762011714229
3313,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5586657246326,0.0173735785465236
3314,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.567351858497,0.01737095710878
3315,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5760366819391,0.0173683368572969
3316,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5847201955519,0.0173657177911797
3317,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5934023999277,0.017363099909535
3318,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6020832956587,0.0173604832114704
3319,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6107628833363,0.0173578676960941
3320,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6194411635517,0.0173552533625156
3321,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6281181368956,0.0173526402098451
3322,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6367938039582,0.0173500282371939
3323,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6454681653294,0.0173474174436742
3324,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6541412215983,0.017344807828399
3325,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.662812973354,0.0173421993904824
3326,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6714834211849,0.0173395921290393
3327,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.680152565679,0.0173369860431857
3328,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6888204074238,0.0173343811320384
3329,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6974869470066,0.0173317773947151
3330,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.706152185014,0.0173291748303345
3331,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7148161220323,0.0173265734380163
3332,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7234787586472,0.0173239732168809
3333,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7321400954442,0.0173213741660499
3334,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7408001330082,0.0173187762846455
3335,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7494588719236,0.0173161795717912
3336,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7581163127746,0.0173135840266111
3337,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7667724561447,0.0173109896482304
3338,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7754273026172,0.0173083964357751
3339,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7840808527747,0.0173058043883722
3340,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7927331071996,0.0173032135051496
3341,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8013840664737,0.0173006237852361
3342,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8100337311785,0.0172980352277614
3343,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8186821018951,0.0172954478318561
3344,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8273291792038,0.0172928615966519
3345,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.835974963685,0.017290276521281
3346,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8446194559183,0.017287692604877
3347,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8532626564829,0.0172851098465739
3348,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8619045659577,0.0172825282455071
3349,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8705451849211,0.0172799478008125
3350,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8791845139511,0.0172773685116272
3351,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8878225536252,0.017274790377089
3352,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8964593045205,0.0172722133963367
3353,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9050947672137,0.0172696375685099
3354,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.913728942281,0.0172670628927493
3355,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9223618302983,0.0172644893681962
3356,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.930993431841,0.0172619169939931
3357,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9396237474839,0.0172593457692833
3358,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9482527778017,0.0172567756932107
3359,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9568805233684,0.0172542067649206
3360,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9655069847578,0.0172516389835589
3361,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.974132162543,0.0172490723482722
3362,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9827560572969,0.0172465068582085
3363,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9913786695919,0.0172439425125162
3364,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58,0.0172413793103448
3365,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0086200490927,0.0172388172508448
3366,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0172388174411,0.0172362563331673
3367,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.025856305616,0.0172336965564645
3368,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0344725141876,0.0172311379198894
3369,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0430874437258,0.017228580422596
3370,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0517010948,0.0172260240637389
3371,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0603134679791,0.0172234688424738
3372,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0689245638319,0.0172209147579573
3373,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0775343829264,0.0172183618093467
3374,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0861429258304,0.0172158099958004
3375,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0947501931113,0.0172132593164774
3376,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1033561853358,0.0172107097705379
3377,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1119609030705,0.0172081613571426
3378,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1205643468816,0.0172056140754534
3379,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1291665173345,0.0172030679246329
3380,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1377674149945,0.0172005229038445
3381,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1463670404265,0.0171979790122527
3382,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1549653941948,0.0171954362490227
3383,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1635624768635,0.0171928946133206
3384,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1721582889959,0.0171903541043132
3385,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1807528311554,0.0171878147211685
3386,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1893461039046,0.0171852764630551
3387,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1979381078058,0.0171827393291426
3388,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.206528843421,0.0171802033186012
3389,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2151183113115,0.0171776684306024
3390,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2237065120385,0.0171751346643182
3391,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2322934461627,0.0171726020189215
3392,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2408791142441,0.0171700704935861
3393,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2494635168428,0.0171675400874868
3394,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.258046654518,0.0171650107997991
3395,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2666285278289,0.0171624826296992
3396,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2752091373339,0.0171599555763645
3397,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2837884835912,0.017157429638973
3398,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2923665671587,0.0171549048167036
3399,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3009433885936,0.017152381108736
3400,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.309518948453,0.0171498585142509
3401,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3180932472933,0.0171473370324297
3402,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3266662856707,0.0171448166624547
3403,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.335238064141,0.0171422974035089
3404,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3438085832593,0.0171397792547765
3405,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3523778435806,0.0171372622154422
3406,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3609458456595,0.0171347462846916
3407,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.36951259005,0.0171322314617112
3408,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3780780773057,0.0171297177456883
3409,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.38664230798,0.0171272051358111
3410,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3952052826257,0.0171246936312685
3411,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4037670017954,0.0171221832312505
3412,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4123274660409,0.0171196739349475
3413,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4208866759141,0.0171171657415512
3414,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4294446319662,0.0171146586502537
3415,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4380013347479,0.0171121526602483
3416,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4465567848098,0.0171096477707289
3417,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4551109827019,0.0171071439808902
3418,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4636639289739,0.017104641289928
3419,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4722156241749,0.0171021396970386
3420,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4807660688538,0.0170996392014192
3421,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.489315263559,0.0170971398022681
3422,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4978632088387,0.0170946414987839
3423,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5064099052403,0.0170921442901666
3424,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5149553533112,0.0170896481756166
3425,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5234995535981,0.0170871531543352
3426,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5320425066476,0.0170846592255247
3427,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5405842130056,0.017082166388388
3428,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5491246732178,0.0170796746421289
3429,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5576638878294,0.017077183985952
3430,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5662018573853,0.0170746944190628
3431,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5747385824299,0.0170722059406674
3432,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5832740635072,0.017069718549973
3433,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.591808301161,0.0170672322461873
3434,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6003412959344,0.0170647470285191
3435,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6088730483704,0.0170622628961777
3436,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6174035590114,0.0170597798483735
3437,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6259328283994,0.0170572978843175
3438,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6344608570762,0.0170548170032217
3439,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.642987645583,0.0170523372042986
3440,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6515131944607,0.0170498584867618
3441,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6600375042499,0.0170473808498256
3442,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6685605754905,0.017044904292705
3443,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6770824087224,0.0170424288146159
3444,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6856030044848,0.0170399544147749
3445,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6941223633168,0.0170374810923996
3446,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7026404857567,0.0170350088467083
3447,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7111573723428,0.0170325376769199
3448,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7196730236128,0.0170300675822543
3449,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7281874401041,0.0170275985619322
3450,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7367006223537,0.017025130615175
3451,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7452125708981,0.0170226637412049
3452,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7537232862735,0.0170201979392449
3453,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7622327690158,0.0170177332085189
3454,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7707410196605,0.0170152695482514
3455,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7792480387424,0.0170128069576678
3456,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7877538267963,0.0170103454359943
3457,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7962583843564,0.0170078849824577
3458,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8047617119566,0.0170054255962859
3459,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8132638101305,0.0170029672767073
3460,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.821764679411,0.0170005100229511
3461,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8302643203309,0.0169980538342476
3462,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8387627334226,0.0169955987098274
3463,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.847259919218,0.0169931446489223
3464,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8557558782486,0.0169906916507646
3465,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8642506110457,0.0169882397145875
3466,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8727441181401,0.016985788839625
3467,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8812364000621,0.0169833390251117
3468,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8897274573418,0.0169808902702831
3469,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8982172905089,0.0169784425743756
3470,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9067059000926,0.0169759959366261
3471,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9151932866217,0.0169735503562725
3472,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9236794506249,0.0169711058325533
3473,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9321643926303,0.0169686623647078
3474,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9406481131655,0.0169662199519763
3475,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.949130612758,0.0169637785935994
3476,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9576118919347,0.016961338288819
3477,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9660919512223,0.0169588990368773
3478,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9745707911469,0.0169564608370175
3479,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9830484122345,0.0169540236884836
3480,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9915248150105,0.0169515875905203
3481,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59,0.0169491525423729
3482,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0084739677277,0.0169467185432877
3483,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.016946718718,0.0169442855925116
3484,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0254182534948,0.0169418536892924
3485,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0338885725818,0.0169394228328786
3486,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.042357676502,0.0169369930225192
3487,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0508255657785,0.0169345642574644
3488,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0592922409336,0.0169321365369649
3489,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0677577024894,0.0169297098602721
3490,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0762219509677,0.0169272842266383
3491,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0846849868898,0.0169248596353165
3492,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0931468107766,0.0169224360855603
3493,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1016074231488,0.0169200135766243
3494,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1100668245266,0.0169175921077638
3495,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1185250154298,0.0169151716782346
3496,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1269819963779,0.0169127522872935
3497,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1354377678901,0.0169103339341979
3498,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.143892330485,0.0169079166182061
3499,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.152345684681,0.016905500338577
3500,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1607978309962,0.0169030850945703
3501,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1692487699481,0.0169006708854465
3502,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.177698502054,0.0168982577104666
3503,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1861470278308,0.0168958455688926
3504,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.194594347795,0.0168934344599871
3505,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2030404624627,0.0168910243830136
3506,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2114853723498,0.0168886153372361
3507,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2199290779717,0.0168862073219195
3508,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2283715798434,0.0168838003363294
3509,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2368128784795,0.016881394379732
3510,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2452529743945,0.0168789894513944
3511,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2536918681022,0.0168765855505845
3512,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2621295601162,0.0168741826765707
3513,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2705660509498,0.0168717808286222
3514,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2790013411157,0.016869380006009
3515,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2874354311266,0.0168669802080019
3516,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2958683214944,0.0168645814338721
3517,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3043000127309,0.0168621836828919
3518,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3127305053477,0.0168597869543342
3519,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3211597998556,0.0168573912474725
3520,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3295878967653,0.0168549965615811
3521,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3380147965872,0.016852602895935
3522,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3464404998312,0.0168502102498101
3523,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3548650070068,0.0168478186224828
3524,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3632883186233,0.0168454280132302
3525,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3717104351896,0.0168430384213304
3526,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3801313572141,0.0168406498460619
3527,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.388551085205,0.016838262286704
3528,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.39696961967,0.0168358757425368
3529,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4053869611166,0.0168334902128412
3530,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4138031100518,0.0168311056968985
3531,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4222180669823,0.016828722193991
3532,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4306318324145,0.0168263397034016
3533,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4390444068543,0.0168239582244139
3534,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4474557908074,0.0168215777563122
3535,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.455865984779,0.0168191982983816
3536,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.464274989274,0.0168168198499078
3537,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.472682804797,0.0168144424101773
3538,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4810894318522,0.0168120659784772
3539,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4894948709434,0.0168096905540953
3540,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4978991225741,0.0168073161363204
3541,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5063021872474,0.0168049427244415
3542,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.514704065466,0.0168025703177487
3543,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5231047577325,0.0168001989155327
3544,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5315042645489,0.0167978285170849
3545,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5399025864168,0.0167954591216973
3546,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5482997238376,0.0167930907286626
3547,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5566956773124,0.0167907233372744
3548,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5650904473417,0.0167883569468269
3549,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5734840344259,0.0167859915566148
3550,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5818764390649,0.0167836271659338
3551,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5902676617583,0.0167812637740801
3552,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5986577030054,0.0167789013803506
3553,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6070465633049,0.016776539984043
3554,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6154342431555,0.0167741795844557
3555,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6238207430554,0.0167718201808876
3556,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6322060635023,0.0167694617726384
3557,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6405902049938,0.0167671043590087
3558,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.648973168027,0.0167647479392993
3559,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6573549530986,0.0167623925128122
3560,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6657355607052,0.0167600380788498
3561,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6741149913428,0.0167576846367152
3562,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6824932455071,0.0167553321857123
3563,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6908703236936,0.0167529807251455
3564,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6992462263972,0.0167506302543202
3565,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7076209541127,0.0167482807725421
3566,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7159945073345,0.0167459322791179
3567,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7243668865564,0.0167435847733548
3568,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7327380922723,0.0167412382545606
3569,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7411081249754,0.0167388927220441
3570,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7494769851586,0.0167365481751145
3571,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7578446733147,0.0167342046130817
3572,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7662111899357,0.0167318620352564
3573,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7745765355138,0.0167295204409499
3574,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7829407105405,0.0167271798294741
3575,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.791303715507,0.0167248402001418
3576,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7996655509042,0.0167225015522663
3577,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8080262172227,0.0167201638851615
3578,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8163857149527,0.0167178271981422
3579,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8247440445841,0.0167154914905236
3580,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8331012066064,0.0167131567616219
3581,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8414572015087,0.0167108230107536
3582,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.84981202978,0.0167084902372362
3583,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8581656919087,0.0167061584403876
3584,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8665181883831,0.0167038276195265
3585,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8748695196908,0.0167014977739723
3586,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8832196863195,0.016699168903045
3587,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8915686887562,0.0166968410060653
3588,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8999165274877,0.0166945140823544
3589,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9082632030006,0.0166921881312345
3590,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.916608715781,0.0166898631520281
3591,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9249530663145,0.0166875391440586
3592,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9332962550868,0.01668521610665
3593,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9416382825828,0.0166828940391269
3594,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9499791492875,0.0166805729408145
3595,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9583188556851,0.016678252811039
3596,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9666574022598,0.0166759336491268
3597,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9749947894954,0.0166736154544052
3598,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9833310178753,0.0166712982262021
3599,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9916660878826,0.0166689819638462
3600,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60,0.0166666666666667
3601,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.00833275471,0.0166643523339933
3602,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0166643524946,0.0166620389651568
3603,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0249947938357,0.0166597265594881
3604,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0333240792145,0.0166574151163192
3605,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0416522091123,0.0166551046349826
3606,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0499791840097,0.0166527951148113
3607,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0583050043872,0.0166504865551392
3608,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0666296707248,0.0166481789553007
3609,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0749531835024,0.0166458723146307
3610,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0832755431992,0.0166435666324652
3611,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0915967502945,0.0166412619081403
3612,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0999168052669,0.016638958140993
3613,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1082357085949,0.0166366553303612
3614,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1165534607565,0.0166343534755829
3615,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1248700622297,0.0166320525759971
3616,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1331855134916,0.0166297526309435
3617,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1414998150196,0.0166274536397621
3618,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1498129672903,0.0166251556017939
3619,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1581249707801,0.0166228585163803
3620,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1664358259653,0.0166205623828633
3621,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1747455333215,0.0166182672005859
3622,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1830540933243,0.0166159729688913
3623,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1913615064488,0.0166136796871236
3624,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1996677731696,0.0166113873546274
3625,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2079728939615,0.016609095970748
3626,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2162768692984,0.0166068055348313
3627,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2245796996542,0.0166045160462239
3628,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2328813855024,0.016602227504273
3629,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2411819273161,0.0165999399083263
3630,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2494813255683,0.0165976532577323
3631,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2577795807313,0.0165953675518401
3632,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2660766932775,0.0165930827899993
3633,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2743726636785,0.0165907989715603
3634,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2826674924061,0.016588516095874
3635,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2909611799314,0.016586234162292
3636,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2992537267253,0.0165839531701665
3637,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3075451332584,0.0165816731188503
3638,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3158354000009,0.0165793940076968
3639,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3241245274227,0.0165771158360601
3640,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3324125159934,0.0165748386032949
3641,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3406993661824,0.0165725623087565
3642,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3489850784584,0.0165702869518008
3643,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3572696532903,0.0165680125317843
3644,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3655530911463,0.0165657390480643
3645,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3738353924943,0.0165634664999984
3646,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3821165578021,0.0165611948869452
3647,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.390396587537,0.0165589242082635
3648,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.398675482166,0.016556654463313
3649,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4069532421558,0.016554385651454
3650,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4152298679729,0.0165521177720474
3651,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4235053600832,0.0165498508244544
3652,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4317797189525,0.0165475848080374
3653,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4400529450463,0.0165453197221589
3654,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4483250388297,0.0165430555661822
3655,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4565960007674,0.0165407923394712
3656,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4648658313239,0.0165385300413906
3657,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4731345309634,0.0165362686713053
3658,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4814021001498,0.0165340082285811
3659,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4896685393465,0.0165317487125844
3660,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4979338490167,0.0165294901226822
3661,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5061980296234,0.0165272324582418
3662,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5144610816291,0.0165249757186316
3663,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.522723005496,0.0165227199032203
3664,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5309838016862,0.0165204650113772
3665,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5392434706612,0.0165182110424724
3666,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5475020128824,0.0165159579958763
3667,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5557594288107,0.0165137058709601
3668,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5640157189069,0.0165114546670957
3669,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5722708836312,0.0165092043836553
3670,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5805249234438,0.0165069550200119
3671,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5887778388044,0.0165047065755392
3672,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5970296301725,0.0165024590496112
3673,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.605280298007,0.0165002124416028
3674,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.613529842767,0.0164979667508892
3675,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6217782649107,0.0164957219768465
3676,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6300255648965,0.0164934781188511
3677,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6382717431821,0.0164912351762802
3678,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6465168002252,0.0164889931485115
3679,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.654760736483,0.0164867520349233
3680,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6630035524124,0.0164845118348947
3681,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6712452484701,0.016482272547805
3682,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6794858251123,0.0164800341730343
3683,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.687725282795,0.0164777967099634
3684,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6959636219741,0.0164755601579734
3685,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7042008431048,0.0164733245164463
3686,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7124369466422,0.0164710897847646
3687,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7206719330411,0.0164688559623111
3688,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7289058027559,0.0164666230484696
3689,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7371385562409,0.0164643910426242
3690,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7453701939498,0.0164621599441598
3691,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7536007163361,0.0164599297524617
3692,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7618301238533,0.0164577004669158
3693,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.770058416954,0.0164554720869087
3694,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.778285596091,0.0164532446118276
3695,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7865116617165,0.01645101804106
3696,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7947366142827,0.0164487923739942
3697,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.802960454241,0.0164465676100192
3698,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8111831820431,0.0164443437485244
3699,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8194047981399,0.0164421207888997
3700,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8276253029822,0.0164398987305357
3701,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8358446970205,0.0164376775728237
3702,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.844062980705,0.0164354573151553
3703,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8522801544856,0.0164332379569229
3704,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8604962188118,0.0164310194975194
3705,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8687111741328,0.0164288019363381
3706,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8769250208977,0.0164265852727733
3707,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8851377595551,0.0164243695062193
3708,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8933493905533,0.0164221546360716
3709,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9015599143405,0.0164199406617257
3710,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9097693313642,0.016417727582578
3711,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9179776420721,0.0164155153980254
3712,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9261848469113,0.0164133041074653
3713,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9343909463285,0.0164110937102959
3714,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9425959407704,0.0164088842059156
3715,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9507998306831,0.0164066755937236
3716,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9590026165127,0.0164044678731197
3717,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9672042987047,0.0164022610435041
3718,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9754048777046,0.0164000551042777
3719,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9836043539573,0.016397850054842
3720,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9918027279076,0.0163956458945988
3721,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61,0.0163934426229508
3722,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0081961706786,0.0163912402393011
3723,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0163912403872,0.0163890387430532
3724,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0245852095694,0.0163868381336116
3725,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0327780786685,0.0163846384103808
3726,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0409698481274,0.0163824395727664
3727,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0491605183888,0.0163802416201741
3728,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.057350089895,0.0163780445520105
3729,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0655385630881,0.0163758483676825
3730,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0737259384099,0.0163736530665978
3731,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0819122163018,0.0163714586481645
3732,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0900973972051,0.0163692651117913
3733,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0982814815605,0.0163670724568874
3734,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1064644698088,0.0163648806828625
3735,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1146463623901,0.0163626897891272
3736,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1228271597445,0.0163604997750922
3737,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1310068623117,0.016358310640169
3738,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1391854705311,0.0163561223837697
3739,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1473629848418,0.0163539350053067
3740,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1555394056826,0.0163517485041932
3741,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1637147334921,0.0163495628798429
3742,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1718889687085,0.0163473781316698
3743,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1800621117697,0.0163451942590889
3744,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1882341631134,0.0163430112615153
3745,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.196405123177,0.016340829138365
3746,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2045749923974,0.0163386478890543
3747,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2127437712116,0.0163364675130001
3748,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2209114600559,0.01633428800962
3749,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2290780593665,0.016332109378332
3750,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2372435695795,0.0163299316185545
3751,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2454079911302,0.0163277547297068
3752,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2535713244542,0.0163255787112085
3753,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2617335699864,0.0163234035624797
3754,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2698947281616,0.0163212292829413
3755,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2780547994141,0.0163190558720144
3756,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2862137841783,0.0163168833291209
3757,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2943716828878,0.0163147116536832
3758,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3025284959764,0.0163125408451241
3759,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3106842238773,0.0163103709028671
3760,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3188388670236,0.0163082018263361
3761,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3269924258479,0.0163060336149556
3762,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3351449007826,0.0163038662681506
3763,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.34329629226,0.0163016997853468
3764,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3514466007119,0.0162995341659702
3765,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3595958265698,0.0162973694094475
3766,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.367743970265,0.0162952055152058
3767,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3758910322286,0.0162930424826728
3768,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3840370128912,0.0162908803112769
3769,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3921819126833,0.0162887190004466
3770,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.400325732035,0.0162865585496114
3771,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4084684713762,0.0162843989582011
3772,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4166101311364,0.0162822402256459
3773,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4247507117449,0.0162800823513768
3774,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4328902136307,0.0162779253348253
3775,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4410286372225,0.0162757691754232
3776,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4491659829489,0.016273613872603
3777,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4573022512378,0.0162714594257977
3778,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4654374425172,0.0162693058344408
3779,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4735715572147,0.0162671530979663
3780,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4817045957576,0.0162650012158089
3781,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4898365585728,0.0162628501874036
3782,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4979674460872,0.0162607000121859
3783,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5060972587271,0.0162585506895922
3784,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5142259969188,0.0162564022190589
3785,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5223536610881,0.0162542546000233
3786,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5304802516606,0.016252107831923
3787,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5386057690617,0.0162499619141964
3788,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5467302137165,0.0162478168462821
3789,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5548535860496,0.0162456726276193
3790,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5629758864855,0.0162435292576479
3791,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5710971154486,0.0162413867358081
3792,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5792172733626,0.0162392450615408
3793,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5873363606513,0.0162371042342872
3794,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.595454377738,0.0162349642534892
3795,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6035713250458,0.0162328251185891
3796,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6116872029975,0.0162306868290299
3797,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6198020120156,0.0162285493842548
3798,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6279157525224,0.0162264127837078
3799,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6360284249399,0.0162242770268334
3800,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6441400296898,0.0162221421130763
3801,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6522505671934,0.016220008041882
3802,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.660360037872,0.0162178748126965
3803,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6684684421463,0.0162157424249662
3804,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6765757804371,0.016213610878138
3805,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6846820531645,0.0162114801716595
3806,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6927872607487,0.0162093503049786
3807,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7008914036094,0.0162072212775438
3808,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.708994482166,0.0162050930888041
3809,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7170964968379,0.016202965738209
3810,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7251974480439,0.0162008392252084
3811,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7332973362026,0.0161987135492528
3812,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7413961617325,0.0161965887097934
3813,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7494939250517,0.0161944647062816
3814,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.757590626578,0.0161923415381694
3815,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.765686266729,0.0161902192049093
3816,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.773780845922,0.0161880977059544
3817,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.781874364574,0.0161859770407582
3818,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7899668231016,0.0161838572087747
3819,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7980582219215,0.0161817382094584
3820,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8061485614498,0.0161796200422643
3821,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8142378421024,0.0161775027066481
3822,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8223260642949,0.0161753862020657
3823,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8304132284428,0.0161732705279735
3824,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8384993349612,0.0161711556838288
3825,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8465843842649,0.0161690416690889
3826,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8546683767685,0.0161669284832118
3827,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8627513128862,0.0161648161256562
3828,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8708331930321,0.0161627045958809
3829,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8789140176199,0.0161605938933455
3830,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8869937870632,0.01615848401751
3831,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8950725017751,0.0161563749678348
3832,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9031501621686,0.016154266743781
3833,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9112267686564,0.0161521593448099
3834,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9193023216509,0.0161500527703836
3835,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9273768215641,0.0161479470199646
3836,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9354502688081,0.0161458420930157
3837,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9435226637943,0.0161437379890003
3838,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9515940069342,0.0161416347073825
3839,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9596642986387,0.0161395322476266
3840,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9677335393187,0.0161374306091976
3841,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9758017293847,0.0161353297915607
3842,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9838688692469,0.0161332297941819
3843,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9919349593155,0.0161311306165276
3844,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62,0.0161290322580645
3845,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.00806399171,0.0161269347182601
3846,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0161269348546,0.0161248379965821
3847,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0241888298428,0.0161227420924988
3848,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0322496770833,0.016120647005479
3849,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0403094769844,0.016118552734992
3850,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0483682299543,0.0161164592805076
3851,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0564259364008,0.0161143666414959
3852,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0644825967316,0.0161122748174277
3853,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.072538211354,0.0161101838077742
3854,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.080592780675,0.016108093612007
3855,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0886463051015,0.0161060042295983
3856,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0966987850401,0.0161039156600208
3857,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.104750220897,0.0161018279027475
3858,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1128006130781,0.016099740957252
3859,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1208499619894,0.0160976548230084
3860,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1288982680363,0.0160955694994913
3861,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1369455316239,0.0160934849861756
3862,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1449917531574,0.0160914012825369
3863,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1530369330413,0.0160893183880511
3864,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1610810716802,0.0160872363021947
3865,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1691241694782,0.0160851550244446
3866,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1771662268393,0.0160830745542781
3867,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.185207244167,0.0160809948911733
3868,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1932472218649,0.0160789160346083
3869,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2012861603359,0.016076837984062
3870,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2093240599832,0.0160747607390137
3871,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2173609212091,0.0160726842989432
3872,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2253967444162,0.0160706086633306
3873,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2334315300064,0.0160685338316567
3874,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2414652783817,0.0160664598034026
3875,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2494979899437,0.01606438657805
3876,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2575296650935,0.0160623141550809
3877,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2655603042324,0.0160602425339779
3878,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2735899077611,0.0160581717142241
3879,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2816184760801,0.0160561016953029
3880,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2896460095897,0.0160540324766984
3881,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2976725086901,0.0160519640578949
3882,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3056979737809,0.0160498964383773
3883,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3137224052616,0.0160478296176311
3884,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3217458035315,0.016045763595142
3885,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3297681689897,0.0160436983703963
3886,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3377895020348,0.0160416339428808
3887,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3458098030654,0.0160395703120827
3888,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3538290724796,0.0160375074774896
3889,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3618473106755,0.0160354454385897
3890,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3698645180507,0.0160333841948716
3891,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3778806950028,0.0160313237458244
3892,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3858958419289,0.0160292640909375
3893,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.393909959226,0.016027205229701
3894,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4019230472908,0.0160251471616052
3895,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4099351065197,0.0160230898861411
3896,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4179461373089,0.0160210334028
3897,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4259561400544,0.0160189777110738
3898,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4339651151519,0.0160169228104546
3899,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4419730629967,0.0160148687004352
3900,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.449979983984,0.0160128153805087
3901,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4579858785088,0.0160107628501689
3902,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4659907469657,0.0160087111089097
3903,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4739945897491,0.0160066601562258
3904,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4819974072532,0.016004609991612
3905,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.489999199872,0.0160025606145639
3906,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.497999967999,0.0160005120245773
3907,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5059997120276,0.0159984642211486
3908,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5139984323511,0.0159964172037746
3909,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5219961293623,0.0159943709719525
3910,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5299928034539,0.01599232552518
3911,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5379884550183,0.0159902808629553
3912,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5459830844476,0.015988236984777
3913,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5539766921337,0.015986193890144
3914,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5619692784682,0.015984151578556
3915,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5699608438426,0.0159821100495128
3916,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5779513886481,0.0159800693025148
3917,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5859409132754,0.0159780293370629
3918,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5939294181153,0.0159759901526583
3919,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6019169035582,0.0159739517488028
3920,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6099033699941,0.0159719141249985
3921,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6178888178131,0.015969877280748
3922,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6258732474047,0.0159678412155545
3923,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6338566591584,0.0159658059289213
3924,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6418390534633,0.0159637714203525
3925,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6498204307083,0.0159617376893524
3926,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6578007912822,0.0159597047354259
3927,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6657801355732,0.0159576725580782
3928,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6737584639696,0.0159556411568151
3929,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6817357768593,0.0159536105311426
3930,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6897120746299,0.0159515806805674
3931,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6976873576689,0.0159495516045965
3932,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7056616263635,0.0159475233027374
3933,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7136348811006,0.015945495774498
3934,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7216071222669,0.0159434690193866
3935,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7295783502488,0.015941443036912
3936,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7375485654325,0.0159394178265835
3937,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.745517768204,0.0159373933879106
3938,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7534859589489,0.0159353697204035
3939,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7614531380528,0.0159333468235727
3940,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7694193059009,0.0159313246969292
3941,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.777384462878,0.0159293033399843
3942,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7853486093691,0.0159272827522499
3943,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7933117457584,0.0159252629332382
3944,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8012738724303,0.0159232438824621
3945,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8092349897688,0.0159212255994344
3946,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8171950981576,0.0159192080836689
3947,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8251541979803,0.0159171913346796
3948,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.83311228962,0.0159151753519808
3949,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8410693734599,0.0159131601350873
3950,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8490254498827,0.0159111456835146
3951,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8569805192709,0.0159091319967783
3952,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8649345820068,0.0159071190743944
3953,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8728876384726,0.0159051069158797
3954,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.88083968905,0.0159030955207511
3955,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8887907341205,0.015901084888526
3956,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8967407740655,0.0158990750187223
3957,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9046898092662,0.0158970659108583
3958,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9126378401033,0.0158950575644526
3959,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9205848669575,0.0158930499790244
3960,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9285308902091,0.0158910431540932
3961,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9364759102383,0.0158890370891791
3962,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9444199274249,0.0158870317838023
3963,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9523629421486,0.0158850272374839
3964,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9603049547888,0.0158830234497449
3965,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9682459657247,0.0158810204201071
3966,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9761859753352,0.0158790181480926
3967,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9841249839989,0.0158770166332238
3968,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9920629920945,0.0158750158750238
3969,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63,0.0158730158730159
3970,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0079360080935,0.0158710166267238
3971,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0158710167526,0.0158690181356718
3972,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0238050263549,0.0158670203993844
3973,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0317380372777,0.0158650234173868
3974,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0396700498979,0.0158630271892043
3975,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0476010645925,0.0158610317143629
3976,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0555310817378,0.0158590369923888
3977,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0634601017102,0.0158570430228087
3978,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0713881248859,0.0158550498051498
3979,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0793151516406,0.0158530573389396
3980,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.08724118235,0.015851065623706
3981,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0951662173894,0.0158490746589775
3982,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.103090257134,0.0158470844442828
3983,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1110133019586,0.0158450949791511
3984,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.118935352238,0.0158431062631119
3985,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1268564083465,0.0158411182956955
3986,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1347764706584,0.0158391310764321
3987,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1426955395476,0.0158371446048527
3988,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1506136153878,0.0158351588804884
3989,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1585306985525,0.015833173902871
3990,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.166446789415,0.0158311896715326
3991,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1743618883483,0.0158292061860056
3992,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1822759957253,0.015827223445823
3993,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1901891119183,0.015825241450518
3994,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1981012372998,0.0158232601996244
3995,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2060123722419,0.0158212796926763
3996,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2139225171164,0.0158192999292083
3997,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.221831672295,0.0158173209087553
3998,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2297398381489,0.0158153426308527
3999,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2376470150495,0.0158133650950361
4000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2455532033676,0.0158113883008419
4001,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2534584034739,0.0158094122478065
4002,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2613626157388,0.015807436935467
4003,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2692658405327,0.0158054623633607
4004,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2771680782255,0.0158034885310253
4005,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.285069329187,0.0158015154379992
4006,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2929695937866,0.0157995430838209
4007,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3008688723938,0.0157975714680294
4008,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3087671653777,0.0157956005901641
4009,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3166644731069,0.0157936304497648
4010,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3245607959503,0.0157916610463716
4011,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3324561342761,0.0157896923795253
4012,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3403504884525,0.0157877244487668
4013,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3482438588474,0.0157857572536375
4014,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3561362458286,0.0157837907936793
4015,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3640276497635,0.0157818250684343
4016,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3719180710194,0.0157798600774451
4017,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3798075099633,0.0157778958202547
4018,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3876959669619,0.0157759322964066
4019,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3955834423818,0.0157739695054446
4020,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4034699365894,0.0157720074469128
4021,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4113554499508,0.0157700461203558
4022,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4192399828317,0.0157680855253187
4023,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4271235355979,0.0157661256613467
4024,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4350061086148,0.0157641665279858
4025,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4428877022476,0.015762208124782
4026,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4507683168612,0.015760250451282
4027,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4586479528204,0.0157582935070326
4028,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4665266104897,0.0157563372915814
4029,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4744042902334,0.0157543818044759
4030,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4822809924155,0.0157524270452644
4031,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4901567173999,0.0157504730134954
4032,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4980314655502,0.0157485197087178
4033,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5059052372297,0.015746567130481
4034,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5137780328017,0.0157446152783346
4035,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.521649852629,0.0157426641518287
4036,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5295206970744,0.015740713750514
4037,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5373905665003,0.0157387640739411
4038,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.545259461269,0.0157368151216615
4039,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5531273817426,0.0157348668932267
4040,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5609943282828,0.0157329193881888
4041,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5688603012513,0.0157309726061003
4042,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5767253010093,0.0157290265465139
4043,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5845893279181,0.015727081208983
4044,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5924523823386,0.015725136593061
4045,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6003144646314,0.0157231926983019
4046,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.608175575157,0.0157212495242603
4047,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6160357142757,0.0157193070704907
4048,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6238948823475,0.0157173653365483
4049,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6317530797321,0.0157154243219887
4050,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6396103067893,0.0157134840263677
4051,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6474665638783,0.0157115444492417
4052,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6553218513582,0.0157096055901674
4053,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.663176169588,0.0157076674487017
4054,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6710295189264,0.0157057300244022
4055,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6788818997319,0.0157037933168266
4056,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6867333123626,0.0157018573255332
4057,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6945837571767,0.0156999220500805
4058,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7024332345319,0.0156979874900276
4059,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7102817447859,0.0156960536449337
4060,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.718129288296,0.0156941205143586
4061,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7259758654193,0.0156921880978624
4062,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7338214765128,0.0156902563950056
4063,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7416661219332,0.015688325405349
4064,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7495098020369,0.015686395128454
4065,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7573525171803,0.015684465563882
4066,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7651942677194,0.0156825367111951
4067,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7730350540101,0.0156806085699558
4068,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7808748764079,0.0156786811397266
4069,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7887137352682,0.0156767544200708
4070,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7965516309463,0.0156748284105519
4071,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8043885637971,0.0156729031107337
4072,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8122245341753,0.0156709785201806
4073,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8200595424354,0.015669054638457
4074,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8278935889318,0.0156671314651281
4075,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8357266740185,0.0156652089997591
4076,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8435587980495,0.015663287241916
4077,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8513899613783,0.0156613661911647
4078,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8592201643584,0.0156594458470717
4079,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8670494073431,0.015657526209204
4080,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8748776906852,0.0156556072771287
4081,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8827050147378,0.0156536890504136
4082,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8905313798532,0.0156517715286264
4083,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8983567863838,0.0156498547113357
4084,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9061812346818,0.0156479385981101
4085,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9140047250992,0.0156460231885188
4086,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9218272579876,0.0156441084821311
4087,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9296488336984,0.0156421944785169
4088,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9374694525831,0.0156402811772464
4089,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9452891149927,0.0156383685778901
4090,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9531078212779,0.0156364566800191
4091,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9609255717895,0.0156345454832045
4092,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9687423668779,0.0156326349870181
4093,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9765582068933,0.0156307251910318
4094,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9843730921856,0.0156288160948182
4095,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9921870231046,0.0156269076979498
4096,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64,0.015625
4097,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.007812023221,0.0156230930005421
4098,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0156230931169,0.01562118669915
4099,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0234332100365,0.015619281095398
4100,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0312423743285,0.0156173761888606
4101,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0390505863415,0.0156154719791128
4102,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0468578464237,0.0156135684657298
4103,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0546641549232,0.0156116656482874
4104,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0624695121879,0.0156097635263616
4105,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0702739185654,0.0156078620995287
4106,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0780773744032,0.0156059613673656
4107,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0858798800485,0.0156040613294493
4108,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0936814358483,0.0156021619853574
4109,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1014820421494,0.0156002633346677
4110,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1092816992984,0.0155983653769583
4111,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1170804076418,0.0155964681118078
4112,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1248781675256,0.0155945715387951
4113,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1326749792959,0.0155926756574996
4114,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1404708432983,0.0155907804675008
4115,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1482657598785,0.0155888859683787
4116,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1560597293818,0.0155869921597137
4117,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1638527521532,0.0155850990410865
4118,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1716448285378,0.0155832066120781
4119,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1794359588802,0.01558131487227
4120,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1872261435249,0.0155794238212439
4121,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1950153828161,0.0155775334585819
4122,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2028036770981,0.0155756437838666
4123,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2105910267146,0.0155737547966807
4124,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2183774320093,0.0155718664966075
4125,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2261628933257,0.0155699788832305
4126,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2339474110069,0.0155680919561335
4127,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2417309853961,0.0155662057149009
4128,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.249513616836,0.0155643201591173
4129,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2572953056694,0.0155624352883675
4130,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2650760522385,0.0155605511022369
4131,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2728558568857,0.0155586676003112
4132,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2806347199528,0.0155567847821764
4133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2884126417817,0.0155549026474188
4134,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.296189622714,0.0155530211956251
4135,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3039656630911,0.0155511404263824
4136,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3117407632541,0.0155492603392781
4137,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.319514923544,0.0155473809338999
4138,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3272881443016,0.015545502209836
4139,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3350604258673,0.0155436241666749
4140,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3428317685816,0.0155417468040052
4141,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3506021727847,0.0155398701214162
4142,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3583716388164,0.0155379941184974
4143,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3661401670164,0.0155361187948386
4144,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3739077577243,0.01553424415003
4145,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3816744112795,0.0155323701836621
4146,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.389440128021,0.0155304968953259
4147,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3972049082877,0.0155286242846124
4148,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4049687524185,0.0155267523511134
4149,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4127316607517,0.0155248810944207
4150,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4204936336256,0.0155230105141267
4151,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4282546713785,0.0155211406098238
4152,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4360147743481,0.015519271381105
4153,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4437739428721,0.0155174028275637
4154,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4515321772881,0.0155155349487935
4155,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4592894779333,0.0155136677443883
4156,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4670458451448,0.0155118012139424
4157,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4748012792595,0.0155099353570506
4158,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.482555780614,0.0155080701733078
4159,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4903093495449,0.0155062056623094
4160,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4980619863884,0.0155043418236511
4161,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5058136914806,0.0155024786569288
4162,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5135644651572,0.0155006161617389
4163,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5213143077542,0.0154987543376782
4164,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5290632196067,0.0154968931843436
4165,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5368112010502,0.0154950327013326
4166,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5445582524197,0.0154931728882428
4167,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.55230437405,0.0154913137446724
4168,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5600495662759,0.0154894552702197
4169,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5677938294317,0.0154875974644835
4170,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5755371638518,0.0154857403270628
4171,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5832795698701,0.015483883857557
4172,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5910210478206,0.0154820280555658
4173,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5987615980368,0.0154801729206894
4174,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6065012208524,0.0154783184525281
4175,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6142399166004,0.0154764646506827
4176,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.621977685614,0.0154746115147543
4177,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6297145282261,0.0154727590443443
4178,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6374504447692,0.0154709072390544
4179,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6451854355759,0.0154690560984867
4180,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6529195009785,0.0154672056222436
4181,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6606526413088,0.015465355809928
4182,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.668384856899,0.0154635066611427
4183,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6761161480805,0.0154616581754914
4184,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6838465151849,0.0154598103525777
4185,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6915759585435,0.0154579631920056
4186,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6993044784872,0.0154561166933797
4187,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7070320753471,0.0154542708563045
4188,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7147587494538,0.0154524256803853
4189,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7224845011376,0.0154505811652274
4190,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.730209330729,0.0154487373104365
4191,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7379332385581,0.0154468941156187
4192,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7456562249546,0.0154450515803804
4193,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7533782902483,0.0154432097043282
4194,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7610994347687,0.0154413684870693
4195,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7688196588451,0.015439527928211
4196,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7765389628066,0.015437688027361
4197,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7842573469821,0.0154358487841272
4198,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7919748117003,0.0154340101981182
4199,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7996913572897,0.0154321722689425
4200,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8074069840786,0.0154303349962092
4201,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8151216923952,0.0154284983795275
4202,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8228354825674,0.0154266624185072
4203,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8305483549229,0.0154248271127583
4204,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8382603097893,0.0154229924618909
4205,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8459713474939,0.0154211584655158
4206,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8536814683638,0.0154193251232439
4207,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8613906727261,0.0154174924346865
4208,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8690989609074,0.0154156603994552
4209,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8768063332344,0.0154138290171619
4210,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8845127900333,0.0154119982874188
4211,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8922183316305,0.0154101682098386
4212,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8999229583518,0.0154083387840341
4213,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9076266705231,0.0154065100096186
4214,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9153294684699,0.0154046818862055
4215,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9230313525177,0.0154028544134087
4216,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9307323229917,0.0154010275908424
4217,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9384323802169,0.0153992014181211
4218,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9461315245181,0.0153973758948597
4219,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9538297562199,0.0153955510206731
4220,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9615270756469,0.015393726795177
4221,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9692234831231,0.015391903217987
4222,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9769189789728,0.0153900802887193
4223,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9846135635198,0.0153882580069902
4224,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9923072370877,0.0153864363724166
4225,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65,0.0153846153846154
4226,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.00769185258,0.015382795043204
4227,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0153827951509,0.0153809753478001
4228,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0230728280354,0.0153791562980216
4229,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0307619515564,0.015377337893487
4230,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0384501660364,0.0153755201338148
4231,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0461374717977,0.0153737030186239
4232,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0538238691624,0.0153718865475336
4233,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0615093584525,0.0153700707201636
4234,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0691939399898,0.0153682555361336
4235,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0768776140958,0.0153664409950639
4236,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0845603810919,0.0153646270965751
4237,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0922422412994,0.0153628138402878
4238,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0999231950392,0.0153610012258233
4239,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1076032426321,0.015359189252803
4240,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1152823843988,0.0153573779208488
4241,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1229606206597,0.0153555672295826
4242,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1306379517351,0.0153537571786269
4243,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.138314377945,0.0153519477676043
4244,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1459898996093,0.0153501389961379
4245,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1536645170477,0.015348330863851
4246,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1613382305796,0.0153465233703673
4247,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1690110405245,0.0153447165153107
4248,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1766829472013,0.0153429102983054
4249,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1843539509291,0.015341104718976
4250,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1920240520265,0.0153392997769474
4251,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1996932508122,0.0153374954718448
4252,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.2073615476044,0.0153356918032936
4253,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.2150289427215,0.0153338887709197
4254,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.2226954364813,0.0153320863743492


==> figures/data/data_spectra_proj_1e6Hz_normMatrices-false_normScaling-true_PotatoSphereUnif15_v2.csv <==
index,PL_TS_PL_1.83e03,precond_PL_TS_PL_1.83e03,PLf_TS_PLf_1.83e03,PS_Th_PS_1.83e03,precond_PS_Th_PS_1.83e03,PSf_Th_PSf_1.83e03,PL_TS_PL_4.25e03,precond_PL_TS_PL_4.25e03,PLf_TS_PLf_4.25e03,PS_Th_PS_4.25e03,precond_PS_Th_PS_4.25e03,PSf_Th_PSf_4.25e03,sqrtxi,oneOversqrtxi
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
2,1.0648365601877,0.999999999999999,1.0648365601877,1.1660815719272,1.00000000000001,1.16608157192721,1.05402158447082,1,1.05402158447082,1.19124713608092,1,1.19124713608092,1.4142135623731,0.707106781186547
3,1.06772679968987,0.997051031901556,1.06457810741973,1.20965549880766,0.591297422077849,0.715266178047265,1.06341755783093,0.992529680287652,1.05547348868621,1.2220216140807,0.593616968354613,0.725412765814398,1.73205080756888,0.577350269189626
4,0.655564161690569,0.997051031901552,0.653630923891258,1.85843793848019,0.591297422077851,1.09888956211501,0.648751144034095,0.992529680287651,0.643904765574409,1.87607881984219,0.593616968354612,1.11367222142902,2,0.5
5,0.649112717359539,0.997051031901555,0.647198504663751,1.9158751905838,0.59129742207785,1.13285206121511,0.657393532963267,0.992529680287655,0.652482593095204,1.94111636616889,0.593616968354612,1.1522796125087,2.23606797749979,0.447213595499958
6,0.648706669562286,0.997051031901553,0.646793654288498,1.97133402780826,0.591297422077851,1.16564472869737,0.647226982825015,0.992529680287653,0.642391990336854,2.00443777871198,0.593616968354612,1.18986827745446,2.44948974278318,0.408248290463863
7,0.611533249571597,1.73964733241419,1.06385218629981,2.1268770552756,0.377980714074887,0.803918508102565,0.603908415352259,1.74590450285588,1.05436642167607,2.19020987987456,0.378874373510907,0.82981439609487,2.64575131106459,0.377964473009227
8,0.594338980584291,1.73964733241417,1.03394022212322,2.22713343564401,0.377980714074887,0.841813486344778,0.596544790638106,1.74590450285587,1.04151023613029,2.2303207611817,0.378874373510905,0.845011381121083,2.82842712474619,0.353553390593274
9,0.472555978534964,1.73964733241417,0.82208074747472,2.63222104798177,0.377980714074887,0.994928791319099,0.471726074748187,1.74590450285587,0.823588678017384,2.68844738364093,0.378874373510905,1.01858381819399,3,0.333333333333333
10,0.477238014626956,1.73964733241417,0.83022583907242,2.66675447068096,0.377980714074887,1.00798175909039,0.476997546861623,1.74590450285587,0.832792164916912,2.70557392368342,0.378874373510905,1.025072625323,3.16227766016838,0.316227766016838
11,0.463884624780248,1.73964733241418,0.806995650046912,2.75981129718654,0.377980714074888,1.04315544482251,0.4713798011138,1.74590450285586,0.822984117319883,2.78316944058505,0.378874373510904,1.05447157817636,3.3166247903554,0.301511344577764
12,0.442766340594427,1.73964733241418,0.770257283297882,2.87347294937186,0.377980714074885,1.08611735727844,0.448081417873963,1.74590450285587,0.782307365112195,2.93729221400583,0.378874373510905,1.11286474739992,3.46410161513775,0.288675134594813
13,0.449763587440222,1.73964733241418,0.782430025107414,2.87223648587264,0.377980714074887,1.08564999792208,0.449747811524819,1.74590450285587,0.785216729290752,2.92377606308983,0.378874373510904,1.10774382418934,3.60555127546399,0.277350098112615
14,0.419699748118644,1.73964733241417,0.730129547229499,3.07699130329217,0.377980714074885,1.16304337002058,0.418199613945355,1.74590450285587,0.730136589079781,3.14086709384959,0.378874373510905,1.18999405246328,3.74165738677394,0.267261241912424
15,0.41526117336714,2.55306156513806,1.06018734121778,3.1522588564315,0.262326564584224,0.826921236487873,0.41671575644269,2.52776935476632,1.0533613187841,3.21312110049551,0.261446511066176,0.840059301357666,3.87298334620742,0.258198889747161
16,0.369598008645755,2.55306156513805,0.943606470425036,3.36367211471531,0.262326564584225,0.882380550241024,0.373338309140858,2.52776935476632,0.943713136806537,3.45856518965212,0.261446511066178,0.90422980212948,4,0.25
17,0.370856047391821,2.55306156513806,0.946818320795077,3.41272362938978,0.262326564584224,0.895248065573227,0.370110680071401,2.52776935476632,0.93555443495621,3.48873851235168,0.261446511066177,0.912118512076551,4.12310562561766,0.242535625036333
18,0.35240251081662,2.55306156513806,0.899705305824062,3.5758896156873,0.262326564584223,0.938050838215648,0.366030867162624,2.52776935476632,0.925241608912225,3.56358893711717,0.261446511066177,0.931687894483311,4.24264068711928,0.235702260395516
19,0.356815907784571,2.55306156513806,0.910972979994635,3.53228244845472,0.262326564584224,0.926611519844279,0.358471222846844,2.52776935476632,0.906132571677861,3.63722580648998,0.261446511066177,0.95093999706667,4.35889894354067,0.229415733870562
20,0.355691681122342,2.55306156513806,0.908102760112795,3.57520205183421,0.262326564584224,0.93787047195214,0.358241010037908,2.52776935476632,0.905550646794356,3.67456133150627,0.261446511066177,0.960701239821,4.47213595499958,0.223606797749979
21,0.336939924606471,2.55306156513806,0.860228371273297,3.72616162707336,0.262326564584225,0.97747117871572,0.338380127966816,2.52776935476633,0.855346917736425,3.86472605496123,0.261446511066177,1.01041914329617,4.58257569495584,0.218217890235992
22,0.334325977804751,2.55306156513806,0.853554804160507,3.8161315453946,0.262326564584224,1.00107267830485,0.338045378532653,2.52776935476632,0.85450074837522,3.89130596027295,0.261446511066178,1.01736836680439,4.69041575982343,0.21320071635561
23,0.317696631234572,2.55306156513807,0.81109905857883,3.96732948679066,0.262326564584224,1.04073591484349,0.318086654825867,2.52776935476632,0.804049698228961,4.10644459168915,0.261446511066177,1.0736156113837,4.79583152331272,0.208514414057075
24,0.316069933550029,2.55306156513807,0.806945999242323,4.03133912556152,0.262326564584224,1.05752734348252,0.320431853434401,2.52776935476632,0.809977819402453,4.13084310937178,0.261446511066176,1.07999451870701,4.89897948556636,0.204124145231932
25,0.303337346760762,2.55306156513806,0.774438921285859,4.0742324354061,0.262326564584225,1.0687793980977,0.306096405869485,2.52776935476632,0.773741114360999,4.20856057706765,0.261446511066177,1.10031347948499,5,0.2
26,0.301040298880807,2.55306156513807,0.768574416630265,4.11821373134476,0.262326564584224,1.08031686036725,0.304693506422143,2.52776935476632,0.770194908130189,4.24685397217426,0.261446511066177,1.1103251540325,5.09901951359278,0.196116135138184
27,0.290960229713819,2.55306156513806,0.742839379466091,4.30136736583462,0.262326564584225,1.12836292409409,0.300607417683022,2.52776935476631,0.759866218234581,4.32576209544647,0.261446511066177,1.1309554075568,5.19615242270663,0.192450089729875
28,0.290401606797816,2.55306156513806,0.741413180769841,4.24840082665109,0.262326564584223,1.11446839383216,0.296313515128797,2.52776935476632,0.749012222945659,4.37848601081614,0.261446511066177,1.14473989127994,5.29150262212918,0.188982236504614
29,0.288694024412512,2.55306156513805,0.73705361781261,4.31318625104111,0.262326564584223,1.13146333164752,0.293239444446733,2.52776935476633,0.741241681281155,4.43350509651405,0.261446511066178,1.15912443927772,5.3851648071345,0.185695338177052
30,0.281255242111545,2.55306156513806,0.718061948628586,4.41117964113559,0.262326564584225,1.15716960102297,0.285815362063837,2.52776935476633,0.722475313346411,4.53826744041309,0.261446511066178,1.18651418858123,5.47722557505166,0.182574185835055
31,0.279764316859605,3.7859782605318,1.059181621703,4.41476298419006,0.189254945779326,0.835515729201464,0.283458107535252,3.71309634098944,1.05250726191294,4.59912868927359,0.181816595432646,0.83619792024033,5.56776436283002,0.179605302026775
32,0.267491077244115,3.78597826053183,1.01271540333246,4.53360107687991,0.189254945779326,0.858006425990002,0.269401332009057,3.71309634098942,1.0003131001405,4.81471287240228,0.181816595432645,0.875394702445916,5.65685424949238,0.176776695296637
33,0.267245149197055,3.78597826053181,1.01178432509263,4.67044913959003,0.189254945779325,0.883905598678207,0.270981469963302,3.71309634098942,1.00618030459667,4.80027290758437,0.181816595432645,0.872769277204556,5.74456264653803,0.174077655955698
34,0.256568133025138,3.78597826053181,0.971361373978408,4.71236733230059,0.189254945779326,0.891838823966815,0.25799380135155,3.71309634098943,0.957955839796394,4.95810723296824,0.181816595432645,0.901466176888257,5.8309518948453,0.171498585142509
35,0.252882048850896,3.78597826053182,0.957405939428238,4.80487886939316,0.189254945779325,0.909347089903229,0.25883956627936,3.71309634098942,0.961096246455182,4.96873410480833,0.181816595432645,0.903398318546321,5.91607978309962,0.169030850945703
36,0.251474086763712,3.78597826053181,0.952075425574505,4.84681141533436,0.189254945779326,0.917283031611722,0.259296457999554,3.71309634098942,0.962792729429662,4.95045563471881,0.181816595432645,0.90007498934493,6,0.166666666666667
37,0.249420841400419,3.78597826053181,0.944301883265542,4.95731404267474,0.189254945779326,0.938196200357497,0.257402147794915,3.7130963409894,0.955758973140113,5.06327161163325,0.181816595432646,0.920586806177922,6.08276253029822,0.164398987305357
38,0.248181947890621,3.78597826053182,0.939611459370331,4.89245649364802,0.189254945779326,0.925921588433067,0.254704841599675,3.71309634098941,0.94574361537604,5.0736598376696,0.181816595432646,0.922475558068439,6.16441400296898,0.162221421130763
39,0.245092422226421,3.78597826053181,0.927914582370316,4.94317033171117,0.189254945779326,0.93551943310597,0.250226543406179,3.71309634098943,0.929115262739918,5.1290149903708,0.181816595432646,0.932540043472222,6.2449979983984,0.160128153805087
40,0.243058181886402,3.7859782605318,0.920212992666303,4.98497927281969,0.189254945779326,0.943431981988554,0.248204021475427,3.71309634098942,0.921605443959269,5.20755257363657,0.181816595432645,0.94681947947511,6.32455532033676,0.158113883008419
41,0.238369051344419,3.78597826053181,0.902460046373564,5.11533794005182,0.189254945779326,0.968103004487438,0.245300116257158,3.71309634098943,0.910822964118739,5.24584234313779,0.181816595432646,0.953781195005726,6.40312423743285,0.156173761888606
42,0.237047042286402,3.78597826053181,0.897454948819684,5.092908061004,0.189254945779326,0.963858038944408,0.242871834778638,3.71309634098942,0.90180652104595,5.30139935312089,0.181816595432645,0.963882381413268,6.48074069840786,0.154303349962092
43,0.229809037340827,3.78597826053182,0.870052019446115,5.16452510418599,0.189254945779326,0.977411918568685,0.235296708614339,3.71309634098942,0.873679347802756,5.46412013893088,0.181816595432646,0.993467720695368,6.557438524302,0.152498570332605
44,0.228885984767333,3.78597826053182,0.86655736246954,5.29817485531755,0.189254945779326,1.00270579497251,0.233432829811488,3.71309634098941,0.866758586239844,5.48901980073766,0.181816595432645,0.997994892432498,6.6332495807108,0.150755672288882
45,0.221061236495751,3.78597826053182,0.836933035619196,5.33692799565376,0.189254945779326,1.01004001844562,0.224595739598704,3.71309634098943,0.833945618905764,5.67624083314084,0.181816595432646,1.03203478313743,6.70820393249937,0.149071198499986
46,0.219814315007562,3.78597826053182,0.832212217972322,5.44574709468628,0.189254945779325,1.03063457113277,0.225343460532854,3.71309634098941,0.836721978770434,5.6601576734111,0.181816595432646,1.02911059779157,6.78232998312527,0.147441956154897
47,0.218872480072824,3.78597826053181,0.828646451384395,5.43445245473591,0.189254945779326,1.02849700466137,0.222832646153231,3.71309634098942,0.827399083084551,5.70645544424994,0.181816595432646,1.03752830086161,6.85565460040104,0.145864991497895
48,0.217115961208285,3.78597826053178,0.821996309149033,5.45622077933238,0.189254945779326,1.03261676775258,0.222863584709953,3.71309634098942,0.827513960926314,5.74512856266077,0.181816595432645,1.04455971558583,6.92820323027551,0.144337567297406
49,0.213470561480087,3.78597826053182,0.808194905027132,5.55498184076826,0.189254945779325,1.05130778707974,0.219766138046348,3.71309634098944,0.816012843053275,5.78753095774181,0.181816595432645,1.05226917469765,7,0.142857142857143
50,0.209612540385802,3.78597826053182,0.793588521035497,5.64416360009584,0.189254945779326,1.06818587610578,0.217702529570561,3.71309634098943,0.808350465972592,5.85333741549717,0.181816595432645,1.06423388080421,7.07106781186548,0.14142135623731
51,0.210084744967295,3.78597826053183,0.795376277315554,5.66570670966132,0.189254945779326,1.07226301613852,0.215609889026259,3.7130963409894,0.800580290024535,5.90248945201657,0.181816595432646,1.07317053674275,7.14142842854285,0.140028008402801
52,0.208185567884349,3.78597826053181,0.788186034166616,5.64120961283519,0.189254945779326,1.06762681940694,0.216446315218384,3.71309634098943,0.803686021058024,5.9036174362654,0.181816595432645,1.07337562299857,7.21110255092798,0.138675049056307
53,0.207237043547558,3.78597826053181,0.78459494164794,5.691065538193,0.189254945779326,1.07706229985731,0.215320129981002,3.71309634098943,0.799504386773825,5.92950308463597,0.181816595432645,1.07808206345588,7.28010988928052,0.137360563948689
54,0.208636363344365,3.78597826053182,0.789892735978185,5.68967450982884,0.189254945779326,1.07679904085967,0.212352876853168,3.71309634098942,0.788486690042077,6.0163602738119,0.181816595432645,1.0938741418807,7.34846922834953,0.136082763487954
55,0.201640997190543,3.78597826053181,0.763408431795355,5.84308629935195,0.189254945779326,1.10583298076778,0.210531528308586,3.71309634098944,0.781723847425525,6.01929116071892,0.181816595432646,1.09440702575973,7.41619848709566,0.134839972492648
56,0.199497243720606,3.78597826053181,0.755292227762233,5.87105719017223,0.189254945779326,1.11112661019337,0.207046742392584,3.71309634098941,0.768784501591682,6.13955985995983,0.181816595432646,1.11627387119283,7.48331477354788,0.133630620956212
57,0.201282385033024,3.78597826053182,0.762050733963026,5.87487983623773,0.189254945779326,1.11185006486723,0.205930212415512,3.7130963409894,0.764638718219211,6.14381964698243,0.181816595432646,1.11704837116654,7.54983443527075,0.132453235706504
58,0.195103566400632,3.7859782605318,0.738657860945015,5.96814603123787,0.189254945779325,1.12950115354502,0.198892332905616,3.71309634098943,0.738506393562694,6.3216426326666,0.181816595432646,1.14937954101331,7.61577310586391,0.131306432859723
59,0.192702928572535,3.7859782605318,0.72956909831643,6.01958308035798,0.189254945779327,1.1392358694873,0.198410668180948,3.71309634098941,0.736717926035943,6.37492175716433,0.181816595432646,1.15906657003712,7.68114574786861,0.130188910980824
60,0.189208720012908,3.78597826053182,0.716340100671921,6.04119874154487,0.189254945779327,1.14332674027322,0.196519024673514,3.71309634098942,0.729694071450035,6.38537008637057,0.181816595432645,1.16096624968135,7.74596669241483,0.129099444873581
61,0.186848582403973,3.78597826053181,0.707404670992631,6.05222385469524,0.189254945779327,1.1454132974647,0.195776047336498,3.71309634098942,0.726935325018522,6.40841650765604,0.181816595432645,1.16515647153638,7.81024967590665,0.128036879932896
62,0.18971179301914,3.78597826053182,0.718244724136978,6.06533214531144,0.189254945779325,1.14789410629452,0.192934761673184,3.71309634098944,0.71638535761837,6.53041091526763,0.181816595432646,1.18733707939015,7.87400787401181,0.127000127000191
63,0.187706855056917,5.57539929959159,1.04654066821288,6.23477335124674,0.139904872119766,0.8722751684019,0.192314038513097,5.41274867527919,1.04094755719936,6.54066304651487,0.132888355901401,0.869177958756407,7.93725393319377,0.125988157669742
64,0.180674516668106,5.5753992995916,1.00733257368541,6.24776821979031,0.139904872119766,0.874093213823699,0.189602313453256,5.41274867527918,1.02626967097398,6.62363696209154,0.132888355901401,0.880204225980093,8,0.125
65,0.18396842094064,5.57539929959158,1.02569740525942,6.23118846873705,0.139904872119766,0.871773625872818,0.191200118243859,5.4127486752792,1.03491818673768,6.55232426997814,0.132888355901401,0.87072759957024,8.06225774829855,0.124034734589208
66,0.184010143914141,5.57539929959159,1.02593002749665,6.25824057098341,0.139904872119765,0.87555834677816,0.191582473278224,5.41274867527919,1.03698777844342,6.58896600582259,0.132888355901401,0.875596859603983,8.12403840463596,0.123091490979333
67,0.182834378018729,5.57539929959158,1.01937466314689,6.34781957364377,0.139904872119766,0.888090885689978,0.187935152479957,5.4127486752792,1.01724574762428,6.66882807010023,0.132888355901401,0.886209598024732,8.18535277187245,0.122169444356305
68,0.180781472850956,5.57539929959159,1.00792889711236,6.29692747110085,0.139904872119766,0.880970832591807,0.184617544683134,5.41274867527919,0.999288370416933,6.75751715773213,0.132888355901401,0.897995345066533,8.24621125123532,0.121267812518166
69,0.177314103220747,5.57539929959158,0.988596926904665,6.37958106612061,0.139904872119766,0.892534473233285,0.186162849232485,5.41274867527918,1.00765271556933,6.68355227781009,0.1328883559014,0.888166273779241,8.30662386291807,0.120385853085769
70,0.176587986055705,5.57539929959159,0.984548533771268,6.4832824672649,0.139904872119766,0.907042804499017,0.184683971797865,5.41274867527917,0.999647923694188,6.80865474875139,0.132888355901401,0.904790935461838,8.36660026534076,0.119522860933439
71,0.176829211959962,5.57539929959158,0.985893464508907,6.44599893024701,0.139904872119766,0.901826656020355,0.182896290463038,5.41274867527918,0.989971653917287,6.88437359692499,0.132888355901401,0.914853088706374,8.42614977317636,0.118678165819385
72,0.174822720739793,5.5753992995916,0.97470647476534,6.47180438520829,0.139904872119766,0.905436964896711,0.182079390553416,5.41274867527919,0.985549980013644,6.85979135332205,0.1328883559014,0.91158639476961,8.48528137423857,0.117851130197758
73,0.171421828929992,5.57539929959158,0.955745144950988,6.52424939512822,0.139904872119766,0.912774277302873,0.178557686685317,5.41274867527919,0.966487882066868,6.97731389392392,0.132888355901401,0.927203771971549,8.54400374531753,0.117041147196131
74,0.170039382913867,5.57539929959159,0.948037456400961,6.58658321368418,0.139904872119766,0.921495082216681,0.178353824233922,5.4127486752792,0.965384425853142,6.99188051256343,0.132888355901401,0.929139505973596,8.60232526704263,0.116247638743819
75,0.170857014775713,5.57539929959159,0.95259608051082,6.65842264495854,0.139904872119766,0.931545768662276,0.175392376723496,5.41274867527919,0.949354854764172,7.04376066014895,0.132888355901401,0.93603377349016,8.66025403784439,0.115470053837925
76,0.166194396560001,5.57539929959159,0.92660012217668,6.68280068626581,0.139904872119765,0.934956375413899,0.174009798028549,5.41274867527918,0.941871303764629,7.14807419115528,0.132888355901401,0.949895827123858,8.71779788708135,0.114707866935281
77,0.16654725190966,5.57539929959157,0.92856743164602,6.65663840541929,0.139904872119766,0.931296144857709,0.172211448820724,5.41274867527918,0.932137291472284,7.11689247173512,0.132888355901401,0.945752139695936,8.77496438739212,0.113960576459638
78,0.164668795834215,5.5753992995916,0.918094288958675,6.7254389904489,0.139904872119765,0.940921681908037,0.173193270370785,5.41274867527918,0.937451644766738,7.13609709355024,0.1328883559014,0.948304210314654,8.83176086632785,0.11322770341446
79,0.162537304792605,5.5753992995916,0.906210375298199,6.7796228437979,0.139904872119766,0.948502266981792,0.170840038579313,5.41274867527919,0.924714192504822,7.25214521821549,0.132888355901401,0.963725654806859,8.88819441731559,0.112508790092602
80,0.162966933086981,5.5753992995916,0.908605724589743,6.9084131573666,0.139904872119766,0.966520659331888,0.168849940601578,5.41274867527919,0.91394229231216,7.31953668647535,0.132888355901401,0.972681196225695,8.94427190999916,0.111803398874989
81,0.160609535339051,5.57539929959159,0.895462290837075,6.87842713293953,0.139904872119766,0.962325468419035,0.169827885483094,5.41274867527918,0.919235662174083,7.28622850586992,0.132888355901401,0.968254926866971,9,0.111111111111111
82,0.161803571034261,5.5753992995916,0.902119516615838,6.81663181635764,0.139904872119766,0.953680002555043,0.169318309713838,5.41274867527918,0.916477456604087,7.33143432711629,0.1328883559014,0.974262254129573,9.05538513813742,0.110431526074847
83,0.161205345624158,5.57539929959159,0.898784171083349,6.85854443576531,0.139904872119765,0.959543782213476,0.16623975857149,5.41274867527919,0.899814032986565,7.39449508077003,0.1328883559014,0.98264229400452,9.1104335791443,0.10976425998969
84,0.159931533702011,5.5753992995916,0.891682160984801,6.9771512203438,0.139904872119766,0.97613744924247,0.166404145302206,5.41274867527918,0.90070381704548,7.37988622395172,0.132888355901401,0.98070094704034,9.16515138991168,0.109108945117996
85,0.159759330325943,5.57539929959159,0.890722058402487,6.91184002074094,0.139904872119766,0.967000094214041,0.164472745924304,5.4127486752792,0.890249637621311,7.48457261120164,0.132888355901401,0.994612548927238,9.21954445729289,0.108465228909328
86,0.157098236493607,5.57539929959157,0.875885397713527,6.96747701501454,0.139904872119766,0.97478398078302,0.164675481670999,5.4127486752792,0.891346995265665,7.471378833029,0.1328883559014,0.992859249437748,9.2736184954957,0.107832773203438
87,0.158476681964394,5.57539929959158,0.883570781625882,6.99226824904718,0.139904872119766,0.978252395210043,0.163107207306595,5.41274867527918,0.882858320277257,7.52730205508403,0.1328883559014,1.00029079447335,9.32737905308882,0.107211253483779
88,0.153690842467297,5.57539929959159,0.856887815445808,7.09157596426828,0.139904872119766,0.992146028408561,0.162133971516837,5.41274867527918,0.877590439545514,7.55704126742874,0.1328883559014,1.00424278950764,9.38083151964686,0.106600358177805
89,0.153035658484102,5.57539929959159,0.853234903124799,7.07099923313774,0.139904872119766,0.989267243471102,0.161477928734048,5.41274867527919,0.874039444842047,7.60884809750479,0.1328883559014,1.01112731398091,9.4339811320566,0.105999788000636
90,0.151596425632551,5.5753992995916,0.845210605292317,7.2015324913921,0.139904872119766,1.00752948227455,0.159377947619522,5.41274867527918,0.862672774846282,7.66206685064078,0.132888355901401,1.01819946658828,9.48683298050514,0.105409255338946
91,0.150628396407643,5.57539929959158,0.839813455829775,7.21777305057673,0.139904872119766,1.00980161563043,0.158846546895257,5.41274867527919,0.859796436279975,7.72991614160678,0.1328883559014,1.02721584731382,9.53939201416946,0.104828483672192
92,0.150006894316197,5.57539929959159,0.836348333504434,7.27460510572767,0.139904872119766,1.01775269703863,0.157014862766113,5.41274867527918,0.84988199043642,7.72690036040362,0.132888355901401,1.02681508510798,9.59166304662544,0.104257207028537
93,0.149483015999179,5.57539929959159,0.83342750270266,7.24085603275827,0.139904872119766,1.01303103730068,0.156329129741382,5.41274867527919,0.846170289915215,7.82572787792823,0.132888355901401,1.03994811142964,9.64365076099295,0.103695169473043
94,0.147800326888761,5.57539929959159,0.824045839015009,7.23216693791485,0.139904872119766,1.01181539059778,0.156804846804194,5.41274867527919,0.848745226816756,7.77990606492288,0.1328883559014,1.03385892603494,9.69535971483266,0.103142124625879
95,0.147675251110057,5.57539929959161,0.823348491606028,7.23461873496281,0.139904872119766,1.01215840895024,0.155795488126948,5.41274867527918,0.843281821973615,7.81535481838139,0.1328883559014,1.03856965260079,9.74679434480896,0.102597835208515
96,0.146860463286355,5.57539929959152,0.818805724144431,7.32673546547388,0.139904872119766,1.02504598835248,0.155055658338956,5.41274867527918,0.839277309268727,7.78243125738536,0.1328883559014,1.03419449470961,9.79795897113271,0.102062072615966
97,0.146544928011214,5.57539929959156,0.817046488992418,7.33468325779938,0.139904872119766,1.02615792322141,0.153541409151761,5.41274867527919,0.831081058986693,7.94719656358187,0.1328883559014,1.05608988535965,9.8488578017961,0.101534616513362
98,0.145455071176305,5.57539929959158,0.810970101958416,7.18878331448151,0.139904872119766,1.00574581030924,0.151825842783553,5.41274867527918,0.821795129399824,7.97077023352109,0.1328883559014,1.05922255160044,9.89949493661167,0.101015254455221
99,0.145784810724511,5.57539929959158,0.812808531604531,7.45969862948025,0.139904872119766,1.04364818280942,0.152302956603385,5.41274867527918,0.824377626596076,7.94080320093065,0.132888355901401,1.05524028190825,9.9498743710662,0.100503781525921
100,0.144619610698641,5.57539929959158,0.806312076196411,7.30099951298101,0.139904872119765,1.02144540321008,0.151177197964246,5.41274867527919,0.818284178013393,8.0225045078461,0.1328883559014,1.06609743425924,10,0.1
101,0.142781793768769,5.57539929959158,0.796065512972825,7.41174819436697,0.139904872119766,1.03693968331682,0.150516522662906,5.41274867527921,0.814708108651276,8.05339298095284,0.1328883559014,1.0702021526667,10.0498756211209,0.0995037190209989
102,0.142750790741406,5.57539929959158,0.795892658715778,7.45515716982793,0.139904872119766,1.04301281047753,0.149825210346209,5.4127486752792,0.810966208824871,8.09539187448413,0.132888355901401,1.07578331657776,10.0995049383621,0.0990147542976674
103,0.140902240585809,5.57539929959157,0.785586253473005,7.50953673532517,0.139904872119766,1.05062077663435,0.148113669762144,5.41274867527919,0.801702069795785,8.14219878983872,0.132888355901401,1.08200341060404,10.1488915650922,0.0985329278164293
104,0.139956087255285,5.57539929959159,0.780311070856694,7.61884071398625,0.139904872119766,1.06591293579111,0.147407112282688,5.41274867527918,0.797877651734849,8.20331639915365,0.1328883559014,1.09012522922252,10.1980390271856,0.098058067569092
105,0.140683745772206,5.57539929959159,0.784368057642276,7.46312166454372,0.139904872119766,1.04412708209225,0.146098719144235,5.41274867527921,0.790795648507948,8.22083115871166,0.132888355901401,1.0924527368242,10.2469507659596,0.0975900072948533
106,0.138658646223866,5.57539929959158,0.77307731903886,7.64065626925517,0.139904872119766,1.06896503826123,0.146653991212703,5.41274867527918,0.793801196660965,8.24536402979208,0.132888355901401,1.09571286972762,10.295630140987,0.0971285862357264
107,0.13855592507021,5.57539929959158,0.772504607590713,7.59177303645069,0.139904872119766,1.06212603582692,0.14353511459605,5.41274867527918,0.776919501385816,8.2802665700484,0.132888355901401,1.10035101091906,10.3440804327886,0.0966736489045664
108,0.136208098882273,5.57539929959158,0.759414539106929,7.63851622179694,0.139904872119766,1.06866563519526,0.144548358653328,5.41274867527918,0.782403936814583,8.33556131903735,0.132888355901401,1.10769903920219,10.3923048454133,0.0962250448649376
109,0.135933991373406,5.57539929959159,0.757886280293979,7.73322298943102,0.139904872119766,1.08191557340998,0.144150006576191,5.41274867527919,0.780247757136766,8.28637332364586,0.132888355901401,1.10116252736452,10.4403065089106,0.0957826285221151
110,0.134690789531507,5.57539929959159,0.750954933615407,7.72096262524315,0.139904872119766,1.08020028872614,0.143424849354748,5.41274867527918,0.776322663347027,8.42164321214101,0.132888355901401,1.11913832044961,10.4880884817015,0.0953462589245592
111,0.135179795993082,5.57539929959157,0.753681339898762,7.73042555235194,0.139904872119766,1.08152419833317,0.142493854983876,5.41274867527918,0.7712834247994,8.39076897389319,0.132888355901401,1.11503549368915,10.5356537528527,0.0949157995752499
112,0.133943817238833,5.57539929959158,0.746790264818014,7.7950181160877,0.139904872119766,1.09056101270251,0.141225136811035,5.41274867527918,0.76441617219005,8.4628272487136,0.1328883559014,1.12461119935912,10.5830052442584,0.0944911182523068
113,0.133313683271653,5.57539929959161,0.743277016338752,7.74903779101551,0.139904872119766,1.08412814120326,0.141816337716156,5.41274867527919,0.76761619410607,8.43330508290994,0.1328883559014,1.12068804728283,10.6301458127346,0.0940720868383597
114,0.133264136930321,5.57539929959157,0.743000775701989,7.77080581673155,0.139904872119766,1.08717359405736,0.140581380895666,5.4127486752792,0.760931683211938,8.51921213846898,0.1328883559014,1.1321040946564,10.6770782520313,0.0936585811581694
115,0.132387095075918,5.57539929959158,0.738110917161239,7.83522944538629,0.139904872119766,1.0961867735858,0.139270966597912,5.4127486752792,0.753838739957704,8.57293626740228,0.1328883559014,1.13924340582258,10.7238052947636,0.0932504808240314
116,0.131914905151145,5.57539929959158,0.735478269785387,7.78381677724183,0.139904872119766,1.08899389082371,0.14011175695036,5.41274867527921,0.758389726824103,8.53434178747284,0.1328883559014,1.13411464883788,10.770329614269,0.0928476690885259
117,0.1326916106862,5.57539929959159,0.739808713281518,7.85650895464512,0.139904872119765,1.09916388060742,0.139961594046478,5.41274867527919,0.757576932765037,8.51383427686098,0.132888355901401,1.13138943946905,10.816653826392,0.0924500327042048
118,0.130755401187115,5.5753992995916,0.729013572196462,7.94952446006448,0.139904872119765,1.11217720299827,0.136673553859822,5.41274867527921,0.739779597600453,8.6732133039884,0.1328883559014,1.15256905634917,10.8627804912002,0.0920574617898323
119,0.130202809704704,5.57539929959158,0.725932654032465,7.9067839474104,0.139904872119766,1.10619759704107,0.137544065764436,5.4127486752792,0.744491459758966,8.58405273908452,0.1328883559014,1.14072065546786,10.9087121146357,0.0916698497028211
120,0.129911624895537,5.5753992995916,0.724309182451385,7.89373871230094,0.139904872119766,1.10437250509131,0.13711944850757,5.41274867527921,0.742193113264367,8.69901753784408,0.1328883559014,1.15599813856155,10.9544511501033,0.0912870929175277
121,0.12737221459335,5.57539929959159,0.710150956031193,7.86950978681395,0.139904872119766,1.10098276036945,0.136806060512372,5.41274867527919,0.740496822808505,8.75372844740525,0.132888355901401,1.16326858138301,11,0.0909090909090909
122,0.127557776261244,5.57539929959159,0.7111855364244,8.03937824811796,0.139904872119766,1.12474818572537,0.135649868075651,5.41274867527921,0.734238643728283,8.68681048752996,0.1328883559014,1.1543759637149,11.0453610171873,0.0905357460425185
123,0.12570573646984,5.57539929959159,0.700859675068589,8.07120887967001,0.139904872119766,1.12920144616215,0.135487705548655,5.4127486752792,0.733360898725101,8.76096293408805,0.1328883559014,1.16422996042407,11.0905365064094,0.0901669634667432
124,0.126180003416704,5.57539929959159,0.703503902671957,8.12470290777807,0.139904872119766,1.13668552132378,0.133703186528659,5.41274867527919,0.723701745763603,8.81996023598146,0.132888355901401,1.17207001487531,11.13552872566,0.0898026510133875
125,0.125614218221926,5.57539929959161,0.700349424293277,8.05325493489401,0.139904872119767,1.12668960181423,0.134647105546312,5.41274867527918,0.728810942175975,8.81380786670032,0.132888355901401,1.17125243663664,11.1803398874989,0.0894427190999916
126,0.125572019416376,5.57539929959159,0.700114149102365,8.14847438305575,0.139904872119766,1.1400112665326,0.131626520452813,5.4127486752792,0.712461274212573,8.88940117963202,0.1328883559014,1.18129790770927,11.2249721603218,0.0890870806374748
127,0.125082399057964,8.19847340159135,1.02548472168396,8.07838110290741,0.110077527843808,0.889248220788183,0.131195917370022,7.92004527476427,1.03907760543481,8.91150408344799,0.099105929337877,0.883182893988399,11.2694276695846,0.0887356509416114
128,0.125373278298285,8.19847340159135,1.0278694873988,8.07816901201768,0.110077527843808,0.889224874347364,0.130833042908612,7.92004527476425,1.03620362327138,8.94866048212112,0.0991059293378772,0.886865313409751,11.3137084989848,0.0883883476483184
129,0.124373575949315,8.19847340159133,1.01967345428126,8.18996659013225,0.110077527843809,0.901531275365147,0.130800953755541,7.92004527476427,1.03594947572624,9.01154108114104,0.0991059293378773,0.893097153612942,11.3578166916005,0.0880450906325624
130,0.122040075266988,8.19847340159137,1.00054231100461,8.22767379125114,0.110077527843808,0.905681990846222,0.129597997195682,7.92004527476426,1.02642200530858,9.07840081958092,0.0991059293378773,0.899723350126314,11.4017542509914,0.0877058019307029
131,0.122294109888826,8.19847340159134,1.00262500709483,8.25740425782438,0.110077527843808,0.908954647108246,0.128321006227707,7.92004527476423,1.01630817902674,9.05887028412327,0.0991059293378775,0.897787758259319,11.4455231422596,0.0873704056661038
132,0.120282595503484,8.19847340159135,0.986133659909683,8.1557035682067,0.110077527843808,0.89775968661512,0.130065911526934,7.92004527476424,1.0301279079968,9.07070524029169,0.0991059293378773,0.898960672589062,11.4891252930761,0.0870388279778489
133,0.121349885734302,8.19847340159135,0.994883810478827,8.32440198569347,0.110077527843808,0.916329591363227,0.128567156280413,7.92004527476425,1.01825769858856,9.07623695651609,0.0991059293378774,0.899508898466315,11.5325625946708,0.086710996952412
134,0.11934031145786,8.19847340159137,0.978408369224896,8.22191955220552,0.110077527843808,0.905048578437456,0.12802143488199,7.92004527476424,1.01393556040564,9.08455592126746,0.0991059293378773,0.900333357199127,11.5758369027902,0.086386842558136
135,0.120749620773871,8.19847340159136,0.989962554166827,8.37521046567577,0.110077527843808,0.921922463233181,0.128052464865847,7.92004527476426,1.01418131928267,9.16058692830505,0.0991059293378773,0.907868480810082,11.6189500386223,0.086066296582387
136,0.118156146228769,8.19847340159134,0.968700022091102,8.3782478487514,0.110077527843808,0.922256810853259,0.127961729986828,7.92004527476426,1.01346269493283,9.16736168799186,0.0991059293378773,0.908539899664885,11.6619037896906,0.0857492925712544
137,0.117937457306073,8.19847340159136,0.966907106775155,8.3767002949882,0.110077527843808,0.922086459960799,0.126898254181382,7.92004527476424,1.00503991840509,9.18992145137743,0.0991059293378773,0.910775705980855,11.7046999107196,0.0854357657716761
138,0.120109767350762,8.19847340159136,0.984716732896551,8.31290228315394,0.110077527843808,0.915063732536737,0.127659985495492,7.92004527476426,1.01107286490005,9.15191725854868,0.0991059293378772,0.907009265131825,11.7473401244707,0.0851256530758749
139,0.119020828774612,8.19847340159135,0.975789098944014,8.35513620584239,0.110077527843808,0.919712738337429,0.125338985585393,7.92004527476426,0.992690440529338,9.26688169881636,0.0991059293378772,0.918402922825363,11.7898261225516,0.0848188929679971
140,0.118037547620897,8.19847340159136,0.967727694558995,8.34863419219204,0.110077527843808,0.91899701274879,0.125351966794381,7.92004527476418,0.992793252292234,9.32206600131014,0.0991059293378774,0.92387201440887,11.8321595661992,0.0845154254728517
141,0.116052432635213,8.19847340159132,0.951452782149765,8.31327703025557,0.110077527843809,0.915104983771255,0.124953308802813,7.92004527476425,0.989635862949881,9.33268462171492,0.0991059293378772,0.924924382652372,11.8743420870379,0.0842151921066519
142,0.117333936108518,8.19847340159135,0.961959154289706,8.5219365787614,0.110077527843809,0.938073711031779,0.125741462186302,7.92004527476421,0.995878073430569,9.25548439272643,0.0991059293378772,0.917273382213372,11.916375287813,0.0839181358296689
143,0.113874104991743,8.19847340159136,0.933593820904829,8.39355179027829,0.110077527843808,0.923941430902808,0.124192089208178,7.92004527476426,0.983606969296329,9.23221646878285,0.0991059293378774,0.914967392987181,11.9582607431014,0.0836242010007091
144,0.115704728454402,8.19847340159137,0.94860213867177,8.53228587548693,0.110077527843808,0.939212936030244,0.124623953653254,7.92004527476425,0.987027355253892,9.41658313639356,0.0991059293378775,0.933239222919669,12,0.0833333333333333
145,0.114708428558842,8.19847340159136,0.940434000478011,8.44258677510654,0.110077527843808,0.929339080810558,0.123355796049569,7.92004527476425,0.976983489617176,9.43676278740083,0.0991059293378774,0.935239145986458,12.0415945787923,0.08304547985374
146,0.114124253878025,8.19847340159135,0.935644659895446,8.49673910983924,0.110077527843808,0.935300035944902,0.122729171184402,7.92004527476426,0.97202059231476,9.38169982277186,0.0991059293378773,0.929782079704805,12.0830459735946,0.0827605888602368
147,0.114200764362153,8.19847340159134,0.936271929064513,8.53734994916048,0.110077527843808,0.939770376741048,0.12195948339963,7.92004527476424,0.965924630211932,9.43170307821484,0.0991059293378772,0.934737698805398,12.1243556529821,0.0824786098842323
148,0.114040130623124,8.19847340159136,0.934954977627684,8.50967809384545,0.110077527843808,0.936724327317118,0.120741240639623,7.92004527476424,0.956276092397019,9.52240650349274,0.0991059293378773,0.943726946061694,12.1655250605964,0.0821994936526786
149,0.113594287330084,8.19847340159136,0.931299743248421,8.51650429150334,0.110077527843808,0.937475738279873,0.121027927741115,7.92004527476424,0.958546667220526,9.52281127599484,0.0991059293378773,0.943767061416685,12.2065556157337,0.0819231920519041
150,0.113481827075597,8.19847340159135,0.930377740843275,8.6156435205597,0.110077527843808,0.948388739526739,0.119238855838723,7.92004527476424,0.944377136753771,9.63169191050215,0.0991059293378771,0.954557777886429,12.2474487139159,0.0816496580927726
151,0.110913769107499,8.19847340159136,0.909323585898081,8.53462315969566,0.110077527843808,0.93947021849781,0.119349403353721,7.92004527476424,0.945252678077571,9.59307846809738,0.0991059293378775,0.950730956791973,12.2882057274445,0.0813788458771159
152,0.111205839341751,8.19847340159136,0.91171811594499,8.72811126690512,0.110077527843808,0.960768911006604,0.118917743364298,7.92004527476423,0.941833911418036,9.67849391679467,0.0991059293378773,0.959196134214929,12.328828005938,0.0811107105653813
153,0.111893459495942,8.19847340159137,0.917355551489523,8.68310282435833,0.110077527843808,0.955814492918952,0.11728636189821,7.92004527476423,0.928913296346207,9.69415132492606,0.0991059293378773,0.960747876198814,12.369316876853,0.0808452083454443
154,0.1106704774836,8.19847340159137,0.907328965990714,8.72160734237749,0.110077527843808,0.960052975073322,0.117602255382688,7.92004527476424,0.931415187045278,9.69161572005062,0.0991059293378776,0.960496582721201,12.4096736459909,0.080582296402538
155,0.11063807358098,8.19847340159135,0.907063303456973,8.51413808378297,0.110077527843808,0.937215271983649,0.118528005293651,7.92004527476424,0.938747168253216,9.7021033668393,0.0991059293378772,0.961535970702755,12.4498995979887,0.0803219328902499
156,0.109077913934794,8.19847340159135,0.894272376095478,8.65722839095603,0.110077527843808,0.95296629925567,0.11762566124034,7.92004527476431,0.931600562497583,9.71722452418618,0.0991059293378772,0.963034567054284,12.4899959967968,0.0800640769025436
157,0.110371312443064,8.19847340159134,0.904876269363192,8.67113703872438,0.110077527843808,0.954497328817662,0.116866183378914,7.92004527476425,0.925585463449901,9.75721339454234,0.0991059293378771,0.9669977012141,12.5299640861417,0.0798086884467622
158,0.109386324751565,8.19847340159138,0.896800873973544,8.69842306422892,0.110077527843808,0.957500907049884,0.117214536939305,7.92004527476425,0.928344439419825,9.80963753717622,0.0991059293378773,0.972193244589575,12.5698050899765,0.079555728417573
159,0.108102785171456,8.19847340159137,0.88627780886613,8.88567344776731,0.110077527843808,0.978112966357594,0.116762150499043,7.92004527476423,0.92476151833126,9.77803845408925,0.0991059293378769,0.969061588094013,12.6095202129185,0.0793051585718144
160,0.108340930442247,8.19847340159137,0.88823023653442,8.72761139306255,0.110077527843808,0.960713886129781,0.11629988421847,7.92004527476425,0.921100348460125,9.77979582389438,0.0991059293378773,0.969235753861744,12.6491106406735,0.0790569415042095
161,0.107581662949985,8.19847340159138,0.882005402194421,8.80184362171797,0.110077527843808,0.968885186346506,0.115156434293217,7.92004527476422,0.912044173282694,9.88615803100623,0.0991059293378774,0.979776879243993,12.6885775404495,0.0788110406239101
162,0.107837474451846,8.19847340159137,0.884102665988249,8.79436313993888,0.110077527843808,0.968061753405184,0.116245782791162,7.92004527476424,0.920671862706412,9.87480002848816,0.0991059293378771,0.978651233849014,12.7279220613579,0.0785674201318386
163,0.10781727612545,8.19847340159137,0.883937070546537,8.81922962126728,0.110077527843808,0.970798994195988,0.114291144346179,7.92004527476424,0.90519103772635,9.89627340027543,0.0991059293378774,0.980779372316013,12.7671453348037,0.0783260449987957
164,0.107060188529955,8.19847340159138,0.877730108032194,8.86428092784796,0.110077527843809,0.975758130650525,0.114968083543339,7.92004527476423,0.910552426816125,9.91399845890436,0.0991059293378774,0.982536030724001,12.8062484748657,0.078086880944303
165,0.10594356490284,8.19847340159136,0.868575498925699,8.78340559659465,0.110077527843808,0.96685557412261,0.113861557613751,7.92004527476418,0.901788691356083,9.96515797873991,0.0991059293378773,0.987606242481782,12.8452325786651,0.0778498944161523
166,0.106293571609565,8.19847340159138,0.871445019601171,8.8418360081929,0.110077527843808,0.973287449382241,0.113355737274506,7.92004527476425,0.89778257136837,9.9861454799328,0.0991059293378776,0.989686228291986,12.8840987267251,0.0776150525706333
167,0.104738999055421,8.19847340159136,0.858699897865175,8.95732746868165,0.110077527843808,0.986000463839916,0.113777816863528,7.92004527476423,0.901125460822973,9.9627155626999,0.0991059293378776,0.98736418457031,12.9228479833201,0.0773823232534137
168,0.104944976981618,8.19847340159134,0.86038860241441,8.93173931663559,0.110077527843808,0.983183783320593,0.113958078741098,7.92004527476425,0.902553143054646,10.0003937724755,0.0991059293378774,0.991098318565912,12.9614813968157,0.077151674981046
169,0.105431480604232,8.19847340159135,0.864377189424194,8.93059673654281,0.110077527843808,0.983058010928616,0.113715802164666,7.92004527476425,0.900634301600289,10.0142535287228,0.0991059293378771,0.992471902589191,13,0.0769230769230769
170,0.10512860165617,8.19847340159138,0.861894044424609,8.96232463738154,0.110077527843808,0.986550539816618,0.112821832467723,7.92004527476426,0.893554021126237,10.0197157641628,0.0991059293378773,0.993013242508735,13.0384048104053,0.076696498884737
171,0.103587196262503,8.19847340159137,0.849256873303558,9.08155458966718,0.110077527843808,0.999675078209154,0.112808511508826,7.92004527476425,0.893448518528662,10.0345951542898,0.0991059293378772,0.994487878295246,13.076696830622,0.0764719112901873
172,0.102057635622823,8.19847340159136,0.836716811083019,8.97847251064512,0.110077527843808,0.988328057785405,0.112590024098211,7.92004527476424,0.891718088344627,9.9661749890227,0.0991059293378773,0.987707034231004,13.114877048604,0.0762492851663023
173,0.10299571668702,8.19847340159134,0.84440764373637,9.00377100382784,0.110077527843808,0.991112853373133,0.110999768009257,7.92004527476425,0.879123188121649,10.1114367735157,0.0991059293378773,1.00210333838046,13.1529464379659,0.0760285921269706
174,0.102792103944099,8.19847340159136,0.842738330079308,9.02753227204627,0.110077527843808,0.993728435037051,0.110118703113483,7.92004527476425,0.872145114257106,10.1790218877624,0.0991059293378772,1.00880142393729,13.1909059582729,0.0758098043578903
175,0.101948652512506,8.19847340159136,0.835823315951864,8.98994814592588,0.110077527843808,0.989591267347546,0.110866935447277,7.92004527476424,0.878071148216803,10.1573458946583,0.0991059293378774,1.00665320449639,13.228756555323,0.0755928946018454
176,0.102159851111281,8.19847340159136,0.837554822046371,9.10165575502926,0.110077527843808,1.00188776479899,0.108455080898487,7.92004527476425,0.858969150994236,10.2804397742422,0.0991059293378773,1.01885253782835,13.2664991614216,0.0753778361444409
177,0.101480148137469,8.19847340159138,0.831982295294589,9.04713909310149,0.110077527843808,0.995886705427686,0.108369888548451,7.92004527476424,0.858294423724887,10.3015674500635,0.0991059293378774,1.02094641577537,13.3041346956501,0.0751646028002829
178,0.100695179087925,8.19847340159138,0.825546747420835,8.9385435088251,0.110077527843808,0.983932771975789,0.109035437266153,7.92004527476425,0.863565599701651,10.2319578371567,0.0991059293378773,1.01404769039739,13.3416640641263,0.0749531688995861
179,0.100984828948707,8.19847340159134,0.827921434100228,9.02376722262543,0.110077527843808,0.993313987704596,0.10812601821619,7.92004527476428,0.856362959652209,10.2805542580563,0.0991059293378773,1.01886388385314,13.3790881602597,0.0747435092751936
180,0.100427608307956,8.19847340159137,0.823353075498219,9.09429318618676,0.110077527843808,1.00107731142223,0.108258392949451,7.92004527476424,0.857411373532871,10.3213556173143,0.0991059293378773,1.02290754048066,13.4164078649987,0.074535599249993
181,0.099849523781577,8.19847340159138,0.818613664884824,9.04542412406891,0.110077527843809,0.995697925876255,0.108087135486516,7.92004527476423,0.85605500667278,10.2662783166586,0.0991059293378774,1.01744905341375,13.4536240470737,0.0743294146247166
182,0.099827439392429,8.19847340159137,0.818432606607803,9.09633602188687,0.110077527843809,1.00130218172589,0.107115072914524,7.92004527476423,0.848356227092703,10.3881673053835,0.0991059293378774,1.02952897491739,13.490737563232,0.0741249316661101
183,0.0997727295901589,8.19847340159135,0.817984069749085,9.17402887766161,0.110077527843808,1.0098544192207,0.107444866886186,7.92004527476429,0.850968210279619,10.444507015609,0.0991059293378771,1.03511257425791,13.5277492584687,0.0739221270954573
184,0.0988941015936999,8.19847340159137,0.810780661490223,9.0965796005245,0.110077527843808,1.00132899426015,0.106453449817112,7.92004527476424,0.843116142206375,10.4199873499562,0.099105929337877,1.03268253000633,13.5646599662505,0.0737209780774486
185,0.0995198815895891,8.19847340159137,0.81591110214177,9.15944487233481,0.110077527843808,1.00824904796827,0.106957847656784,7.92004527476425,0.84711099593307,10.3937559886829,0.0991059293378773,1.03008284656955,13.6014705087354,0.0735214622093808
186,0.0976984491593187,8.19847340159136,0.800978136809401,9.33220150945497,0.110077527843808,1.02726567150106,0.106174499430492,7.92004527476425,0.840906842514926,10.4248218383398,0.0991059293378776,1.03316165647047,13.6381816969859,0.0733235575106767
187,0.0972788955267899,8.19847340159136,0.797538437512572,9.23267832338827,0.110077527843809,1.0163104052157,0.105457254845936,7.92004527476424,0.835226232932168,10.3921438384759,0.0991059293378771,1.02992307292504,13.6747943311773,0.0731272424127131
188,0.098682758259238,8.19847340159137,0.809047968784035,9.22222669215881,0.110077527843809,1.01515991548803,0.107386580481051,7.92004527476426,0.850506579312043,10.5741668454742,0.0991059293378774,1.0479626321945,13.7113092008021,0.0729324957489473
189,0.0974892150986436,8.19847340159136,0.799262736928249,9.25107851654474,0.110077527843808,1.01833585299021,0.105828516108872,7.92004527476423,0.838166638943383,10.5612837457852,0.0991059293378773,1.04668584062706,13.7477270848675,0.0727392967453308
190,0.0969396609178781,8.19847340159135,0.79475723159451,9.22963506332243,0.110077527843808,1.01597541067107,0.105520056464902,7.92004527476424,0.835723624597707,10.5123260822086,0.0991059293378772,1.04183384588009,13.7840487520902,0.0725476250110012
191,0.0960658052935414,8.19847340159136,0.787592949501555,9.3002231370137,0.110077527843808,1.02374557131826,0.104834221034396,7.92004527476426,0.83029177693706,10.5394304340778,0.0991059293378772,1.04452004786119,13.8202749610853,0.0723574605292422
192,0.0960323491996724,8.19847340159135,0.787318660605847,9.31032396417016,0.110077527843808,1.02485744540082,0.105914050440902,7.92004527476425,0.838844074725606,10.4145636924799,0.0991059293378774,1.03214501339173,13.856406460551,0.0721687836487032
193,0.0962778140651123,8.19847340159138,0.789331097776185,9.20748082289322,0.110077527843808,1.01353672665336,0.104409936434682,7.92004527476424,0.826931423697935,10.5994193725305,0.0991059293378772,1.05046530735654,13.8924439894498,0.0719815750748694
194,0.0970611430506369,8.19847340159136,0.795753199628702,9.23689821616118,0.110077527843808,1.0167749205799,0.104521598362451,7.92004527476424,0.827815791221335,10.5743459358429,0.0991059293378774,1.04798038111192,13.9283882771841,0.0717958158617738
195,0.0948994140040828,8.19847340159136,0.778030321539079,9.30436057593814,0.110077527843808,1.02420101036666,0.103208373863959,7.92004527476424,0.817414993737352,10.6863512009718,0.0991059293378772,1.05908076700325,13.9642400437689,0.0716114874039433
196,0.095405413754008,8.19847340159137,0.782178747030055,9.40700409941765,0.110077527843808,1.03549975568047,0.103227179729364,7.92004527476425,0.817563937042793,10.6089939755966,0.099105929337877,1.05141420729144,14,0.0714285714285714
197,0.0951260631482003,8.19847340159137,0.779888498518622,9.24180895242398,0.110077527843809,1.01731548228761,0.103387104622122,7.92004527476424,0.818830549433994,10.7581729760008,0.0991059293378772,1.0661987307642,14.0356688476182,0.0712470499879096
198,0.0941767302815155,8.19847340159135,0.772105418261849,9.41933746902727,0.110077527843808,1.03685738251708,0.103402170069006,7.92004527476423,0.818949868455398,10.6269319125412,0.0991059293378772,1.05319196320274,14.0712472794703,0.0710669054518702
199,0.0946119850435872,8.19847340159136,0.77567384285161,9.45583577774207,0.110077527843808,1.04087502611088,0.102924591684635,7.92004527476424,0.815167426028937,10.6122955152457,0.0991059293378774,1.05174140944661,14.1067359796659,0.0708881205008336
200,0.0943202230149093,8.19847340159135,0.773281839619897,9.35649661426499,0.110077527843808,1.02994001657725,0.10165640299755,7.92004527476423,0.805123314210272,10.7231629056992,0.0991059293378772,1.06272902521077,14.142135623731,0.0707106781186548
201,0.0922722854374652,8.19847340159138,0.756491877863107,9.54884438641672,0.110077527843809,1.05111318382198,0.101387828177796,7.92004527476425,0.80299618947816,10.7502564220504,0.0991059293378775,1.06541415332779,14.1774468787578,0.0705345615858598
202,0.0933698922598536,8.19847340159137,0.765490578201863,9.44595940203727,0.110077527843808,1.03978785908924,0.100663553483596,7.92004527476423,0.797259901108731,10.798626319845,0.0991059293378772,1.0702078970007,14.2126704035519,0.0703597544730292
203,0.0925648066916932,8.19847340159135,0.758890105585292,9.43309061330613,0.110077527843808,1.03837129463937,0.101312379261323,7.9200452747642,0.80239863064376,10.8111322127165,0.0991059293378769,1.07144730513592,14.247806848775,0.0701862406343596
204,0.0926504365462781,8.19847340159136,0.75959213967049,9.50898983123538,0.110077527843808,1.04672609291431,0.101771845050991,7.92004527476422,0.806037620500139,10.765329882515,0.0991059293378772,1.06690802263547,14.2828568570857,0.0700140042014005
205,0.0927348336395624,8.19847340159137,0.760284066994955,9.34958113278725,0.110077527843808,1.02917877747233,0.100424690529734,7.92004527476424,0.795368095699678,10.8416869152539,0.0991059293378773,1.07447545732654,14.3178210632764,0.0698430295769578
206,0.0926917279300503,8.19847340159136,0.759930665982062,9.44104956593221,0.110077527843808,1.03924739646868,0.10021848736079,7.92004527476424,0.793734957265847,10.7490850917207,0.099105929337877,1.0652980675469,14.3527000944073,0.0696733014291618
207,0.0937853290899675,8.19847340159137,0.768896526003593,9.43381323253294,0.110077527843808,1.03845083877743,0.0999867574067246,7.92004527476424,0.791899645538129,10.8527958942806,0.0991059293378772,1.07557642301697,14.3874945699382,0.0695048046856916
208,0.0915538461171886,8.19847340159136,0.750601772205159,9.51702987314935,0.110077527843808,1.04761112085195,0.0998597626350723,7.92004527476423,0.790893841196984,10.8869954871985,0.0991059293378772,1.07896580545608,14.422205101856,0.0693375245281536
209,0.0915683123843096,8.19847340159136,0.750720373511371,9.47755603232921,0.110077527843808,1.04326593803997,0.0989040852629662,7.92004527476425,0.783324833141835,10.9716097454079,0.0991059293378771,1.08735158015116,14.456832294801,0.0691714463866075
210,0.0909497236075666,8.19847340159137,0.745648889878723,9.62866563595023,0.110077527843808,1.05989970964003,0.0988353852506159,7.92004527476424,0.782780725933643,10.9979164758685,0.0991059293378771,1.0899587331213,14.4913767461894,0.0690065559342354
211,0.0909957666817792,8.19847340159136,0.746026372797981,9.59083556927292,0.110077527843808,1.05573546942203,0.0978243723676382,7.92004527476421,0.774773458127088,10.9550320939232,0.0991059293378773,1.08570863659454,14.5258390463339,0.0688428390821514
212,0.0906980884799582,8.19847340159134,0.743585865978116,9.64794538646376,0.110077527843808,1.06202197691401,0.0979160878902458,7.92004527476424,0.775499849218542,11.1155176903782,0.0991059293378771,1.10161371077654,14.560219778561,0.0686802819743445
213,0.0907479120148021,8.19847340159137,0.743994342903309,9.60257541306167,0.110077527843808,1.05702776240357,0.0984464640852074,7.92004527476425,0.779700452695295,10.9434371467434,0.0991059293378774,1.08455950857865,14.5945195193264,0.0685188709827532
214,0.0901188545276706,8.19847340159136,0.738837031826989,9.64181336275161,0.110077527843808,1.06134697890309,0.097573154533256,7.92004527476424,0.772783801504956,11.0929044736722,0.0991059293378773,1.09937260691958,14.6287388383278,0.0683585927024663
215,0.0907184706128086,8.19847340159135,0.743752968352159,9.65642158314498,0.110077527843808,1.06295501569019,0.0977907376176254,7.92004527476425,0.774507069384185,11.0382079136954,0.0991059293378772,1.09395185351149,14.6628782986152,0.0681994339470473
216,0.0893657541072085,8.19847340159136,0.732662758061104,9.69376856727274,0.110077527843808,1.0670660793754,0.097240898717859,7.92004527476424,0.770152320404207,11.0581901985449,0.0991059293378772,1.0959322164218,14.6969384566991,0.0680413817439772
217,0.0891445940741587,8.19847340159137,0.73084958341265,9.66468285258471,0.110077527843809,1.06386439580697,0.0976470165771436,7.92004527476422,0.773368792236631,11.0907691927341,0.0991059293378769,1.09916098791781,14.7309198626562,0.0678844233302131
218,0.0904400133929715,8.19847340159137,0.741470044241846,9.67699284928944,0.110077527843809,1.06521944981199,0.0973529090248119,7.92004527476425,0.771039447106516,11.0437968901454,0.0991059293378773,1.09450575421662,14.7648230602334,0.0677285461478596
219,0.0884921024709329,8.19847340159136,0.725500148358842,9.57712606031599,0.110077527843808,1.0542263605681,0.0978699834783001,7.92004527476423,0.775134700188565,11.229684565676,0.0991059293378775,1.11292832505254,14.7986485869487,0.0675737378399486
220,0.0885152944601914,8.19847340159136,0.725690287265905,9.69009200630093,0.110077527843808,1.06666137263265,0.0960057916398491,7.92004527476425,0.760370216427189,11.1327078293065,0.0991059293378774,1.10331735547048,14.8323969741913,0.0674199862463242
221,0.0893286215000429,8.19847340159137,0.732358327368925,9.57905798526,0.110077527843809,1.05443902208991,0.0963465123427172,7.92004527476423,0.763068739819951,11.1801726932617,0.099105929337877,1.10802140492365,14.8660687473185,0.0672672793996312
222,0.0872129038847392,8.19847340159136,0.715012672774579,9.63429990034168,0.110077527843809,1.06051991553547,0.095929332143044,7.92004527476426,0.759764653750808,11.1986468383427,0.0991059293378773,1.10985230224063,14.8996644257513,0.0671156055214024
223,0.0875104618322534,8.19847340159136,0.717452193692706,9.81068928248126,0.110077527843809,1.07993642265929,0.0958722209687949,7.92004527476423,0.759312330665057,11.1386079034875,0.0991059293378773,1.10390208780535,14.9331845230681,0.0669649530182425
224,0.0880970515748951,8.19847340159138,0.722261334095402,9.72638641798046,0.110077527843808,1.07065657174488,0.0957318741523153,7.92004527476426,0.758200777524374,11.2262534463447,0.0991059293378773,1.11258828078254,14.9666295470958,0.0668153104781061
225,0.0886034034346335,8.19847340159134,0.726412646349311,9.71012092155705,0.110077527843808,1.06886610610944,0.0949802951293562,7.92004527476422,0.752248237634968,11.1923311907519,0.0991059293378769,1.10922638411678,15,0.0666666666666667
226,0.0873258168516233,8.19847340159138,0.715938386730274,9.88001716576643,0.110077527843808,1.08756786466196,0.0947528109220218,7.92004527476421,0.750446552413586,11.2704052093948,0.0991059293378772,1.11696398229153,15.0332963783729,0.0665190105237739
227,0.0871483641072178,8.19847340159136,0.714483545125224,9.65871322110258,0.110077527843808,1.06320727353128,0.0946722838516289,7.92004527476425,0.749808774370235,11.3141529450968,0.0991059293378772,1.1212996422947,15.0665191733194,0.0663723311599972
228,0.0863814333944897,8.19847340159137,0.70819588407606,9.826034082663,0.110077527843808,1.08162554032854,0.0940086218419315,7.92004527476426,0.744552541206291,11.28505061424,0.0991059293378772,1.11841542874924,15.0996688705415,0.0662266178532522
229,0.0875680560933223,8.19847340159135,0.717924378710162,9.78172458190952,0.110077527843808,1.07674806002561,0.0944105493851467,7.92004527476425,0.747735825545729,11.2997962746286,0.0991059293378771,1.11987681112575,15.1327459504216,0.066081860045509
230,0.0863940121310804,8.19847340159135,0.708299010513424,9.82659002808666,0.110077527843808,1.0816867374264,0.0940103546275106,7.92004527476425,0.744566264946528,11.4579946140407,0.0991059293378771,1.13555520457289,15.1657508881031,0.0659380473395787
231,0.0866649536708734,8.19847340159134,0.710520317520803,9.74317294318424,0.110077527843808,1.0725043909404,0.0939232253165299,7.92004527476425,0.743876196858801,11.3683277060145,0.0991059293378772,1.12666868232211,15.1986841535707,0.0657951694959769
232,0.086557054214805,8.19847340159136,0.709635706700182,9.68997413018268,0.110077527843809,1.06664839712097,0.0938632393113769,7.92004527476424,0.743401104982136,11.3025667961829,0.0991059293378772,1.12015138623914,15.2315462117278,0.0656532164298613
233,0.0866372091648098,8.19847340159136,0.710292854925802,9.69240310394579,0.110077527843808,1.06691577254801,0.0937320314730021,7.92004527476425,0.742361932961805,11.3180856535952,0.0991059293378774,1.12168939702525,15.2643375224737,0.0655121782080418
234,0.0854928216444431,8.19847340159134,0.700910624278961,9.89973417597665,0.110077527843808,1.08973826440237,0.0924812265640147,7.92004527476424,0.732455501452726,11.3713922182787,0.0991059293378772,1.12697239365802,15.2970585407784,0.0653720450460613
235,0.085828672527991,8.19847340159135,0.703664088814629,9.78389287435587,0.110077527843809,1.07698674029775,0.0931578780643822,7.92004527476425,0.737814611970875,11.4476093290043,0.0991059293378771,1.13452596124793,15.3297097167559,0.0652328073053442
236,0.0854528962565833,8.19847340159136,0.700583297048545,9.7709104762968,0.110077527843808,1.07555767001392,0.0927598500991881,7.92004527476426,0.734662212465917,11.4283758079307,0.0991059293378774,1.13261980526749,15.3622914957372,0.0650944554904119
237,0.0853635694350992,8.19847340159137,0.699850953478559,9.92772936268912,0.110077527843808,1.0928199053472,0.092870873162915,7.92004527476426,0.735541520157176,11.432975328215,0.0991059293378771,1.13307564499977,15.3948043183407,0.0649569802461631
238,0.085019688945124,8.19847340159136,0.697031658428171,9.84023231216904,0.110077527843808,1.08318844633233,0.0921589674482925,7.92004527476428,0.729903194666004,11.4131208334566,0.099105929337877,1.1311079468452,15.4272486205415,0.0648203723552164
239,0.0852281047324239,8.19847340159135,0.69874034971682,9.84398118015287,0.110077527843808,1.0836011124522,0.0912839293446015,7.92004527476425,0.722972853267626,11.5745777635889,0.0991059293378771,1.147109285954,15.4596248337403,0.0646846227353151
240,0.0835397706054406,8.19847340159137,0.68489858728375,9.94115716093439,0.110077527843808,1.09429800418243,0.0906774945862409,7.92004527476425,0.718169862525219,11.5698455370081,0.0991059293378774,1.14664029424088,15.4919333848297,0.0645497224367903
241,0.0834705333315502,8.19847340159136,0.684330947335359,9.98567448547794,0.110077527843808,1.09919836121441,0.0911181623607638,7.92004527476422,0.721659971250566,11.5604161310068,0.0991059293378772,1.14570578419601,15.52417469626,0.0644156626400831
242,0.0831997796556055,8.19847340159139,0.682111180524747,9.9428017459277,0.110077527843808,1.09447903603283,0.0909716397473503,7.92004527476423,0.720499505518557,11.5245504280571,0.0991059293378772,1.14215128037383,15.556349186104,0.0642824346533225
243,0.0834785845388724,8.19847340159136,0.684396954944443,10.0008883590278,0.110077527843808,1.1008730668037,0.090816531384156,7.92004527476424,0.719271040259564,11.593527855589,0.0991059293378773,1.14898735243272,15.5884572681199,0.0641500299099584
244,0.0838484621572168,8.19847340159139,0.687429386760285,9.98502847311095,0.110077527843808,1.09912724977009,0.0908019671090227,7.92004527476426,0.719155690541116,11.6208507692225,0.0991059293378773,1.15169521518058,15.6204993518133,0.064018439966448
245,0.0837014465936113,8.19847340159137,0.686224083572443,9.94556300685329,0.110077527843808,1.09478298880924,0.0903014072132407,7.92004527476425,0.71519123350379,11.6123098425022,0.0991059293378774,1.15084875870056,15.6524758424985,0.063887656499994
246,0.0828523108963704,8.19847340159136,0.679262467144273,9.96712310548652,0.110077527843809,1.09715627116686,0.0895529806342255,7.92004527476425,0.709263661113153,11.7423032590075,0.0991059293378773,1.16373187705113,15.6843871413581,0.0637576713063338
247,0.0824337097857375,8.19847340159136,0.675830577072871,9.99980029828262,0.110077527843808,1.10075329576673,0.0904102542927812,7.92004527476424,0.716053307301775,11.6205336716293,0.0991059293378774,1.15166378892892,15.7162336455017,0.0636284762975778
248,0.0825403410113455,8.19847340159138,0.676704790339799,10.0137757220918,0.110077527843808,1.10229167587021,0.0892960426539584,7.92004527476428,0.707228700676633,11.597859459712,0.0991059293378774,1.14941664008485,15.7480157480236,0.0635000635000953
249,0.0826230480713232,8.19847340159137,0.677382861971149,9.97304739093177,0.110077527843808,1.09780840186291,0.0897975685626329,7.92004527476423,0.711200808579798,11.7261997067309,0.0991059293378772,1.16213591953711,15.7797338380595,0.0633724250524478
250,0.0815718254348462,8.19847340159136,0.66876444114684,10.0338804964931,0.110077527843808,1.10450475973416,0.0900674155817147,7.92004527476426,0.713338009188189,11.7258828093781,0.0991059293378773,1.16210451313045,15.8113883008419,0.0632455532033676
251,0.0820299197896854,8.19847340159139,0.672520115530412,9.88280721692147,0.110077527843808,1.08787498659566,0.089320907854326,7.92004527476423,0.707425634189306,11.7391125131523,0.0991059293378772,1.16341565521786,15.8429795177549,0.0631194403097803
252,0.0818854711479306,8.19847340159137,0.671335857183087,10.0919726646935,0.110077527843808,1.11089940199675,0.0894002191879325,7.92004527476426,0.708053783542275,11.6596754262404,0.0991059293378771,1.15554296889556,15.8745078663875,0.0629940788348712
253,0.080978664242634,8.19847340159136,0.663901424889633,10.0215909975141,0.110077527843808,1.10315196206812,0.08922732671346,7.92004527476424,0.706684467316785,11.7657448945739,0.0991059293378773,1.16605508212913,15.9059737205869,0.0628694613461931
254,0.0820525667294932,8.19847340159138,0.672705785864052,9.94513831537737,0.110077527843808,1.09473623982148,0.0887019601158236,7.92004527476424,0.702523540077655,11.8140768381712,0.0991059293378772,1.17084506431605,15.9373774505092,0.0627455805138159
255,0.0816219540620914,12.2844072167328,1.00267732152419,10.1092292194608,0.0907893770522416,0.917810623313165,0.0885285955947129,11.6721279505571,1.03331709506461,11.7939584474019,0.0772886072241582,0.91153862205929,15.9687194226713,0.062622429108515
256,0.0805310266912192,12.2844072167328,0.989275925456514,10.0320779822436,0.0907893770522416,0.91080611054741,0.0883675421810899,11.6721279505571,1.03143725901394,11.8189460415324,0.077288607224158,0.913469878407511,16,0.0625
257,0.0807622423051685,12.2844072167328,0.992116272213138,10.0351678342861,0.0907893770522418,0.91108663628953,0.0886676122017074,11.6721279505571,1.03493971468871,11.744263129927,0.0772886072241582,0.907697740186093,16.0312195418814,0.0623782861551805
258,0.0802636699450647,12.2844072167328,0.985991606314613,10.1747411221839,0.0907893770522416,0.9237584081509,0.0876227269349716,11.6721279505571,1.02274368016172,11.7967976182665,0.0772886072241581,0.911758057621085,16.062378404209,0.062257280636469
259,0.0799990123992329,12.2844072167328,0.982740445248635,10.1429159430244,0.0907893770522418,0.920869019960441,0.0875733526589902,11.6721279505571,1.02216737729499,11.8584041878712,0.0772886072241581,0.916519543581689,16.0934769394311,0.06213697660012
260,0.0801924902743227,12.2844072167328,0.985117206253666,10.1941473838524,0.0907893770522419,0.925520290558703,0.0868485544018402,11.6721279505572,1.0137074392992,11.8810740735501,0.0772886072241582,0.918271667471742,16.1245154965971,0.0620173672946042
261,0.079465763274989,12.2844072167328,0.976189795858458,10.1303908025187,0.0907893770522418,0.919731870256436,0.0876792286647645,11.6721279505571,1.02340317558129,11.9000785832318,0.0772886072241578,0.919740499556016,16.1554944214035,0.0618984460590173
262,0.0800054313058468,12.2844072167328,0.982819297711368,10.0925051449366,0.0907893770522416,0.916292255005337,0.0866504677392653,11.6721279505571,1.01139534642833,11.9386008385091,0.0772886072241581,0.922717831013535,16.1864140562386,0.0617802063215215
263,0.0800073133945767,12.2844072167328,0.982842418055744,10.0930653231857,0.0907893770522419,0.916343113239611,0.0872160426920806,11.672127950557,1.01799680964321,11.9099036731125,0.0772886072241581,0.920499867068747,16.2172747402269,0.0616626415978207
264,0.0793778160574427,12.2844072167328,0.97510941642454,10.0758557963269,0.0907893770522418,0.914780671016738,0.0861914168667372,11.6721279505571,1.00603724590836,11.9485832023732,0.0772886072241579,0.923489354013398,16.2480768092719,0.0615457454896664
265,0.078606116822193,12.2844072167328,0.965629548769892,10.211900570506,0.0907893770522418,0.927132091315669,0.0865440132042823,11.6721279505571,1.01015279547509,11.9101461103871,0.0772886072241582,0.920518604708043,16.2788205960997,0.0614295116833951
266,0.0802471713036179,12.2844072167328,0.985788930284556,10.1755425917291,0.0907893770522421,0.923831173071646,0.0856839488457937,11.6721279505571,1.0001140142371,12.0286791112286,0.0772886072241579,0.929679855253177,16.3095064303001,0.0613139339484966
267,0.0795394538046307,12.2844072167328,0.977095040332593,10.109420316413,0.0907893770522418,0.917827972886415,0.0865926324963365,11.6721279505571,1.01072028607281,11.9262146666237,0.077288607224158,0.921760521039676,16.3401346383682,0.0611990061362105
268,0.0796636723520732,12.2844072167328,0.978620991553248,10.198691252325,0.0907893770522417,0.925932825546731,0.0855322028101814,11.6721279505571,0.998342815093437,11.9969417059802,0.0772886072241579,0.927226915404618,16.3707055437449,0.0610847221781526
269,0.0781670848538507,12.2844072167328,0.960236301289609,10.1561362459731,0.0907893770522419,0.922069283029592,0.0856012670046063,11.6721279505571,0.999148941207564,11.9911269426218,0.0772886072241582,0.926777500443318,16.4012194668567,0.0609710760849692
270,0.0778619763126988,12.2844072167328,0.956488223724796,10.1345302751797,0.0907893770522415,0.920107690400645,0.0857740029717335,11.6721279505571,1.00116513751754,12.0374938126262,0.0772886072241581,0.930361131247295,16.431676725155,0.0608580619450185
271,0.0782770613419834,12.2844072167328,0.961587297254095,10.190764454163,0.0907893770522416,0.925213156479583,0.0849622360940746,11.6721279505571,0.991690090655483,12.0864478140913,0.0772886072241583,0.934144717838585,16.4620776331543,0.0607456739230787
272,0.0779507397386321,12.2844072167328,0.957578629794914,10.2163106464258,0.090789377052242,0.927532479361189,0.0855407147783215,11.6721279505571,0.998442167874682,11.9937556453891,0.077288607224158,0.926980669219007,16.4924225024706,0.0606339062590832
273,0.0776431926155213,12.2844072167328,0.953800595696284,10.2210081232929,0.0907893770522416,0.927958960359666,0.0848786628897451,11.6721279505571,0.990714613521309,12.0965884555721,0.0772886072241581,0.934928473894999,16.5227116418583,0.0605227532668802
274,0.0775322694090512,12.2844072167328,0.952437969858221,10.2517951433578,0.0907893770522417,0.930754094732655,0.0841686216228505,11.672127950557,0.982426921003932,12.1354704242103,0.0772886072241581,0.937933607097178,16.5529453572468,0.0604122093330177
275,0.0769753421521498,12.2844072167328,0.945596448644347,10.2274702405235,0.0907893770522416,0.928545651957466,0.0845440638475589,11.6721279505571,0.986809130688776,12.0901114865075,0.0772886072241582,0.934427877976964,16.583123951777,0.0603022689155527
276,0.0770877607888199,12.2844072167328,0.946977444955952,10.2286678867166,0.0907893770522417,0.928654385509269,0.0834424949024272,11.6721279505571,0.973951477014841,12.117242697916,0.0772886072241579,0.936524811519022,16.6132477258361,0.0601929265428846
277,0.0764001616269519,12.2844072167328,0.93853069684968,10.1499946035599,0.0907893770522418,0.921511687140823,0.0836481783383311,11.6721279505571,0.976352240396019,12.1434420096252,0.077288607224158,0.938549719831263,16.6433169770932,0.060084176812611
278,0.0767057572166801,12.2844072167328,0.942284757517539,10.3205442354017,0.0907893770522417,0.936995781972224,0.0846363134854288,11.6721279505571,0.987885880265386,12.1760199600433,0.0772886072241578,0.941067624245295,16.6733320005331,0.0599760143904067
279,0.0762085975661129,12.2844072167328,0.93617744591824,10.2408509137406,0.0907893770522413,0.929760474943388,0.0834082348793619,11.6721279505571,0.97355158964203,12.2042507229638,0.0772886072241581,0.943249540592298,16.7032930884901,0.059868434008925
280,0.076323969158921,12.2844072167328,0.937594717545541,10.2145195903374,0.0907893770522418,0.927369870494657,0.0832112745867583,11.6721279505571,0.971252643905584,12.1497029912937,0.0772886072241581,0.939033622384277,16.7332005306815,0.0597614304667197
281,0.0767527775971662,12.2844072167328,0.942862375018917,10.1815961287472,0.0907893770522416,0.924380769926471,0.0834650803150521,11.6721279505571,0.974215096840815,12.1879902290047,0.0772886072241579,0.941992789661421,16.7630546142402,0.0596549986271894
282,0.0752308998824436,12.2844072167328,0.924167009437193,10.1930588477955,0.0907893770522415,0.925421463048189,0.0833741221555492,11.6721279505571,0.973153421564947,12.278032077135,0.077288607224158,0.948951998695296,16.7928556237467,0.0595491334175414
283,0.0764665512134335,12.2844072167328,0.939346253564973,10.234572907809,0.0907893770522417,0.929190498695727,0.0831657221451712,11.6721279505571,0.970720949978922,12.1219172298553,0.0772886072241582,0.936886099582039,16.8226038412607,0.0594438298277764
284,0.075801503207401,12.2844072167328,0.931176533040192,10.344849762567,0.0907893770522417,0.939202465642491,0.0832427767016275,11.6721279505571,0.97162034062105,12.2530498680246,0.0772886072241579,0.947021158547776,16.8522995463527,0.0593390829096927
285,0.0768288717034414,12.2844072167328,0.943797146007194,10.3385110504007,0.0907893770522416,0.938626977913591,0.0825249884641886,11.6721279505571,0.963242224472256,12.3082224130231,0.077288607224158,0.951285367707723,16.8819430161341,0.0592348877759092
286,0.0764444834217189,12.2844072167328,0.939075163825174,10.3407202401035,0.0907893770522418,0.938827548870502,0.0824065619609116,11.6721279505571,0.961859935173274,12.3087846986912,0.077288607224158,0.951328825983873,16.9115345252878,0.0591312395989083
287,0.0759630199270961,12.2844072167328,0.933160670197236,10.3173252757606,0.0907893770522415,0.936703534631656,0.0827672310370952,11.6721279505571,0.966069710778297,12.3845608518188,0.0772886072241581,0.957185459319911,16.9410743460974,0.0590281336100955
288,0.0761728114782221,12.2844072167328,0.935737835041901,10.2040860084183,0.0907893770522415,0.926422612091788,0.0819617674062183,11.6721279505571,0.95666823621918,12.3141998926901,0.0772886072241578,0.951747358785893,16.9705627484771,0.058925565098879
289,0.0750253819579141,12.2844072167328,0.921642343561936,10.3702657053122,0.0907893770522417,0.941509963251517,0.0827207531522485,11.6721279505571,0.965527214959495,12.3433929269186,0.0772886072241581,0.954003647742067,17,0.0588235294117647
290,0.0748111143493453,12.2844072167328,0.919010193004922,10.3540175794489,0.0907893770522417,0.94003480602613,0.0821148164693466,11.6721279505571,0.958454644466727,12.3002818841099,0.0772886072241582,0.950671655287401,17.0293863659264,0.0587220219514703
291,0.0749824515596683,12.2844072167329,0.921114969067912,10.2967188951199,0.0907893770522417,0.93483269416998,0.0819390714261715,11.6721279505571,0.956403325836113,12.3112525142512,0.0772886072241579,0.951519560011392,17.058722109232,0.0586210381760549
292,0.0747638595413304,12.2844072167328,0.918429695700317,10.2980010215925,0.0907893770522416,0.934949097633727,0.0816591913016299,11.6721279505571,0.953136529211646,12.3828559161343,0.0772886072241578,0.957053687215442,17.0880074906351,0.0585205735980653
293,0.0743997213434321,12.2844072167328,0.91395647379417,10.3209031648411,0.0907893770522415,0.937028368952433,0.081567850970961,11.6721279505571,0.952070393185032,12.3059766651451,0.0772886072241581,0.951111796982051,17.1172427686237,0.0584206237836986
294,0.0742182453255694,12.2844072167328,0.911727148490672,10.2662910021501,0.0907893770522418,0.932070164722245,0.0810767655338206,11.6721279505571,0.946338381128073,12.4139664136721,0.0772886072241583,0.959458174240198,17.1464281994822,0.0583211843519804
295,0.0739301568960618,12.2844072167328,0.908188152908172,10.5102194688458,0.0907893770522416,0.954216278258849,0.0809714872725274,11.6721279505571,0.945109559791846,12.3945197291026,0.0772886072241578,0.957955167074682,17.1755640373177,0.0582222509739582
296,0.0751062177167791,12.2844072167328,0.922635362941506,10.3740229855777,0.0907893770522416,0.941851084386238,0.0813175008059949,11.6721279505571,0.949148274027102,12.4120682994965,0.0772886072241579,0.959311471639209,17.2046505340853,0.0581238193719096
297,0.0740009282517793,12.2844072167329,0.909057537061088,10.3305569321158,0.0907893770522417,0.937904828469514,0.0806640848538733,11.6721279505571,0.941521519429007,12.4575755425751,0.0772886072241582,0.962828663075368,17.2336879396141,0.0580258853185659
298,0.0734684403343822,12.2844072167328,0.902516238645791,10.3784210269843,0.0907893770522417,0.942250379825792,0.0801703024173199,11.6721279505571,0.935758027649814,12.4951555091441,0.077288607224158,0.965733166351008,17.2626765016321,0.0579284446363492
299,0.0737444474855661,12.2844072167328,0.905906822885661,10.4216324859997,0.0907893770522417,0.946173521271317,0.0804466105972073,11.6721279505571,0.938983132079247,12.4791562886637,0.0772886072241581,0.964496608883408,17.2916164657906,0.057831493196624
300,0.0726361253237238,12.2844072167328,0.892291742122261,10.5165694085096,0.0907893770522418,0.954792785325253,0.0794205887735067,11.6721279505571,0.927007274072947,12.5990896325552,0.0772886072241582,0.973766089992523,17.3205080756888,0.0577350269189626
301,0.0734656615069041,12.2844072167328,0.902482102397464,10.5069524872511,0.0907893770522416,0.953919671035024,0.0799436639512924,11.6721279505572,0.933112674475828,12.4718930761054,0.077288607224158,0.963935245300811,17.3493515728975,0.0576390417704235
302,0.0731779903278832,12.2844072167328,0.898948232489853,10.5568542965751,0.0907893770522415,0.95845022521733,0.0796378231928156,11.6721279505571,0.929542862010388,12.524899565598,0.0772886072241581,0.968032043047534,17.3781471969828,0.0575435337648436
303,0.0732602658396925,12.2844072167328,0.899958938380884,10.4456781059934,0.0907893770522418,0.948356608131388,0.079412099411097,11.6721279505571,0.926908185148682,12.5387258937205,0.0772886072241579,0.969100660691142,17.4068951855292,0.0574484989621426
304,0.0717715263562159,12.2844072167328,0.881670656326228,10.3785259186144,0.0907893770522419,0.942259902871546,0.0793004296169248,11.6721279505572,0.925604761022899,12.5218788893641,0.0772886072241581,0.96779857918854,17.4355957741627,0.0573539334676404
305,0.0726669178892581,12.2844072167328,0.892670010536534,10.5561228423752,0.0907893770522418,0.958383816946187,0.0790501169519225,11.6721279505571,0.922683079569345,12.5916605026522,0.0772886072241581,0.973191902889434,17.464249196573,0.0572598334313868
306,0.0723427633065822,12.2844072167328,0.888687963641774,10.5254793450952,0.0907893770522415,0.955601712917425,0.0787860111214335,11.672127950557,0.919600402523382,12.5381958125125,0.0772886072241579,0.96905969145286,17.4928556845359,0.0571661950475029
307,0.0727204029213381,12.2844072167328,0.893327042450603,10.4336232105767,0.0907893770522419,0.947262151686074,0.0790014123545112,11.6721279505571,0.92211459327658,12.6087845759822,0.077288607224158,0.974515398667112,17.5214154679352,0.057073014553535
308,0.0724922167313394,12.2844072167328,0.890523910371427,10.4494045353977,0.0907893770522415,0.948694928335624,0.0782707388953196,11.6721279505571,0.913586079170821,12.5499440318797,0.0772886072241586,0.969967694965125,17.5499287747842,0.056980288229819
309,0.0725103204883272,12.2844072167328,0.890746304294416,10.4840353116225,0.0907893770522419,0.951839034935911,0.078560004136013,11.6721279505571,0.916962420071842,12.5348621614664,0.077288607224158,0.968802038206537,17.5783958312469,0.0568880123988574
310,0.0728095299356637,12.2844072167328,0.894421914988593,10.3524944382374,0.0907893770522414,0.939896520984368,0.0789548900771863,11.6721279505571,0.921571579303093,12.6307452291763,0.0772886072241585,0.97621270696622,17.606816861659,0.0567961834247065
311,0.0720735996749557,12.2844072167328,0.885381447982936,10.5558663205218,0.0907893770522415,0.958360527486911,0.0785385880933553,11.6721279505571,0.916712449281744,12.7284777917271,0.077288607224158,0.983766320606218,17.6351920885484,0.0567047977123743
312,0.0715959464944719,12.2844072167328,0.879513761805509,10.5266898614654,0.0907893770522419,0.955711614944597,0.078411755523464,11.6721279505571,0.915232043297674,12.6469677128227,0.0772886072241582,0.977466520132966,17.6635217326557,0.0566138517072298
313,0.0721930415905543,12.2844072167328,0.8868487211129,10.5017054695165,0.0907893770522419,0.95344329756353,0.0779767181908134,11.6721279505571,0.910154231887711,12.6386996637444,0.0772886072241579,0.97682749413524,17.6918060129541,0.0565233418944222
314,0.0724925332137572,12.2844072167328,0.89052779817032,10.5890212758589,0.0907893770522417,0.961370645228162,0.077826778204514,11.6721279505571,0.908404113182716,12.7163998974326,0.0772886072241578,0.98283283697799,17.7200451466693,0.05643326479831
315,0.0720925984685006,12.2844072167328,0.885614836899468,10.6150804731552,0.0907893770522417,0.963736543517177,0.0775082137300941,11.6721279505571,0.904685787876784,12.7253590564335,0.0772886072241581,0.98352527789907,17.7482393492988,0.0563436169819011
316,0.0722360491072167,12.2844072167328,0.88737704296096,10.5726880571932,0.0907893770522416,0.959887762480249,0.0773482869943962,11.6721279505571,0.902819102555003,12.6325852312598,0.0772886072241581,0.976354918164543,17.7763888346312,0.0562543950463012
317,0.0713860756911985,12.2844072167328,0.876935623395193,10.5208623166842,0.0907893770522417,0.955182535784164,0.0773222024844862,11.6721279505571,0.902514640817807,12.719347972476,0.0772886072241579,0.98306068959209,17.8044938147649,0.056165595630173
318,0.0709421572134698,12.2844072167328,0.871482348043744,10.6731508196788,0.0907893770522416,0.969008714103262,0.077491682262568,11.6721279505571,0.904492830472612,12.6855049031202,0.0772886072241581,0.980445005897392,17.832554500127,0.0560772154092044
319,0.0711196675827902,12.2844072167328,0.873662957705667,10.5207509398737,0.0907893770522417,0.955172423952918,0.0783337701226237,11.6721279505571,0.91432178772079,12.682759173583,0.0772886072241581,0.980232792285647,17.8605710994918,0.0559892510955854
320,0.0707623512134594,12.2844072167328,0.869273537919601,10.6485218653559,0.0907893770522417,0.966772666682836,0.0774689382126736,11.6721279505571,0.904227359012132,12.7860497903444,0.0772886072241581,0.988215980194458,17.8885438199983,0.0559016994374947
321,0.0708723884198494,12.2844072167328,0.870625279771889,10.4890863425135,0.0907893770522413,0.952297614883972,0.076800973725474,11.6721279505571,0.896430792051106,12.7707995379133,0.0772886072241581,0.987037309424238,17.9164728671689,0.0558145572185948
322,0.0707717866597668,12.2844072167328,0.869389446784315,10.5391001795648,0.0907893770522418,0.956838339993856,0.0768407382611129,11.6721279505571,0.896894928798976,12.8810028147652,0.0772886072241581,0.995554767203664,17.9443584449264,0.0557278212575353
323,0.0712719771420241,12.2844072167328,0.875533990354298,10.4971915117015,0.0907893770522418,0.953033478145464,0.0768299515514181,11.6721279505571,0.896769024943256,12.7674629732101,0.0772886072241578,0.986779430985409,17.9722007556114,0.0556414884074657
324,0.0709466363134243,12.2844072167328,0.87153737113155,10.5319428660459,0.0907893770522417,0.956188531958111,0.0763922249865912,11.6721279505571,0.891659824471237,12.8424102496138,0.0772886072241582,0.992572001593908,18,0.0555555555555556
325,0.0696386668753418,12.2844072167328,0.855469741927102,10.5939360205799,0.0907893770522415,0.961816851839751,0.0764165527821057,11.6721279505571,0.891943781613238,12.8663213814276,0.0772886072241581,0.994420059668947,18.0277563773199,0.0554700196225229
326,0.0705125621260604,12.2844072167328,0.866205027051699,10.5192262395971,0.0907893770522416,0.955033997364613,0.0762915464380173,11.6721279505571,0.890484691570407,12.889516172459,0.0772886072241579,0.996212752762618,18.0554700852678,0.0553848775621711
327,0.0693929049363567,12.2844072167328,0.852450702190234,10.5528624504636,0.0907893770522416,0.958087807995585,0.0761665699878105,11.672127950557,0.889025950452781,12.7909056056848,0.0772886072241579,0.988591279399049,18.0831413200251,0.0553001263609331
328,0.0699211992542315,12.2844072167328,0.858940484721294,10.6874121614162,0.0907893770522414,0.97030349243553,0.0761939023591947,11.6721279505571,0.88934497738878,12.894372179277,0.077288607224158,0.996588066766253,18.1107702762748,0.0552157630374233
329,0.0703308974373863,12.2844072167328,0.863973384039124,10.5774717445615,0.0907893770522415,0.96032207047642,0.0757202835882024,11.6721279505571,0.883816838493968,12.9712541267633,0.077288607224158,1.00253016540815,18.1383571472171,0.0551317846419971
330,0.0704077975382238,12.2844072167328,0.864918056192821,10.6063574164567,0.0907893770522418,0.962944582633526,0.0749236732699576,11.6721279505572,0.874518700932683,12.9225284943685,0.077288607224158,0.998764229144233,18.1659021245849,0.055048188256318
331,0.0695267120950804,12.2844072167328,0.854094443816511,10.6527684190638,0.0907893770522418,0.967158208648595,0.0750204789025864,11.6721279505571,0.875648628663059,12.8597644785586,0.077288607224158,0.993913285778494,18.1934053986603,0.0549649709929313
332,0.0688989956087647,12.2844072167328,0.84638331888195,10.6053714117773,0.0907893770522416,0.962855063882916,0.0753014045346793,11.6721279505571,0.878927628585438,12.8178886158822,0.0772886072241581,0.990676758675929,18.2208671582886,0.0548821299948452
333,0.0689505038456669,12.2844072167327,0.84701606703907,10.6142759564137,0.0907893770522419,0.963663501943387,0.0751325334801502,11.6721279505571,0.876956544029828,12.9652008915702,0.077288607224158,1.00206231929087,18.2482875908947,0.0547996624351191
334,0.0686092978560925,12.2844072167328,0.842824553718354,10.7461746882029,0.0907893770522418,0.975638505636507,0.0749416086933422,11.6721279505571,0.874728045489275,12.9860468994998,0.077288607224158,1.00367347820993,18.2756668824971,0.0547175655164583
335,0.0680184813307863,12.2844072167328,0.835566722931116,10.7344505371191,0.0907893770522417,0.974574077263145,0.0755423932443372,11.6721279505571,0.881740479639206,13.0070021216394,0.077288607224158,1.00529307814318,18.3030052177231,0.0546358364708153
336,0.0685348304245477,12.2844072167327,0.841909765464869,10.6070030397499,0.0907893770522418,0.963003198370133,0.0744962522889381,11.6721279505571,0.869529788553469,13.0031100130708,0.077288607224158,1.00499226249274,18.3303027798234,0.0545544725589981
337,0.0688364707752785,12.2844072167328,0.845615238366249,10.5732667691345,0.0907893770522418,0.959940303376891,0.0744732366442443,11.6721279505571,0.869261147003736,12.9369444868939,0.0772886072241578,0.999878421128277,18.3575597506858,0.0544734710702843
338,0.0687660556219087,12.2844072167328,0.844750229948026,10.6634666438028,0.0907893770522417,0.968129493808217,0.0745488291989454,11.6721279505571,0.870143472974319,13.0406890831381,0.077288607224158,1.00789669647902,18.3847763108502,0.0543928293220421
339,0.0676930082276611,12.2844072167328,0.831568478794232,10.7274149359894,0.0907893770522416,0.973935319419393,0.0738827898502121,11.6721279505571,0.862369376475798,12.9967321042775,0.0772886072241581,1.00449932280511,18.411952639522,0.0543125446593568
340,0.0683485038288124,12.2844072167328,0.839620853687552,10.6479759314042,0.0907893770522417,0.96672310167945,0.074059233654693,11.6721279505571,0.86442885113778,13.0769416213969,0.077288607224158,1.01069860466939,18.4390889145858,0.054232614454664
341,0.068558863345373,12.2844072167328,0.842204995650898,10.559689501213,0.0907893770522415,0.958707631680221,0.0747431332050299,11.6721279505571,0.872411414194642,13.0415834016581,0.0772886072241581,1.00796581711185,18.4661853126194,0.0541530361073882
342,0.0687758133338346,12.2844072167328,0.844870097654827,10.5271978738286,0.0907893770522416,0.955757737070584,0.0736543667817782,11.6721279505571,0.859703193194179,13.0785725099597,0.077288607224158,1.01082465377495,18.4932420089069,0.0540738070435875
343,0.068200999626922,12.2844072167328,0.837808852005353,10.7661849801378,0.090789377052242,0.97745522757592,0.0744173177148843,11.6721279505571,0.868608454105391,13.0334367269142,0.0772886072241581,1.00733617196739,18.5202591774521,0.0539949247156039
344,0.0678424664405717,12.2844072167328,0.833404484343515,10.6433821452425,0.0907893770522418,0.966306034695522,0.0736283673167489,11.6721279505571,0.85939972411171,13.0697352896352,0.0772886072241578,1.01014163732433,18.5472369909914,0.0539163866017192
345,0.0680475319624238,12.2844072167328,0.835923592720054,10.6548429658737,0.0907893770522419,0.967346555461135,0.0733527695631408,11.6721279505571,0.856182911868711,13.1437887495141,0.0772886072241578,1.0158651260985,18.5741756210067,0.0538381902058166
346,0.0684833865682778,12.2844072167328,0.841277808185653,10.5528177461981,0.0907893770522415,0.958083749323168,0.0732768262148074,11.6721279505571,0.855296491389967,13.0632669216081,0.0772886072241581,1.0096417061685,18.6010752377383,0.053760333057047
347,0.0678161008390864,12.2844072167328,0.833080598558352,10.7184239844089,0.0907893770522418,0.973119036526293,0.0733639888649484,11.6721279505571,0.856313864994926,13.2340366950158,0.0772886072241579,1.02284026411117,18.6279360101972,0.0536828127095019
348,0.0667183318276899,12.2844072167328,0.81959515699245,10.6562402423971,0.0907893770522415,0.967473413326259,0.0729339132344205,11.6721279505571,0.851293967206987,13.0284659854726,0.0772886072241579,1.00695199028449,18.6547581061776,0.0536056267418897
349,0.0672220273821026,12.2844072167328,0.825782758296112,10.7747497023243,0.0907893770522416,0.978232813367851,0.0730438940992075,11.6721279505571,0.852577677932893,13.0917790039612,0.0772886072241578,1.01184536530263,18.6815416922694,0.0535287727572189
350,0.066728889994399,12.2844072167328,0.819724857811765,10.621660499913,0.0907893770522415,0.964333940047505,0.0725597992255727,11.6721279505571,0.846927260627619,13.24003158535,0.0772886072241579,1.02330360083556,18.7082869338697,0.0534522483824849
351,0.0674562590546702,12.2844072167328,0.828660155544988,10.582661238703,0.0907893770522417,0.960793221416748,0.0731955994622565,11.6721279505571,0.854348402341184,13.1653708230365,0.0772886072241581,1.01753317450206,18.7349939951952,0.0533760512683624
352,0.0662557579459345,12.2844072167328,0.813912711061141,10.7091847124147,0.0907893770522417,0.972280208777524,0.0733219469080826,11.672127950557,0.855823145895093,13.1643623784721,0.077288607224158,1.01745523322621,18.7616630392937,0.0533001790889026
353,0.0660506347764779,12.2844072167328,0.811392894517949,10.7913755542642,0.0907893770522415,0.979742264108436,0.0724834953547813,11.6721279505571,0.84603663208462,13.2308753638045,0.077288607224158,1.02259592922487,18.7882942280559,0.0532246295412349
354,0.0667595331552206,12.2844072167328,0.820101290877704,10.666669833303,0.0907893770522415,0.968420309387518,0.0726865761833723,11.6721279505571,0.848407017500236,13.2380892757036,0.0772886072241581,1.02315348242819,18.8148877222268,0.0531494003452734
355,0.0672656840122269,12.2844072167328,0.826319054118269,10.7613362256725,0.0907893770522414,0.977015012178524,0.071375742107288,11.6721279505571,0.833106794442232,13.2682731700906,0.077288607224158,1.02548635358597,18.8414436814168,0.0530744892434275
356,0.0664828598773622,12.2844072167328,0.816702523666504,10.8686164735388,0.0907893770522415,0.986754919052319,0.071315731857702,11.6721279505571,0.83240634713072,13.2557657483186,0.0772886072241578,1.02451967237724,18.8679622641132,0.052999894000318
357,0.0660657763885611,12.2844072167328,0.811578900246694,10.82786031863,0.0907893770522415,0.983054693137104,0.0725780525727465,11.6721279505571,0.847140316031357,13.3151289001749,0.0772886072241577,1.02910776770465,18.8944436276912,0.0529256124024963
358,0.0661327792002228,12.2844072167328,0.812401990069814,10.7159902750279,0.0907893770522417,0.97289808156766,0.0715656423243769,11.6721279505571,0.83532333407393,13.2492059928105,0.077288607224158,1.02401267801029,18.9208879284245,0.052851642258169
359,0.0659693046792586,12.2844072167328,0.810393802484726,10.7324518885329,0.0907893770522416,0.974392621203057,0.0722442240979213,11.6721279505571,0.843243827359657,13.2107261344082,0.0772886072241581,1.0210386233482,18.9472953214964,0.052777981396926
360,0.0653646552215928,12.2844072167328,0.802966042323388,10.7065611451984,0.0907893770522417,0.9720420167443,0.071595420077519,11.6721279505571,0.835670903818689,13.349343856723,0.077288607224158,1.03175219404249,18.9736659610103,0.052704627669473
361,0.0663381924353549,12.2844072167328,0.814925369897884,10.9340743905571,0.0907893770522415,0.992697802561548,0.0716632835713859,11.6721279505571,0.836463015202273,13.3126796250177,0.077288607224158,1.02891846663905,19,0.0526315789473684
362,0.0658646861869072,12.2844072167328,0.809108626322285,10.8124999770835,0.0907893770522417,0.981660137296789,0.0718465709233726,11.6721279505571,0.838602368626379,13.3333682176565,0.0772886072241581,1.03051745914952,19.0262975904404,0.0525588331227637
363,0.0650570981611412,12.2844072167328,0.799187886150416,10.8502332077132,0.0907893770522418,0.985085913799827,0.0713852646471607,11.6721279505571,0.83321794274604,13.3027631064522,0.0772886072241578,1.0281520327306,19.0525588832576,0.0524863881081478
364,0.0652983379253087,12.2844072167328,0.802151373650324,10.8440674258103,0.0907893770522417,0.984526126301829,0.0707579191610843,11.6721279505571,0.825895485963352,13.3507670655138,0.077288607224158,1.03186219186772,19.0787840283389,0.0524142418360959
365,0.0650788498882707,12.2844072167328,0.799455093224146,10.8101446969163,0.0907893770522415,0.98144630287762,0.0708969988199994,11.6721279505571,0.827518841537528,13.2849786762153,0.0772886072241582,1.02677749888733,19.1049731745428,0.0523423922590214
366,0.0661593769947518,12.2844072167328,0.812728728208875,10.8575154074053,0.0907893770522415,0.985747060173443,0.0706794617248817,11.6721279505571,0.824979720729322,13.3541913956263,0.0772886072241581,1.0321268535728,19.131126469709,0.0522708373489317
367,0.0654131877919513,12.2844072167328,0.803562236180945,10.8156401514086,0.0907893770522417,0.981945231767604,0.0710555224660147,11.6721279505571,0.829369149817007,13.3902579715698,0.077288607224158,1.03491438899481,19.157244060668,0.0521995750971881
368,0.0654008872774279,12.2844072167328,0.803411131651564,10.7630574496881,0.0907893770522416,0.977171281034672,0.070472989841727,11.6721279505571,0.822569754490947,13.3824212875148,0.0772886072241578,1.03430870259894,19.1833260932509,0.0521286035142687
369,0.0651907315002745,12.2844072167328,0.800829492506064,10.6933890575844,0.0907893770522416,0.970846131115343,0.0703788546101788,11.6721279505571,0.821470996023663,13.4025815753189,0.0772886072241581,1.03586686316456,19.2093727122985,0.0520579206295354
370,0.0655499618004903,12.2844072167328,0.805242423798505,10.886084173501,0.0907893770522418,0.988340800650421,0.0700810779282698,11.6721279505571,0.817995308491727,13.4408755757256,0.0772886072241578,1.03882655312103,19.2353840616713,0.0519875244910036
371,0.064756749561365,12.2844072167328,0.795498281643791,10.8808979015257,0.0907893770522418,0.987869942248568,0.0698647177921994,11.6721279505571,0.815469925300115,13.5025375242686,0.0772886072241577,1.04359231924265,19.2613602842582,0.0519174131651165
372,0.0648244173367305,12.2844072167328,0.796329540151829,10.8422293462634,0.0907893770522417,0.984359248204787,0.0703149588632732,11.6721279505571,0.820725196690282,13.3765791090747,0.077288607224158,1.03385716876415,19.2873015219859,0.0518475847365213
373,0.0654347411065516,12.2844072167328,0.803827005874365,10.8394206107458,0.0907893770522416,0.984104244856838,0.0699643343161768,11.6721279505571,0.816632662113971,13.4954471154044,0.0772886072241581,1.04304431141689,19.313207915828,0.0517780373078498
374,0.0648917522584443,12.2844072167328,0.797156709750071,10.6811448082038,0.0907893770522411,0.969734483341604,0.0699265896492761,11.6721279505571,0.816192101532454,13.4349979876652,0.077288607224158,1.03837228252601,19.3390796058137,0.0517087689995019
375,0.0649257060136023,12.2844072167328,0.79757381150497,10.8105294974227,0.0907893770522417,0.981481238675891,0.0693914066064564,11.6721279505571,0.809945376579695,13.5187558049616,0.077288607224158,1.04484580756898,19.3649167310371,0.0516397779494322
376,0.0648327592604206,12.2844072167328,0.796432015739412,10.924989333605,0.0907893770522416,0.991872975900382,0.0694671736323004,11.6721279505571,0.810829738999776,13.4644262017751,0.0772886072241579,1.04064674820766,19.3907194296653,0.0515710623129397
377,0.0638207636067864,12.2844072167328,0.784000249028606,10.8345621618002,0.0907893770522415,0.983663149303629,0.0696242938165673,11.6721279505571,0.812663665894156,13.4484674465614,0.0772886072241578,1.03941331824415,19.4164878389476,0.0515026202624605
378,0.0636032638653831,12.2844072167328,0.781328393635674,10.9700369175232,0.0907893770522416,0.99596281798202,0.0692570719101034,11.6721279505571,0.80837740481566,13.4752576384176,0.0772886072241579,1.04148389485999,19.4422220952236,0.051434449987364
379,0.0638507754764525,12.2844072167328,0.784368927056917,10.9194102496068,0.0907893770522418,0.99136645433967,0.0696462537116206,11.6721279505571,0.812919984599,13.5425738966195,0.0772886072241578,1.04668667469996,19.4679223339318,0.0513665496937514
380,0.06444419607039,12.2844072167328,0.791658747283642,10.8964461846774,0.0907893770522415,0.989281561190138,0.0689136580906852,11.6721279505571,0.804369034775423,13.4542678380408,0.0772886072241582,1.03986162242296,19.4935886896179,0.0512989176042577
381,0.0638393410805948,12.2844072167328,0.784228462281925,10.8295199363056,0.0907893770522418,0.983205368792022,0.0690137783032308,11.6721279505571,0.80553765070669,13.5299999111865,0.0772886072241578,1.04571484887859,19.5192212959431,0.051231551957856
382,0.064008684025943,12.2844072167328,0.786308739981863,10.8965835983169,0.0907893770522421,0.98929403688887,0.0694705777549929,11.6721279505571,0.810869472355403,13.449520420949,0.0772886072241579,1.03949470116802,19.5448202856921,0.0511644510096651
383,0.0639913291634839,12.2844072167328,0.786095545784224,10.9428435958658,0.0907893770522417,0.993493953248772,0.0695243498956596,11.6721279505571,0.81149710766144,13.5339884063416,0.077288607224158,1.04602311411404,19.5703857907809,0.0510976130307596
384,0.0635894062839489,12.2844072167328,0.781158161462297,11.0419696897921,0.0907893770522417,1.00249354956596,0.0684982896851526,11.6721279505571,0.79952080159943,13.5966795170608,0.0772886072241579,1.05086842274686,19.5959179422654,0.0510310363079829
385,0.0645610066896016,12.2844072167328,0.793093696497277,10.8974159057793,0.0907893770522415,0.989369601564894,0.0687703319341953,11.6721279505571,0.80269611353821,13.571061061893,0.077288607224158,1.04888840802771,19.6214168703486,0.0509647191437626
386,0.0649321040269627,12.2844072167328,0.797652407306466,10.8663941321764,0.0907893770522418,0.986553154064432,0.0686165256364218,11.6721279505571,0.800900866750996,13.5017774092613,0.0772886072241582,1.04353357101241,19.6468827043885,0.0508986598559288
387,0.063440236146503,12.2844072167328,0.779325694749333,10.9003494323794,0.0907893770522416,0.989635934617483,0.0684969266435122,11.6721279505571,0.799504892002999,13.5500727885701,0.0772886072241581,1.04726625361455,19.672315572906,0.0508328567775349
388,0.0635133486140767,12.2844072167327,0.780223838073625,10.9791517928944,0.0907893770522417,0.996790351838887,0.0687393401557686,11.6721279505571,0.802334373534998,13.5324497942342,0.077288607224158,1.0459041969272,19.6977156035922,0.050767308256681
389,0.0629538810589776,12.2844072167328,0.773351110802244,10.9742760818411,0.0907893770522416,0.996347689069671,0.0679040928352243,11.6721279505571,0.792585259939244,13.59926049789,0.0772886072241578,1.05106790316042,19.723082923316,0.0507020126563394
390,0.0638016845608248,12.2844072167328,0.783765874258705,10.8304086839288,0.0907893770522421,0.983286057635092,0.0681172992364408,11.6721279505571,0.795073832334123,13.6243665971757,0.0772886072241579,1.05300831860705,19.7484176581315,0.0506369683541833
391,0.0634718416445004,12.2844072167328,0.779713949557023,11.0015018607507,0.0907893770522417,0.998819500576632,0.0674800405242877,11.6721279505571,0.787635667108265,13.5929992241983,0.077288607224158,1.05058397803735,19.7737199332852,0.0505721737424174
392,0.0620574286336621,12.2844072167328,0.762338724159238,11.0860711364642,0.0907893770522416,1.00649749243642,0.067784411762193,11.6721279505571,0.791188327141565,13.5504442417659,0.077288607224158,1.0472949627147,19.7989898732233,0.0505076272276105
393,0.0642278800860408,12.2844072167328,0.789001433644408,10.9404301115359,0.0907893770522414,0.993274834509929,0.0681471342751501,11.6721279505571,0.795422070723346,13.6511828687672,0.0772886072241582,1.0550809108893,19.824227601599,0.0504433272305318
394,0.0637749817635145,12.2844072167328,0.783437846222721,10.970574096646,0.0907893770522414,0.996011588139946,0.0676093665788869,11.6721279505571,0.789145177364888,13.7220055639797,0.077288607224158,1.06055469836213,19.8494332412792,0.0503792721859878
395,0.062656146436739,12.2844072167328,0.769693617460145,10.8554183997568,0.0907893770522416,0.985556674155365,0.0678026095579821,11.6721279505571,0.791400734142435,13.6202250837787,0.0772886072241579,1.05268822680479,19.8746069143518,0.0503154605426628
396,0.0630333554886126,12.2844072167328,0.774327407059199,10.9427504531358,0.0907893770522416,0.993485496878333,0.0677291448312251,11.6721279505571,0.790543244451873,13.6356347659312,0.077288607224158,1.05387921967613,19.8997487421324,0.0502518907629606
397,0.0624157267783069,12.2844072167328,0.766740204473058,10.7812996777855,0.0907893770522418,0.978827481559686,0.0674663566838183,11.6721279505571,0.787475947571451,13.7796971539877,0.0772886072241579,1.0650136010024,19.9248588451713,0.0501885613228496
398,0.0641780742450056,12.2844072167328,0.78838959841136,10.9796809666826,0.0907893770522413,0.996838395197468,0.0672953966783273,11.6721279505571,0.785480480512932,13.6929916362394,0.077288607224158,1.05831225229699,19.94993734326,0.0501254707117086
399,0.0624139210111542,12.2844072167328,0.766718021694012,10.9668474300314,0.0907893770522415,0.995673246399529,0.0671531853926444,11.6721279505571,0.783820572190429,13.6613763799627,0.0772886072241579,1.05586875317232,19.9749843554382,0.0500626174321759
400,0.0620194502214583,12.2844072167327,0.761872181878279,10.892268015558,0.0907893770522415,0.988902227818562,0.0668473127578921,11.6721279505571,0.780250387661027,13.7087345823519,0.077288607224158,1.05952900267563,20,0.05
401,0.0629829900854129,12.2844072167328,0.773708697936657,11.01797506833,0.0907893770522415,1.00031509283081,0.0669882905635873,11.6721279505571,0.781895898647287,13.7569872958557,0.077288607224158,1.06325838769712,20.0249843945008,0.0499376169438922
402,0.0626440597747466,12.2844072167328,0.769545139982336,11.0156867263785,0.0907893770522411,1.00010733569055,0.0668536445706273,11.6721279505571,0.780324293389432,13.6745627803019,0.077288607224158,1.05688791168885,20.0499376557634,0.0498754668053816
403,0.0628944745806758,12.2844072167328,0.772621337431473,11.0101535818841,0.0907893770522417,0.999604984948769,0.0666696433005146,11.6721279505571,0.778176607021607,13.7985602781795,0.0772886072241581,1.06647150559909,20.0748598998847,0.0498135481386718
404,0.0613028083088719,12.2844072167328,0.753068660795494,10.9765910776844,0.0907893770522417,0.996557866100166,0.0667984907119554,11.6721279505571,0.779680530494045,13.6848380807758,0.0772886072241581,1.05768207535128,20.0997512422418,0.0497518595104995
405,0.0630725563644309,12.2844072167328,0.774808966581003,11.0851073080871,0.090789377052242,1.00640998705848,0.0664501138956445,11.6721279505571,0.775614231719055,13.8283055321616,0.077288607224158,1.06877047485089,20.1246117974981,0.0496903994999953
406,0.0624973966467667,12.2844072167328,0.767743470394555,11.0051151469433,0.0907893770522417,0.999147548579174,0.0666849408755202,11.6721279505571,0.778355162274407,13.8002339637509,0.077288607224158,1.06660086242583,20.1494416796099,0.0496291666985465
407,0.0626941466063865,12.2844072167328,0.770160427018398,11.0182708431955,0.0907893770522416,1.0003419460466,0.0660345056904389,11.6721279505571,0.770763199570594,13.8624758742157,0.077288607224158,1.07141145299662,20.174241001832,0.049568159709661
408,0.0626729719786953,12.2844072167328,0.769900309269176,10.9166091601604,0.090789377052242,0.991112145173767,0.0661033945880658,11.6721279505571,0.771567279598068,13.8082744001715,0.0772886072241578,1.06722229655825,20.1990098767242,0.0495073771488337
409,0.0626621465554812,12.2844072167328,0.769767325362121,11.0627067899377,0.0907893770522418,1.00437625797005,0.0662622808259364,11.6721279505571,0.773421820096075,13.9093352269885,0.077288607224158,1.07503314710786,20.2237484161567,0.0494468176434149
410,0.0615136616731994,12.2844072167328,0.755658869385911,11.2175939493285,0.0907893770522419,1.01843836668454,0.0660076238777305,11.6721279505571,0.770449431613119,13.9342398588111,0.0772886072241581,1.07695799141486,20.2484567313166,0.0493864798324795
411,0.061091929209308,12.2844072167328,0.750478136062957,10.9914777302177,0.0907893770522417,0.997909416010051,0.0658313647067019,11.6721279505571,0.768392112016412,13.8312405353183,0.077288607224158,1.06899731715707,20.2731349327133,0.049326362366699
412,0.0623832400856118,12.2844072167328,0.766341124710866,11.0517402692447,0.0907893770522418,1.00338061438791,0.0658351904094058,11.6721279505571,0.768436766107873,13.9632368809132,0.0772886072241582,1.07919913086678,20.2977831301844,0.0492664639082147
413,0.0617987812419991,12.2844072167328,0.759161394274507,11.0092057561982,0.0907893770522416,0.999518932445185,0.0656139805774771,11.672127950557,0.765854776645677,13.9193973701893,0.0772886072241581,1.07581083614154,20.3224014329016,0.0492067831305123
414,0.0614314426556339,12.2844072167328,0.754648857493178,10.9380232135266,0.0907893770522416,0.993056313739036,0.0655985981319018,11.6721279505571,0.765675230772735,13.9683591427558,0.077288607224158,1.07959502335043,20.3469899493758,0.049147318718299
415,0.0618626499426705,12.2844072167328,0.759945983401955,11.0664086829844,0.0907893770522416,1.00471235053367,0.0653541920922498,11.6721279505571,0.762822492206027,13.8278895951782,0.0772886072241579,1.06873832766074,20.3715487874634,0.0490880693673816
416,0.062022812320074,12.2844072167328,0.761913483266783,11.1164829034573,0.0907893770522415,1.00925855781678,0.0649089766301586,11.6721279505571,0.757625880366932,13.9551151872509,0.0772886072241581,1.07857141647532,20.3960780543711,0.049029033784546
417,0.0610525699916153,12.2844072167328,0.749994631405085,10.9562634469695,0.0907893770522416,0.994712333170604,0.0649173408343259,11.6721279505571,0.757723508428178,13.9529068823111,0.077288607224158,1.07840073966219,20.4205778566621,0.0489702106874392
418,0.0613876736304509,12.2844072167328,0.754111180964348,11.0488680497099,0.0907893770522415,1.00311984736558,0.0655567456892077,11.6721279505571,0.765186723706567,13.9988605648003,0.0772886072241583,1.08195243577861,20.4450483002609,0.0489115988044519
419,0.0611944421819055,12.2844072167328,0.751737447163338,11.0148136018271,0.0907893770522413,1.00002806525644,0.0646984527489479,11.6721279505571,0.755168618688794,13.8482667196173,0.0772886072241581,1.07031324722789,20.4694894904587,0.0488531968746031
420,0.0609107621899696,12.2844072167328,0.748252606623158,10.9988592669273,0.0907893770522416,0.998579581129602,0.0649588167676076,11.6721279505571,0.758207620828313,13.9001676845425,0.077288607224158,1.07432460052054,20.4939015319192,0.0487950036474267
421,0.0609042981734333,12.2844072167328,0.748173200011771,11.0230660420599,0.0907893770522417,1.00077729916434,0.0650768934047896,11.6721279505571,0.75958582644547,13.9685812394607,0.077288607224158,1.07961218889542,20.5182845286832,0.0487370178828579
422,0.0609504782374328,12.2844072167327,0.748740494723232,11.0933806546669,0.0907893770522418,1.0071611190406,0.0651386635016054,11.6721279505571,0.760306814919023,13.9798476597159,0.0772886072241581,1.08048295482535,20.5426385841741,0.0486792383511235
423,0.0608751357086908,12.2844072167328,0.747814956419431,11.0530328093542,0.0907893770522416,1.00349796329926,0.064998544379965,11.6721279505571,0.758671326602915,13.9127863091545,0.077288607224158,1.07529987644188,20.5669638012031,0.0486216638326315
424,0.0605206509007615,12.2844072167328,0.743460320686683,11.0904892658285,0.0907893770522415,1.00689861164914,0.0647903893966243,11.6721279505571,0.756241715003817,13.9233392738064,0.0772886072241578,1.07611550038191,20.591260281974,0.0485642931178632
425,0.0607875174158854,12.2844072167328,0.746738617630976,11.107632530422,0.0907893770522417,1.00845503796223,0.0651262035902548,11.6721279505571,0.760161381239484,13.9505798178282,0.077288607224158,1.07822088408939,20.6155281280883,0.0485071250072666
426,0.0606217514622175,12.2844072167328,0.744702281153447,11.2058235204567,0.090789377052242,1.01736973677963,0.064177295741559,11.6721279505571,0.749085607416222,14.013568050703,0.077288607224158,1.0830891568798,20.6397674405503,0.0484501583111509
427,0.0604665217314003,12.2844072167328,0.742795375927944,11.1357538685957,0.0907893770522418,1.0110081567369,0.0641479883638238,11.6721279505571,0.748743527953401,14.1504724347139,0.077288607224158,1.09367030604288,20.6639783197718,0.0483933918495827
428,0.0606020142676995,12.2844072167328,0.744459821418673,11.0757939969322,0.090789377052242,1.00556443734044,0.0640923598389318,11.672127950557,0.748094224693156,14.0162690761415,0.0772886072241582,1.08329791537401,20.6881608655772,0.0483368244522832
429,0.0609168303041111,12.2844072167328,0.748327149808311,11.0900862650001,0.0907893770522416,1.00686202345498,0.0639531593677446,11.6721279505571,0.746469458982685,13.9998952841932,0.0772886072241579,1.08203240779935,20.712315177208,0.0482804549585268
430,0.0607085622666331,12.2844072167328,0.745768700425701,11.1676302781908,0.0907893770522417,1.01390219610669,0.0640317338917312,11.6721279505571,0.74738659088031,14.0946707837151,0.077288607224158,1.08935747415637,20.7364413533277,0.0482242822170412
431,0.0604317434910461,12.2844072167328,0.742368145861152,11.1248312510612,0.0907893770522416,1.01001649909516,0.0636339035437998,11.6721279505571,0.742743064156642,14.000354010229,0.077288607224158,1.08206786209576,20.7605394920267,0.0481683050859088
432,0.0597384057196256,12.2844072167328,0.733850902338284,10.9828711209651,0.0907893770522418,0.997128027317482,0.0641121234827102,11.6721279505571,0.748324908472111,13.9650196697161,0.0772886072241582,1.07933692013033,20.7846096908265,0.0481125224324688
433,0.0604669925364729,12.2844072167328,0.742801159489177,10.9587598568061,0.0907893770522413,0.994938980664538,0.0633666923362233,11.6721279505571,0.739624140751986,14.1302023441878,0.077288607224158,1.09210365897781,20.8086520466848,0.0480569331332213
434,0.0603138203040678,12.2844072167328,0.740919529412015,11.1003978485022,0.0907893770522414,1.00779820569755,0.0635177414298878,11.6721279505571,0.74138720510005,14.0277289030096,0.077288607224158,1.08418362943168,20.8326666559997,0.0480015360737319
435,0.0604837763164702,12.2844072167328,0.7430073382773,11.2355950157642,0.0907893770522415,1.0200726722925,0.0639577699959585,11.6721279505571,0.746523274825132,14.1148251015399,0.0772886072241579,1.0909151733106,20.8566536146142,0.0479463301485384
436,0.0595553033352112,12.2844072167328,0.731601598085779,11.1994196193128,0.0907893770522416,1.01678833058406,0.0635742041731034,11.6721279505571,0.742046245463304,14.0516145486467,0.0772886072241581,1.08602971771563,20.8806130178211,0.0478913142610576
437,0.0599387913141613,12.2844072167328,0.736312520581925,11.1407771467222,0.0907893770522417,1.01146421702876,0.0633703005498496,11.6721279505571,0.739666256283103,14.0952671631964,0.077288607224158,1.08940356749586,20.9045449603669,0.047836487323494
438,0.0597450973954271,12.2844072167328,0.733933105608788,11.1830958670577,0.0907893770522414,1.01530630728567,0.0628297839258647,11.6721279505571,0.73335727708855,14.1604661402827,0.077288607224158,1.0944427056273,20.9284495364563,0.0477818482567497
439,0.0591273864892876,12.2844072167328,0.726344893295555,11.1698907625919,0.0907893770522418,1.01410742407731,0.0630851644599398,11.6721279505571,0.736338111358357,14.0924531920732,0.0772886072241581,1.08918607958697,20.952326839757,0.0477273959903348
440,0.0603068250028749,12.2844072167328,0.740833596283561,11.1920092130423,0.0907893770522414,1.01611554441506,0.0631192468902191,11.6721279505571,0.736735925845442,14.0849786657882,0.0772886072241576,1.08860838386074,20.976176963403,0.0476731294622796
441,0.0597866123137452,12.2844072167328,0.734443091770977,11.1541729160628,0.0907893770522415,1.01268041058232,0.0628110326613308,11.6721279505571,0.733138409929676,14.114104959246,0.077288607224158,1.0908595145157,21,0.0476190476190476
442,0.0597387931540395,12.2844072167328,0.73385566174039,11.1019060789622,0.0907893770522415,1.00793513700147,0.0628842458040546,11.6721279505571,0.733992963099209,14.2047326308842,0.0772886072241582,1.09786400103259,21.0237960416286,0.0475651494154494
443,0.0595392842168346,12.2844072167329,0.731404812712395,11.1641784645831,0.0907893770522416,1.01358880809955,0.0627621453021846,11.6721279505571,0.732567790418557,14.1790407701508,0.077288607224158,1.09587831289951,21.0475651798492,0.047511433814558
444,0.0597026230586141,12.2844072167328,0.73341133355912,11.2182350794298,0.0907893770522415,1.01849657448704,0.0630831683457269,11.6721279505571,0.73631481245786,14.2056793522143,0.077288607224158,1.09793717180562,21.0713075057055,0.0474578997876249
445,0.0593071177652681,12.2844072167328,0.72855278547928,11.1604131459274,0.0907893770522414,1.0132469571644,0.0628636401223236,11.6721279505571,0.733752450945538,14.1383005045273,0.0772886072241579,1.09272955451152,21.095023109729,0.0474045463139977
446,0.059612064974039,12.2844072167328,0.732298881171432,11.176728398073,0.0907893770522415,1.01472820874315,0.0625643542529841,11.6721279505571,0.730259147984814,14.2376949987976,0.0772886072241577,1.10041161653942,21.1187120819429,0.0473513723810378
447,0.0588006435323238,12.2844072167328,0.722331049757014,11.2397815055061,0.0907893770522418,1.02045276108821,0.0624000914025104,11.6721279505571,0.728341850976561,14.1287015782582,0.0772886072241582,1.09198766686934,21.142374511866,0.0472983769840402
448,0.0587362172267588,12.2844072167328,0.721539610783982,11.1105567351925,0.0907893770522417,1.00872052469172,0.0622804747569424,11.6721279505571,0.726945670184475,14.146963027269,0.0772886072241582,1.09339906882928,21.1660104885167,0.0472455591261534
449,0.0591130522324241,12.2844072167328,0.726168805447094,11.0636534792473,0.0907893770522417,1.00446220730273,0.0629805135189602,11.6721279505571,0.735116612185095,14.2348724880141,0.077288607224158,1.10019346861209,21.1896201004171,0.0471929178183009
450,0.0590966336079046,12.2844072167328,0.725967112377557,11.1470351615194,0.0907893770522416,1.01203237829378,0.0627936406350307,11.6721279505571,0.732935407973382,14.3691022850338,0.077288607224158,1.11056790267173,21.2132034355964,0.0471404520791032
451,0.0589866230114018,12.2844072167328,0.724615697411961,11.1593162211834,0.0907893770522418,1.01314736805021,0.0622769160748323,11.6721279505571,0.726904132791547,14.259794814542,0.077288607224158,1.10211968051822,21.2367605815953,0.0470881609348011
452,0.0586704950605616,12.2844072167328,0.720732252931251,11.130350415739,0.0907893770522417,1.0105175806181,0.0623003239941844,11.6721279505571,0.727177353021286,14.2365407342879,0.0772886072241583,1.10032240504311,21.2602916254693,0.0470360434191799
453,0.059056732489608,12.2844072167328,0.725476950792001,11.2123595500812,0.0907893770522418,1.01796313883763,0.0619599313050761,11.6721279505571,0.723204246000578,14.260390535894,0.0772886072241581,1.10216572299181,21.2837966537928,0.046984098573494
454,0.0590407935198327,12.2844072167328,0.725281149996669,11.1758077255032,0.0907893770522416,1.01464462145407,0.0626625652443152,11.6721279505571,0.731405479241783,14.1924291191564,0.0772886072241581,1.09691307974719,21.3072757526625,0.0469323254463932
455,0.0588718882732544,12.2844072167328,0.723206249166654,11.2221633037024,0.0907893770522416,1.01885321552167,0.061728429111533,11.6721279505571,0.720502122776708,14.3098131624515,0.0772886072241582,1.1059855289638,21.3307290077015,0.0468807230938495
456,0.058457716602525,12.2844072167329,0.718118395705783,11.1556180148004,0.0907893770522417,1.0128116101965,0.0621906312443775,11.6721279505571,0.72589700521029,14.3095017931877,0.0772886072241579,1.10596146366706,21.3541565040626,0.0468292905790847
457,0.0584314763287057,12.2844072167328,0.717796049496704,11.1363748887795,0.0907893770522414,1.01106453877252,0.061792443364556,11.6721279505571,0.72124930532865,14.1715665172755,0.077288607224158,1.09530063830473,21.3775583264319,0.0467780269724988
458,0.0583375088916708,12.2844072167328,0.716641715235056,11.1903824201711,0.0907893770522418,1.01596784890369,0.0619692577343418,11.6721279505571,0.723313105276288,14.2702344154253,0.077288607224158,1.10292654273047,21.4009345590327,0.0467269313515998
459,0.0576885891089677,12.2844072167328,0.708670120373339,11.1941006125431,0.0907893770522419,1.01630542127291,0.0614207301856843,11.6721279505571,0.716910621543954,14.2510937076881,0.077288607224158,1.10144718408817,21.4242852856285,0.0466760028009337
460,0.0584156810962346,12.2844072167328,0.717602014428949,11.2813355541205,0.0907893770522418,1.02422542727591,0.0615473594425751,11.6721279505571,0.718388654432665,14.3974063339455,0.0772886072241582,1.11275548319092,21.4476105895272,0.0466252404120157
461,0.0582312000380759,12.2844072167328,0.715335773986753,11.1696345338007,0.0907893770522418,1.01408416122497,0.0617284979722408,11.6721279505571,0.7205029265277,14.2264126002791,0.0772886072241581,1.09953961567178,21.4709105535839,0.0465746432832622
462,0.0593312757670794,12.2844072167328,0.728849552211076,11.2409051781918,0.0907893770522419,1.02055477863135,0.0612409165273971,11.6721279505571,0.714811813517166,14.3296323598817,0.0772886072241579,1.10751732712948,21.4941852602047,0.0465242105199235
463,0.0578309667150852,12.2844072167328,0.710419144865427,11.3885489037737,0.0907893770522416,1.0339592605026,0.0610840627629931,11.6721279505571,0.712980996309518,14.3624983048633,0.077288607224158,1.11005749024221,21.51743479135,0.0464739412340173
464,0.0578531176204016,12.2844072167328,0.710691255606555,11.1154763030168,0.0907893770522415,1.00916716918985,0.0613492942936929,11.6721279505571,0.716076812672368,14.3952038709135,0.077288607224158,1.11258525789071,21.540659228538,0.046423834544263
465,0.0578059691637014,12.2844072167328,0.710112064764806,11.2520746453499,0.0907893770522416,1.02156884759664,0.061074259224065,11.6721279505571,0.712866568148779,14.3030065618361,0.077288607224158,1.10545945628231,21.5638586528478,0.0463738895760168
466,0.0578389293192792,12.2844072167328,0.710516960737853,11.21813958091,0.0907893770522418,1.01848790423592,0.060682742126606,11.672127950557,0.708296730492404,14.3357755952012,0.0772886072241582,1.10799212923117,21.5870331449229,0.046324105461208
467,0.0576662912837654,12.2844072167329,0.708396204808508,11.26478365008,0.0907893770522419,1.02272269021904,0.0608056246438831,11.6721279505571,0.709731030956951,14.4093299876942,0.0772886072241582,1.11367704578218,21.6101827849743,0.0462744813382748
468,0.0571412373323316,12.2844072167328,0.701946228258336,11.1929815656496,0.0907893770522414,1.01620382370255,0.0607940063658605,11.6721279505571,0.709595420929309,14.3899543500703,0.0772886072241581,1.11217952973615,21.6333076527839,0.0462250163521024
469,0.0580095883634716,12.2844072167328,0.712613405931931,11.257561803456,0.0907893770522413,1.02206702326288,0.0608701297353074,11.6721279505571,0.710483942637517,14.4113458524793,0.077288607224158,1.11383284916377,21.6564078277077,0.046175709653961
470,0.057402115068337,12.2844072167328,0.705150956601206,11.2701682382068,0.0907893770522418,1.02321155362076,0.0603755206833571,11.6721279505571,0.704710802497651,14.4664498343558,0.0772886072241581,1.11809175917551,21.6794833886788,0.0461265604014442
471,0.0572923080956303,12.2844072167328,0.703802043033241,11.287637752196,0.0907893770522415,1.02479759991324,0.0605542323803183,11.6721279505571,0.706796748290843,14.3316283293027,0.0772886072241581,1.10767159282609,21.7025344142107,0.0460775677584091
472,0.0578989608229375,12.2844072167328,0.711254412174626,11.3003686971507,0.0907893770522413,1.02595343447496,0.0602397642189467,11.6721279505571,0.703126235674937,14.3727854394475,0.0772886072241581,1.11085256854656,21.7255609824004,0.0460287308949162
473,0.0581665239193512,12.2844072167328,0.71454126620714,11.3467519077047,0.0907893770522418,1.03016453726685,0.0600683351494255,11.6721279505571,0.70112529364104,14.4075262414766,0.0772886072241581,1.11353763674923,21.7485631709315,0.0459800489871703
474,0.0574782987423038,12.2844072167328,0.70608682787548,11.4202522127172,0.0907893770522418,1.03683758417208,0.0603231853023908,11.6721279505571,0.704099937234672,14.4200426297346,0.077288607224158,1.11450501096517,21.7715410570772,0.0459315212174625
475,0.0580273908248246,12.2844072167328,0.71283209861665,11.4079552016339,0.0907893770522413,1.03572114619622,0.0599340878042523,11.6721279505571,0.699558341451158,14.4461598638746,0.0772886072241579,1.1165235756164,21.7944947177034,0.0458831467741124
476,0.0573951355830093,12.2844072167328,0.705065217761277,11.3534282393869,0.0907893770522415,1.03077067726127,0.0607676969931415,11.6721279505571,0.709288334564631,14.3210482920133,0.0772886072241582,1.10685387647962,21.8174242292714,0.0458349248514106
477,0.0574037931987532,12.2844072167328,0.705171571438602,11.3967316616522,0.0907893770522418,1.03470216799297,0.0602663175148356,11.6721279505571,0.703436169142063,14.4165115100268,0.0772886072241582,1.11423209564102,21.8403296678416,0.045786854649563
478,0.0567947129242443,12.2844072167328,0.697689381318857,11.3961679274831,0.0907893770522417,1.03465098691893,0.059752283471989,11.6721279505571,0.697436298023016,14.4038511995175,0.0772886072241581,1.11325359787473,21.8632111090754,0.0457389353746348
479,0.0571171678165856,12.2844072167328,0.701650548525403,11.293707286301,0.0907893770522417,1.02534864913363,0.0597536850955638,11.6721279505571,0.697452657952718,14.4654482127919,0.0772886072241582,1.11801434523987,21.8860686282393,0.0456911662384954
480,0.0568297988784142,12.2844072167328,0.698120391467464,11.3545210295866,0.0907893770522418,1.03086989100275,0.0596696625415959,11.6721279505571,0.696471935952073,14.5944492783638,0.0772886072241582,1.12798465792836,21.9089023002066,0.0456435464587638
481,0.0574865065513616,12.2844072167328,0.706187655944304,11.3054329993596,0.0907893770522414,1.02641321931771,0.0599322294244686,11.6721279505571,0.699536650204541,14.4041032474489,0.0772886072241581,1.1132730783083,21.9317121994613,0.0455960752587553
482,0.0572821315327535,12.2844072167328,0.703677029990794,11.3318504570923,0.0907893770522415,1.02881164384857,0.0594868001287157,11.6721279505571,0.694337542471586,14.5270889440859,0.0772886072241578,1.12277847150986,21.9544984001001,0.0455487518674277
483,0.057233813061846,12.2844072167328,0.703083466218074,11.633194019262,0.0907893770522417,1.05617043813666,0.0599027745020737,11.6721279505571,0.699192848581574,14.4399519118636,0.0772886072241579,1.11604377165176,21.9772609758359,0.045501575519329
484,0.0568812888959885,12.2844072167328,0.698752915810946,11.437926215673,0.0907893770522418,1.03844219589046,0.0595731152865129,11.6721279505571,0.695345024037466,14.5205531432005,0.0772886072241579,1.12227332856234,22,0.0454545454545455
485,0.0567830508231447,12.2844072167328,0.697546119319943,11.5082213313001,0.0907893770522418,1.04482424564805,0.0594091631965792,11.6721279505571,0.693431354266001,14.4652297861433,0.077288607224158,1.11799746334842,22.0227155455452,0.04540766091865
486,0.0574734468638921,12.2844072167327,0.706027225425303,11.3678884102714,0.0907893770522417,1.03208350716794,0.0591289401557459,11.6721279505571,0.690160555078701,14.4639394454002,0.0772886072241581,1.11789773470954,22.0454076850486,0.0453609211626514
487,0.0577748785054119,12.2844072167328,0.709730134457743,11.4890055110434,0.0907893770522416,1.0430796532974,0.0591074107874577,11.6721279505571,0.689909261537346,14.5586015442639,0.0772886072241581,1.12521403648763,22.0680764907139,0.0453143254429444
488,0.0570199142401752,12.2844072167328,0.700455845989493,11.6028976967645,0.090789377052242,1.05341985389015,0.059210345555684,11.672127950557,0.691110729322642,14.4508505070605,0.0772886072241581,1.11688610889522,22.0907220343745,0.0452678730212593
489,0.0567901677147708,12.2844072167328,0.697633546114797,11.3531056501862,0.0907893770522419,1.03074138958869,0.0592420735882007,11.6721279505571,0.691481062977799,14.5245734305008,0.077288607224158,1.12258405096841,22.113344387496,0.0452215631646135
490,0.0563923979699983,12.2844072167328,0.692747180591517,11.4530687353577,0.0907893770522418,1.03981697581963,0.0590393780702504,11.6721279505571,0.689115174957278,14.6130428573017,0.077288607224158,1.12942172974778,22.1359436211787,0.0451753951452626
491,0.0565592368839123,12.2844072167328,0.694796697749631,11.3246957462034,0.0907893770522418,1.02816207210398,0.0593344464359198,11.6721279505571,0.692559250675535,14.4963260636462,0.0772886072241579,1.12040085132647,22.1585198061603,0.0451293682406524
492,0.0574454602856303,12.2844072167328,0.705683426901335,11.6220511300754,0.0907893770522417,1.05515878216885,0.0591274878006397,11.6721279505571,0.69014360300407,14.6170140256756,0.077288607224158,1.12972865582045,22.1810730128188,0.0450834817333716
493,0.0566427010664029,12.2844072167328,0.69582200575536,11.4569921416974,0.0907893770522418,1.04017317943714,0.0594667321045341,11.6721279505571,0.694103305925625,14.6977980159556,0.0772886072241581,1.1359723379152,22.2036033111745,0.0450377349111045
494,0.0572733077105412,12.2844072167328,0.703568634565532,11.5266407600158,0.0907893770522416,1.04649653410682,0.0587053518385081,11.6721279505571,0.685216378041539,14.5332408057153,0.077288607224158,1.12325394032703,22.2261107708929,0.0449921270665848
495,0.0562810696059357,12.2844072167328,0.691379577632596,11.3913441936708,0.0907893770522416,1.03421304313104,0.0587341482621353,11.6721279505571,0.685552493582634,14.5197610477016,0.0772886072241581,1.12221210860444,22.248595461287,0.0449466574975495
496,0.0562744473420002,12.2844072167328,0.691298227045719,11.4182784071767,0.0907893770522416,1.03665838359663,0.0589897417446085,11.6721279505571,0.688535813413392,14.6772858698029,0.0772886072241582,1.13438698270788,22.2710574513201,0.0449013255066937
497,0.0560663604545657,12.2844072167328,0.688742002984008,11.4930832528291,0.0907893770522417,1.04344986893391,0.0585716832017732,11.6721279505571,0.683656180610593,14.6347578815526,0.0772886072241579,1.13110005372796,22.293496809608,0.0448561304016257
498,0.0558556462559429,12.2844072167328,0.686153503961779,11.3586581007896,0.0907893770522414,1.03124549312008,0.0582030861596915,11.6721279505571,0.679353868773219,14.7114777250104,0.0772886072241581,1.13702962357528,22.3159136044214,0.0448110714948221
499,0.0559260822769814,12.2844072167328,0.687018768726943,11.4841882224107,0.0907893770522416,1.04264229466336,0.0585959069159116,11.6721279505571,0.683938922901454,14.6123005265967,0.0772886072241579,1.12936435604149,22.3383079036887,0.0447661481035845
500,0.0560274154144466,12.2844072167328,0.688263586252113,11.4902016026413,0.0907893770522418,1.04318824570847,0.0582442829456062,11.6721279505571,0.679834722929564,14.6696852856418,0.0772886072241579,1.13379954414398,22.3606797749979,0.0447213595499958
501,0.0562035601135997,12.2844072167328,0.69042741946558,11.6500569515255,0.0907893770522416,1.05770141325214,0.0582612022235468,11.6721279505571,0.68003220690652,14.6441613055739,0.0772886072241582,1.13182683127372,22.3830292855994,0.044676705160877
502,0.0553267632669994,12.2844072167328,0.679656489955594,11.6442186971588,0.0907893770522418,1.05717136177511,0.0582427376605701,11.6721279505571,0.679816686164906,14.6009845134669,0.0772886072241581,1.12848975714736,22.4053565024081,0.0446321842677452
503,0.054868579065756,12.2844072167328,0.674027968647249,11.5025600598514,0.0907893770522417,1.0443102623399,0.0577831478617025,11.6721279505571,0.674452295227753,14.7126482326155,0.0772886072241582,1.13712009047782,22.4276614920058,0.044587796206771
504,0.0555752133570469,12.2844072167328,0.682708552034772,11.6312658093764,0.0907893770522417,1.05599537716232,0.0577926233873966,11.6721279505571,0.674562894776055,14.7498661541871,0.077288607224158,1.13999661179987,22.4499443206436,0.0445435403187374
505,0.0545788098164108,12.2844072167328,0.670468325189404,11.5839359730977,0.0907893770522416,1.0516983308106,0.0582631254633351,11.6721279505572,0.680054655207415,14.6556522208849,0.0772886072241581,1.13271494811383,22.4722050542442,0.0444994159489985
506,0.0558552640219493,12.2844072167328,0.68614880844375,11.6732391813043,0.0907893770522416,1.05980611345243,0.0577770053879882,11.6721279505571,0.674380599488627,14.700839114973,0.077288607224158,1.13620738022269,22.494443758404,0.0444554224474387
507,0.0548464198426092,12.2844072167328,0.673755755726504,11.6083186593408,0.0907893770522418,1.05391201970546,0.0580613200991483,11.6721279505571,0.677699157175512,14.5508163001395,0.077288607224158,1.12461232581236,22.5166604983954,0.0444115591684328
508,0.0552950769952879,12.2844072167328,0.679267242890711,11.7217220237895,0.0907893770522416,1.06420784051939,0.0579377073293323,11.6721279505571,0.676256333109896,14.5777102970401,0.077288607224158,1.1266909253755,22.5388553391693,0.0443678254708057
509,0.0545794354128421,12.2844072167328,0.670476010270718,11.661639887478,0.0907893770522414,1.0587530207917,0.0577972252610981,11.6721279505571,0.674616608434707,14.8088295748014,0.077288607224158,1.14455381245632,22.561028345357,0.0443242207177936
510,0.0551107221914723,12.2844072167328,0.677002553408278,11.3943239616368,0.0907893770522417,1.03448357440844,0.0580009899320926,11.6721279505571,0.676994975746359,14.7480456431737,0.077288607224158,1.13985590703921,22.5831795812724,0.0442807442770048
511,0.0550676801879296,14.2238250965874,0.783273051467925,11.6015876192282,0.0692241222438085,0.803109719575711,0.0578376596017413,17.49763587977,1.01202230784936,14.8605416019081,0.0645397399113178,0.959095489928468,22.6053091109146,0.0442373955203809
512,0.05456708764231,14.2238250965874,0.776152710654372,11.6490059263633,0.0692241222438086,0.806392210265427,0.0572251379944992,17.4976358797701,1.00130462779734,14.7565588267583,0.0645397399113179,0.952384468665043,22.6274169979695,0.0441941738241592
513,0.0547315664597674,14.2238250965874,0.778492228585983,11.7868967093973,0.0692241222438083,0.815937578686462,0.0571841751847224,17.49763587977,1.00058787546725,14.6860439917216,0.0645397399113181,0.947833459551885,22.6495033058122,0.0441510785688348
514,0.0548729926894383,14.2238250965874,0.780503850540892,11.7432995265141,0.0692241222438086,0.812919601969069,0.0573639591305647,17.49763587977,1.00373366948863,14.7567768608193,0.0645397399113178,0.952398540526627,22.6715680975093,0.0441081091391231
515,0.0550622027256579,14.2238250965875,0.783195141002601,11.643481187917,0.0692241222438087,0.806009765095851,0.0571548540689653,17.49763587977,1.00007482526015,14.8261475932472,0.064539739911318,0.956875709554991,22.6936114358204,0.0440652649239232
516,0.0547707429409246,14.2238250965874,0.779049468001863,11.8128791817416,0.0692241222438087,0.817736192528222,0.0572353100191692,17.4976358797701,1.00148261418118,14.8048857404209,0.0645397399113179,0.955503475103544,22.7156333832011,0.0440225453162812
517,0.0544496327591415,14.2238250965874,0.774482052939444,11.7113971558767,0.0692241222438084,0.810711188364197,0.0569434108887071,17.49763587977,0.99637506948273,14.8107743108094,0.0645397399113178,0.955883521904869,22.7376340018041,0.0439799497133542
518,0.054585069747854,14.2238250965874,0.7764084849785,11.7543241465385,0.0692241222438086,0.81368277161333,0.0568514148928656,17.4976358797701,0.994765357045101,14.8332911478771,0.064539739911318,0.957336752712846,22.7596133534821,0.0439374775163747
519,0.0550704449279064,14.2238250965874,0.78331237664579,11.882522120208,0.0692241222438085,0.822557163814037,0.0568018363128198,17.4976358797701,0.993897849104022,14.8727159655842,0.064539739911318,0.959881220193714,22.781571499789,0.0438951281306147
520,0.0556275492734723,14.2238250965874,0.79123653141767,11.9107015040128,0.0692241222438085,0.824507856923295,0.0567488777106785,17.49763587977,0.992971198767051,14.7202991514111,0.0645397399113178,0.950044278648867,22.8035085019828,0.0438529009653515
521,0.0555113513144191,14.2238250965874,0.789583751971515,11.8456809845413,0.0692241222438085,0.820006868535043,0.0569666372025874,17.49763587977,0.996781475065837,14.8119776468186,0.0645397399113179,0.955961184897929,22.8254244210267,0.0438107954338324
522,0.0545751365919836,14.2238250965874,0.776267197506741,11.8356548467391,0.0692241222438085,0.819312817946195,0.0571653094768612,17.49763587977,1.00025777018049,14.8570516563334,0.0645397399113179,0.958870249748774,22.8473193175917,0.0437688109532409
523,0.0541656301419463,14.2238250965874,0.770442449385487,11.6548137152831,0.0692241222438086,0.806794249355575,0.0567442533765695,17.4976358797701,0.992890283852628,14.7173382165552,0.0645397399113179,0.949853180683371,22.8691932520585,0.0437269469446626
524,0.0549997461611036,14.2238250965874,0.782306769752242,11.7463034607865,0.0692241222438086,0.813127546682358,0.0569482504430943,17.49763587977,0.996459750243218,14.7822114307075,0.0645397399113178,0.954040081051974,22.8910462845192,0.0436852028330519
525,0.0560033529650708,14.2238250965874,0.796581897397617,11.6493887796947,0.0692241222438086,0.806418712951237,0.0563336681821334,17.4976358797701,0.985706013622761,14.8548583221884,0.064539739911318,0.958728692533515,22.9128784747792,0.0436435780471985
526,0.054482599605336,14.2238250965874,0.774950967593704,11.7985123466001,0.0692241222438086,0.816741660976128,0.0566938618837274,17.49763587977,0.992008551859437,14.7972502561252,0.0645397399113178,0.955010682932999,22.9346898823594,0.0436020720196947
527,0.0523991941084573,14.2238250965874,0.74531697220083,11.97588138942,0.0692241222438086,0.829019877278564,0.0565187207646481,17.4976358797701,0.988943996330213,14.8890238106552,0.0645397399113179,0.960933724273103,22.956480566498,0.0435606841869032
528,0.0531720248855977,14.2238250965874,0.756309582004135,11.8082731726556,0.0692241222438086,0.817417345592199,0.0558023363979267,17.49763587977,0.976408963531359,14.7802462576234,0.0645397399113179,0.953913249292248,22.9782505861521,0.0435194139889245
529,0.0547434227610603,14.2238250965874,0.778660870541864,11.8411785917657,0.0692241222438087,0.819695194347158,0.0563452351580118,17.4976358797701,0.985908408354908,14.863793165724,0.064539739911318,0.959305345011451,23,0.0434782608695652
530,0.0530144205067284,14.2238250965874,0.754067844884643,11.8653465585283,0.0692241222438087,0.821368200632719,0.0564157142985417,17.49763587977,0.98714162669302,14.8922289114025,0.064539739911318,0.96114058064173,23.0217288664427,0.0434372242763069
531,0.052852388393243,14.2238250965874,0.751763128442398,11.8952641608266,0.0692241222438087,0.823439220391459,0.0560206597328001,17.49763587977,0.98022910574903,14.918103997674,0.0645397399113179,0.962810551979871,23.0434372436058,0.0433963036602746
532,0.0546766998125015,14.2238250965874,0.777711814991636,11.8823758801032,0.0692241222438088,0.822547040471151,0.0562829569641232,17.49763587977,0.984818687194996,14.8256059588307,0.0645397399113178,0.956840752610617,23.0651251893416,0.043355498476206
533,0.0532090910964506,14.2238250965874,0.7568368053043,11.8952232241254,0.0692241222438085,0.823436386584249,0.055717256392247,17.4976358797701,0.974920264571332,14.9264212154543,0.064539739911318,0.963347343052202,23.0867927612304,0.043314808182421
534,0.0539403743938621,14.2238250965874,0.767238451022737,11.8810363493881,0.0692241222438085,0.822454312633175,0.0555983685343462,17.4976358797701,0.972840008123256,14.9291612686167,0.0645397399113179,0.963524185370647,23.1084400165827,0.0432742322407915
535,0.0555182644096638,14.2238250965874,0.789682082629153,12.0236333746127,0.0692241222438086,0.832325466538924,0.0557741157879086,17.4976358797701,0.975915169572961,14.8665267766454,0.064539739911318,0.95948177154934,23.1300670124408,0.0432337701167117
536,0.0546343976263149,14.2238250965874,0.777110116094114,11.805067738078,0.0692241222438087,0.817195452197157,0.0557610484564105,17.4976358797701,0.975686522164486,14.9546538826224,0.0645397399113178,0.965169472048228,23.1516738055805,0.043193421279068
537,0.0531712434295509,14.2238250965874,0.756298466710005,12.0016015078522,0.0692241222438085,0.83080032990104,0.0556990910110558,17.4976358797701,0.974602413345629,14.884004349163,0.0645397399113179,0.960609769533907,23.1732604525129,0.0431531852002103
538,0.0538220482724936,14.2238250965874,0.765555400968036,12.0275511480461,0.0692241222438084,0.832596670966,0.055590620943332,17.4976358797701,0.972704443596744,14.8612082925843,0.0645397399113177,0.959138517971311,23.1948270094864,0.0431130613559227
539,0.052646003131588,14.2238250965874,0.7488275405781,11.9250218930869,0.0692241222438086,0.825499173287145,0.0554642914765699,17.4976358797701,0.970493976586458,15.0214501701634,0.0645397399113179,0.969480487073169,23.2163735324878,0.0430730492253948
540,0.0548756405261681,14.2238250965874,0.780541512907418,12.0282013894704,0.0692241222438086,0.832641683357847,0.055952743082277,17.4976358797701,0.979040724928006,14.9706757194591,0.064539739911318,0.966203517230571,23.2379000772445,0.0430331482911935
541,0.0532787479750672,14.2238250965874,0.757827592562516,11.978738802014,0.0692241222438085,0.829217679157272,0.0557245024612929,17.4976358797701,0.975047053649055,14.899485283881,0.0645397399113178,0.961608905034188,23.259406699226,0.0429933580392348
542,0.0539514463004137,14.2238250965874,0.76739593588501,12.0446533781824,0.0692241222438085,0.833780557835599,0.0552072402756859,17.4976358797701,0.965996188270929,14.9371969403922,0.0645397399113179,0.964042805537044,23.2808934536456,0.0429536779587558
543,0.0519816290758595,14.2238250965874,0.73937760021071,12.0667327183356,0.0692241222438088,0.835308980777433,0.0555651776039667,17.4976358797701,0.972259245308966,14.9967699024593,0.0645397399113179,0.967887629014605,23.3023603954621,0.0429141075422875
544,0.0515674096151948,14.2238250965874,0.733485815050611,12.0386770853448,0.0692241222438084,0.833366854209643,0.0553168287711009,17.4976358797701,0.967913727860314,14.9770946289424,0.064539739911318,0.966617791979138,23.3238075793812,0.0428746462856272
545,0.0523607796655229,14.2238250965874,0.744770571883349,11.9125261629903,0.0692241222438085,0.82463416733941,0.0549592453069521,17.49763587977,0.961656862608009,14.9289793088483,0.0645397399113179,0.963512441734515,23.3452350598575,0.0428352936878119
546,0.0534600853410085,14.2238250965874,0.760406903539143,11.9110528592411,0.0692241222438086,0.82453217918057,0.0553672590952074,17.4976358797701,0.968796139308826,14.9484995585759,0.0645397399113179,0.964772273574942,23.3666428910958,0.0427960492510913
547,0.0515256917414991,14.2238250965874,0.732892427311762,11.9368873647536,0.0692241222438087,0.826320550148281,0.0551617472130525,17.4976358797701,0.965200167225914,14.9568525627395,0.0645397399113178,0.965311374291133,23.388031127053,0.0427569124809013
548,0.0530695427576936,14.2238250965874,0.754851894141302,11.8851359350743,0.0692241222438085,0.822738102853868,0.0549412455958307,17.49763587977,0.961341910216865,15.0428668797971,0.0645397399113179,0.970862715942683,23.4093998214393,0.042717882885838
549,0.0522575263054466,14.2238250965874,0.743301914148988,12.0247195506678,0.0692241222438087,0.832400656122948,0.054835256574177,17.4976358797701,0.959487352908718,15.1440527560472,0.0645397399113179,0.977393226078561,23.43074902772,0.042678959977632
550,0.0514044096164534,14.2238250965873,0.731167331577766,12.1558040025305,0.0692241222438085,0.841474862242951,0.0554232936342399,17.4976358797701,0.969776611269508,15.1081334103546,0.0645397399113178,0.975075000849773,23.4520787991171,0.0426401432711221
551,0.0520214250581621,14.2238250965874,0.739943651302528,12.0554047468766,0.0692241222438086,0.834524811896377,0.0548583510658607,17.4976358797701,0.959891451915028,15.0099248736,0.064539739911318,0.968736647430569,23.473389188611,0.0426014322842305
552,0.0507379428452151,14.2238250965874,0.721687624790988,12.056802467993,0.0692241222438086,0.834621567913803,0.0547646365240982,17.49763587977,0.958251668986628,14.9496253753938,0.0645397399113178,0.964844933499551,23.4946802489415,0.0425628265379374
553,0.0522291932158977,14.2238250965874,0.742898909238799,12.0444776216359,0.0692241222438089,0.833768391242944,0.0550062067019419,17.4976358797701,0.962478575997948,14.9633521084368,0.064539739911318,0.96573085327998,23.5159520326097,0.0425243255562562
554,0.0512024949675504,14.2238250965874,0.728295332927334,11.9571722178258,0.0692241222438086,0.827724751297044,0.0547294643339188,17.49763587977,0.957636238809774,15.0811196436779,0.0645397399113179,0.973331539374437,23.5372045918796,0.0424859288662087
555,0.0548136936469105,14.2238250965874,0.779660391331581,12.0046287723187,0.0692241222438084,0.831009889626529,0.0544815587219513,17.49763587977,0.953298476679014,15.1176303912278,0.0645397399113178,0.975687933525275,23.5584379787795,0.0424476359978009
556,0.0527863282389236,14.2238250965874,0.750823500361503,11.9740173407937,0.0692241222438086,0.828890840148591,0.0546164534991476,17.4976358797701,0.955658816372479,15.1171128316705,0.0645397399113179,0.975654530366061,23.5796522451032,0.0424094464839985
557,0.052073223763115,14.2238250965874,0.740680427022008,12.1453495250805,0.0692241222438088,0.840751160217957,0.0545584053618903,17.49763587977,0.954643111203251,15.1481605217669,0.0645397399113179,0.97765834020973,23.6008474424119,0.0423713598607036
558,0.0506074634702193,14.2238250965874,0.719831708982337,12.1661825994915,0.0692241222438085,0.842193311507695,0.054262728888963,17.4976358797701,0.949469471941756,15.0091799026278,0.064539739911318,0.968688567197782,23.6220236220354,0.0423333756667302
559,0.0525506437510969,14.2238250965874,0.747471165428676,12.0922045789701,0.0692241222438086,0.83707224797177,0.0543309268269504,17.4976358797701,0.950662774628413,15.103245084676,0.0645397399113178,0.974759509581876,23.6431808350738,0.0422954934437814
560,0.0514698617977101,14.2238250965874,0.732098311956156,12.2117264803053,0.0692241222438086,0.845346046680606,0.0547584083454668,17.49763587977,0.958142690584739,15.0598319886871,0.064539739911318,0.971957639658013,23.6643191323985,0.0422577127364258
561,0.0531173832458928,14.2238250965874,0.755532368877981,12.08721266916,0.0692241222438085,0.836726687396843,0.054289242521639,17.4976358797701,0.949933397832168,15.1651124133484,0.064539739911318,0.978752410883404,23.685438564654,0.0422200330920749
562,0.0498249537301089,14.2238250965873,0.708701427302624,12.3085138674686,0.0692241222438088,0.852046068601261,0.0536639105806545,17.4976358797701,0.938991567224834,15.1130333254871,0.0645397399113178,0.975391240098012,23.7065391822594,0.0421824540609598
563,0.0513898090678781,14.2238250965874,0.73095965592852,12.1728122407279,0.0692241222438085,0.84265224260308,0.0539790919940536,17.4976358797701,0.944506496832564,15.1360583893215,0.064539739911318,0.976877271729336,23.7276210354093,0.042144975196109
564,0.0517064034378301,14.2238250965875,0.735462838873285,12.0630776233448,0.0692241222438087,0.835055960034971,0.0538335042871221,17.4976358797701,0.941959056148106,15.1066374866574,0.064539739911318,0.974978454323437,23.7486841740758,0.042107596053326
565,0.0497268737098014,14.2238250965874,0.707306354248306,12.0832431616188,0.0692241222438084,0.836451901721563,0.0537045515617715,17.4976358797701,0.939702688314216,15.1190648515463,0.0645397399113175,0.97578051322114,23.7697286480094,0.0420703161911671
566,0.0522470684687979,14.2238250965874,0.743153163709609,12.4794184791472,0.0692241222438083,0.863876790332127,0.0539326681269317,17.4976358797701,0.943694188909534,15.1662182741005,0.0645397399113179,0.978823782848725,23.7907545067406,0.0420331351709199
567,0.0538503094161018,14.2238250965874,0.765957382531749,12.3969964616328,0.0692241222438086,0.858171198516131,0.0536254372529595,17.4976358797701,0.938318374945744,15.0392464158224,0.0645397399113179,0.970629052139398,23.8117617995813,0.0419960525565808
568,0.0525654495565131,14.2238250965874,0.74768176061533,12.6417712084998,0.0692241222438086,0.875115515515448,0.0535639634439972,17.4976358797701,0.937242728620379,15.1389349553073,0.0645397399113179,0.977062924549892,23.832750575626,0.0419590679148345
569,0.0534838132339034,14.2238250965874,0.760744404937589,12.1469982084245,0.0692241222438085,0.8408652888753,0.0537646264766832,17.4976358797701,0.940753857300848,15.1609443443166,0.0645397399113178,0.978483404792155,23.8537208837531,0.0419221808150319
570,0.0543374271092954,14.2238250965874,0.772886059401184,12.0862254250745,0.0692241222438086,0.836658346291585,0.0534707143425322,17.4976358797701,0.935611089796828,15.186098537376,0.0645397399113179,0.980106849869892,23.8746727726266,0.0418853908291695
571,0.0535031677356391,14.2238250965874,0.761019699985111,12.3748437011872,0.0692241222438087,0.85663769311901,0.0532270323608434,17.4976358797701,0.931347231210777,15.1465338274748,0.0645397399113179,0.977553353783203,23.895606290697,0.0418486975318687
572,0.0532014234027821,14.2238250965874,0.756727741370666,12.5698882002563,0.0692241222438088,0.870139477365549,0.0534259170609419,17.4976358797701,0.934827243275159,15.2376890870641,0.0645397399113178,0.983436490528644,23.9165214862028,0.0418121005003545
573,0.0532578346660644,14.2238250965874,0.757530125313072,12.1185283144505,0.0692241222438086,0.838894485454578,0.0536666538942226,17.4976358797701,0.939039568726751,15.2077762745416,0.0645397399113179,0.981505925388425,23.9374184071716,0.0417755993144357
574,0.0528911783310231,14.2238250965874,0.752314869732888,12.1556855682646,0.0692241222438086,0.841466663734851,0.0533506405884491,17.49763587977,0.933510082969163,15.1765689382494,0.0645397399113179,0.9794918120208,23.9582971014219,0.0417391935564841
575,0.0535832180281149,14.2238250965875,0.762158321344219,12.2857273974837,0.0692241222438087,0.85046869521752,0.0535612916279856,17.4976358797701,0.93719597815667,15.1327682918785,0.0645397399113178,0.976664929696078,23.9791576165636,0.041702882811415
576,0.0531957982632757,14.2238250965874,0.756647730370181,12.2484753594463,0.0692241222438086,0.847889955582593,0.053333708747188,17.4976358797701,0.933213815776006,15.1117914324936,0.064539739911318,0.975311088647222,24,0.0416666666666667
577,0.050679551213914,14.2238250965874,0.720857072440257,12.1275872838628,0.0692241222438087,0.839521584660577,0.0534045495163429,17.4976358797701,0.934453361760122,15.2278307936638,0.0645397399113179,0.982800238836616,24.0208242989286,0.0416305447121813
578,0.0516373705160732,14.2238250965874,0.734480926668307,12.1696609205675,0.0692241222438087,0.842434095231068,0.0535232135590058,17.4976358797701,0.93652970197066,15.1719670821071,0.0645397399113179,0.979194809422271,24.0416305603426,0.0415945165403852
579,0.053244112504887,14.2238250965874,0.757334943692537,12.3350874616515,0.0692241222438086,0.853885602333434,0.0531067817309235,17.49763587977,0.929243129474122,15.2381473042413,0.0645397399113181,0.983466063746087,24.0624188310319,0.0415585817461691
580,0.0535419791229911,14.2238250965874,0.76157174637056,12.35642756265,0.0692241222438088,0.855362852093655,0.0532385168520458,17.4976358797701,0.931548182656103,15.067500751013,0.0645397399113178,0.972452579583963,24.0831891575846,0.04152273992687
581,0.0527585471156993,14.2238250965874,0.750428346523772,12.4149017840821,0.0692241222438087,0.859410678746178,0.0532744678733145,17.49763587977,0.932177240535767,15.1693841742264,0.0645397399113179,0.979028109219438,24.1039415863879,0.0414869906822511
582,0.0509686553515469,14.2238250965874,0.724969239128649,12.2584935727864,0.0692241222438087,0.848583457607509,0.052925096164022,17.49763587977,0.926064061579872,15.3590216549351,0.0645397399113181,0.991267262901812,24.1246761636296,0.0414513336144839
583,0.0509166335075752,14.2238250965874,0.72422928951879,12.2438915091241,0.0692241222438087,0.847572642567537,0.0529896546658196,17.4976358797701,0.927193682737271,15.2123351074382,0.0645397399113178,0.981800151277872,24.1453929352993,0.0414157683281291
584,0.0516188889954973,14.2238250965874,0.734218048752114,12.2815126176448,0.0692241222438085,0.85017693078272,0.052636924040778,17.4976358797701,0.921021730696649,15.1675466711199,0.064539739911318,0.978909517246856,24.1660919471891,0.0413802944301184
585,0.0524650771293376,14.2238250965874,0.746254080766669,12.4384240188534,0.0692241222438085,0.861038984801436,0.0527575259440868,17.4976358797701,0.923131978887157,15.172454166629,0.0645397399113179,0.979226245730629,24.1867732448956,0.0413449115297362
586,0.0545451517086107,14.2238250965874,0.775840697770103,12.0266348864702,0.0692241222438085,0.832533243562669,0.0529895851623784,17.4976358797701,0.927192466591367,15.2186208372443,0.064539739911318,0.982205830644709,24.2074368738204,0.0413096192386014
587,0.0527150760283659,14.2238250965874,0.749810021380785,12.4074138892332,0.0692241222438085,0.858892335797808,0.052703131894484,17.4976358797701,0.92218021161318,15.2673903386142,0.064539739911318,0.985353401578731,24.2280828791714,0.0412744171706498
588,0.0506058748123264,14.2238250965874,0.719809112190329,12.449218555734,0.0692241222438085,0.861786227142018,0.0527410628134796,17.49763587977,0.922843913022347,15.2419183072651,0.0645397399113178,0.983709443300447,24.2487113059643,0.0412393049421161
589,0.0530380394487948,14.2238250965874,0.754403796585559,12.4567837165799,0.0692241222438085,0.862309918761213,0.052394913896551,17.49763587977,0.916787125313752,15.2348816515447,0.0645397399113176,0.983255299370399,24.2693221990232,0.0412042821715165
590,0.0547877570706702,14.2238250965874,0.779291474007535,12.3461379703226,0.0692241222438087,0.854650564096541,0.0524871285902595,17.4976358797701,0.918400664447032,15.3139551936836,0.0645397399113178,0.988358685213917,24.2899156029822,0.0411693484796309
591,0.0588117516770135,14.2238250965874,0.836528069477771,12.4756476118437,0.0692241222438085,0.863615755352944,0.0526693866879077,17.4976358797701,0.921589750275819,15.26562376249,0.0645397399113178,0.985239387215139,24.3104915622864,0.0411345034894864
592,0.0547905094782629,14.2238250965875,0.77933062377173,12.1046224428397,0.0692241222438085,0.837931863698285,0.0525513462317089,17.4976358797701,0.919524321354172,15.2847163521217,0.0645397399113181,0.986471617984205,24.3310501211929,0.0410997468263393
593,0.0550576147422235,14.2238250965874,0.783129882328679,12.2374915320106,0.0692241222438089,0.84712960976948,0.0525184288633422,17.4976358797701,0.918948345228372,15.2610670316339,0.0645397399113177,0.984945296990834,24.3515913237718,0.0410650781176591
594,0.0569764177974506,14.2238250965874,0.810422601381029,12.26983279244,0.0692241222438086,0.849368405134962,0.0526161560308971,17.4976358797701,0.920658339621809,15.2947036513013,0.0645397399113177,0.987116195675669,24.3721152139079,0.0410304969931109
595,0.0536852211006445,14.2238250965874,0.763609195207192,12.059923674509,0.0692241222438085,0.834837630695212,0.0520477016986842,17.49763587977,0.910711732702465,15.3010901865819,0.0645397399113179,0.987528381001612,24.3926218353009,0.0409960030845394
596,0.0545221879534253,14.2238250965874,0.775514065332789,12.3173210280153,0.0692241222438087,0.85265573655957,0.0519170976653952,17.49763587977,0.908426470883544,15.357514516871,0.064539739911318,0.991169992603144,24.4131112314674,0.040961596025952
597,0.0530478526580956,14.2238250965873,0.754543377958289,12.3512099215988,0.0692241222438084,0.855001665471698,0.0519514063837333,17.49763587977,0.909026792344522,15.3377380943229,0.0645397399113179,0.989893627435511,24.4335834457412,0.0409272754535029
598,0.058967110928555,14.2238250965875,0.838737872298839,12.284940752824,0.0692241222438086,0.850414240431436,0.0520986874498572,17.4976358797701,0.911603862811549,15.3280854852687,0.0645397399113178,0.989270650557692,24.454038521275,0.0408930410054765
599,0.0532505225626235,14.2238250965874,0.757426119232639,12.3457691763751,0.0692241222438085,0.854625034659231,0.052086168110655,17.49763587977,0.911384803972729,15.3520978738592,0.0645397399113177,0.990820403871966,24.4744765010408,0.0408588923222718
600,0.0643458167659264,14.2238250965874,0.915243643375601,12.0812946005736,0.0692241222438086,0.836317014293569,0.0519038287561531,17.4976358797701,0.908194296341106,15.3191059397088,0.064539739911318,0.98869111302273,24.4948974278318,0.0408248290463863
601,0.0561335100940213,14.2238250965875,0.798433229634886,12.1424050376193,0.0692241222438087,0.840547330657999,0.0521134446425284,17.49763587977,0.911862078795515,15.3042164801073,0.064539739911318,0.987730151172629,24.5153013442625,0.0407908508224002
602,0.0533160714983438,14.2238250965874,0.758358475829593,12.4247744641215,0.0692241222438086,0.860094106356096,0.0520322911395578,17.4976358797701,0.910442084350172,15.3844417658104,0.0645397399113179,0.992907870246217,24.5356882927706,0.0407569572969611
603,0.0531817790617027,14.2238250965874,0.756448323699015,12.5395472790584,0.0692241222438086,0.868039153727558,0.0516788919733755,17.49763587977,0.904258434420094,15.3652357679349,0.0645397399113178,0.991668320138597,24.5560583156173,0.0407231481187684
604,0.0534201144797343,14.2238250965874,0.759838364999417,12.3081017623078,0.0692241222438085,0.852017540983234,0.0519192504210003,17.49763587977,0.908464139017263,15.4067306851764,0.064539739911318,0.99434639130501,24.576411454889,0.040689422938558
605,0.0624782825230574,14.2238250965873,0.88868016294314,12.2943352664697,0.0692241222438086,0.851064567392465,0.0513713615876236,17.4976358797701,0.898877379708243,15.3231818543082,0.0645397399113177,0.988954171490875,24.5967477524977,0.0406557814090871
606,0.0597473721303424,14.2238250965875,0.849836171162716,12.4266950579556,0.0692241222438085,0.860227057778448,0.0517847038197592,17.4976358797701,0.906109891579887,15.3971293494187,0.0645397399113179,0.993726723592404,24.6170672501823,0.0406222231851194
607,0.0570452012078368,14.2238250965874,0.81140096457991,12.3022250743747,0.0692241222438086,0.851610732419364,0.0515770721179285,17.4976358797701,0.902476827664158,15.4381172912693,0.0645397399113178,0.99637207469894,24.6373699895098,0.0405887479234099
608,0.0603824391855949,14.2238250965874,0.858869253881227,12.4699092521614,0.0692241222438084,0.863218522440818,0.051564628255995,17.49763587977,0.902259089499102,15.4455460427913,0.0645397399113176,0.996851524390034,24.6576560118759,0.0405553552826906
609,0.0626040309455024,14.2238250965875,0.890468786510178,12.3682448120804,0.0692241222438085,0.856180890812804,0.0516350752854744,17.49763587977,0.903491745969744,15.4012941257934,0.064539739911318,0.993995517176414,24.6779253585061,0.0405220449236554
610,0.0594498346079921,14.2238250965875,0.845604049485131,12.1513958903813,0.0692241222438083,0.841169714548667,0.0513384753209254,17.4976358797701,0.898301947788116,15.4275621423115,0.0645397399113177,0.995690848130476,24.6981780704569,0.0404888165089458
611,NaN,NaN,NaN,12.5741371823629,0.0692241222438084,0.870433609422308,0.0513553387756308,17.4976358797701,0.898597018378226,15.3934430060204,0.0645397399113179,0.993488807948252,24.7184141886165,0.0404556697031367
612,NaN,NaN,NaN,12.3034847034251,0.0692241222438085,0.851697929134727,0.0516883353255274,17.4976358797701,0.904423670757535,15.3942537721914,0.064539739911318,0.993541134586059,24.738633753706,0.0404226041727222
613,NaN,NaN,NaN,12.22454335614,0.0692241222438084,0.846233283660171,0.0515350808883433,17.4976358797701,0.901742080418729,15.4047048450329,0.064539739911318,0.994215644109048,24.7588368062799,0.040389619586101
614,NaN,NaN,NaN,12.6132172086694,0.0692241222438084,0.873138889940639,0.0514477957220892,17.4976358797701,0.900214796361911,15.3838262696881,0.0645397399113179,0.992868146286569,24.7790233867277,0.0403567156135631
615,NaN,NaN,NaN,12.5159537233734,0.0692241222438086,0.866405910544649,0.0514705142459755,17.49763587977,0.900612316820594,15.4273000027756,0.0645397399113178,0.995673929713004,24.7991935352745,0.0403238919272756
616,NaN,NaN,NaN,12.7999253201086,0.0692241222438087,0.88606359507082,0.0513470147195306,17.49763587977,0.89845136707554,15.4545025226072,0.064539739911318,0.997429573267876,24.8193472919817,0.040291148201269
617,NaN,NaN,NaN,12.3703465479855,0.0692241222438085,0.856326381636023,0.0514479070575322,17.4976358797701,0.900216744468953,15.423643035524,0.064539739911318,0.995437909997729,24.8394846967484,0.0402584841114237
618,NaN,NaN,NaN,12.5173752539802,0.0692241222438084,0.86650431475315,0.0510629581651375,17.4976358797701,0.893481048917509,15.3339311676182,0.064539739911318,0.989647929376134,24.8596057893121,0.0402258993354565
619,NaN,NaN,NaN,12.56222796188,0.0692241222438089,0.869609204087776,0.050736644773107,17.4976358797701,0.887771336001064,15.3071764607548,0.0645397399113179,0.987921187553759,24.8797106092495,0.040193393552907
620,NaN,NaN,NaN,12.1972373597662,0.0692241222438087,0.844343050029203,0.0506662184543213,17.49763587977,0.886539041918599,15.4311930343182,0.064539739911318,0.995925184956243,24.8997991959775,0.0401609664451249
621,NaN,NaN,NaN,12.6171264566105,0.0692241222438087,0.873409504197998,0.0511777584838735,17.49763587977,0.895489783093632,15.39850195632,0.0645397399113181,0.993815311284816,24.9198715887542,0.0401286176952564
622,NaN,NaN,NaN,12.4246753859139,0.0692241222438088,0.860087247754148,0.0511015923327173,17.4976358797702,0.894157055514343,15.5677600839932,0.0645397399113178,1.00473918682272,24.9399278266799,0.0400963469882313
623,NaN,NaN,NaN,12.5860795390751,0.0692241222438086,0.871260308583232,0.0508341747311444,17.4976358797701,0.889477879694179,15.4766082369775,0.0645397399113178,0.998856270323884,24.9599679486974,0.0400641540107502
624,NaN,NaN,NaN,12.4925071631204,0.0692241222438086,0.864782842991503,0.0510694753462654,17.49763587977,0.893595084179846,15.5419052496328,0.064539739911318,1.00307052253764,24.9799919935936,0.0400320384512718
625,NaN,NaN,NaN,12.619036729602,0.0692241222438086,0.87354174116908,0.0507840551608919,17.4976358797701,0.888600905703445,15.6075339121009,0.0645397399113182,1.00730617934407,25,0.04
626,NaN,NaN,NaN,12.5710600057565,0.0692241222438087,0.870220594572746,0.0507791736471682,17.4976358797701,0.888515490753765,15.462329490086,0.064539739911318,0.997934723713252,25.0199920063936,0.0399680383488716
627,NaN,NaN,NaN,12.5824064961241,0.0692241222438086,0.871006045408984,0.0503468159254566,17.49763587977,0.880950252769448,15.3959135965197,0.0645397399113179,0.993648259216504,25.0399680510978,0.0399361531915436
628,NaN,NaN,NaN,12.6601108306669,0.0692241222438085,0.876385059762246,0.050952549304708,17.4976358797701,0.891549154879811,15.4684896064584,0.0645397399113178,0.998332296021746,25.0599281722833,0.0399043442233811
629,NaN,NaN,NaN,12.6024800854049,0.0692241222438084,0.872395622007228,0.0504799614541176,17.4976358797701,0.883279984748981,15.4420680084912,0.0645397399113181,0.996627052960907,25.0798724079689,0.039872611141445
630,NaN,NaN,NaN,12.6713189975847,0.0692241222438087,0.877160935279098,0.0508161750719753,17.4976358797702,0.889162928212079,15.4327806914879,0.0645397399113179,0.996027651937036,25.0998007960223,0.0398409536444798
631,NaN,NaN,NaN,12.8513407246983,0.0692241222438086,0.889622781323349,0.0505867112574948,17.4976358797701,0.885147853938712,15.4922882116705,0.0645397399113179,0.999868251812389,25.1197133741609,0.0398093714329016
632,NaN,NaN,NaN,12.5602006504917,0.0692241222438084,0.869468865236399,0.0506645831966892,17.4976358797701,0.886510428775989,15.4697099901087,0.064539739911318,0.998411059265132,25.1396101799531,0.0397778642087865
633,NaN,NaN,NaN,12.7985110036956,0.0692241222438086,0.885965690258556,0.0502751927853734,17.49763587977,0.879697017143706,15.4590779729718,0.064539739911318,0.997724871644386,25.1594912508182,0.0397464316758582
634,NaN,NaN,NaN,12.8044194462107,0.0692241222438086,0.886374697005487,0.0499773281789228,17.4976358797701,0.874485090718564,15.4711987241171,0.0645397399113179,0.998507141770828,25.1793566240283,0.0397150735394769
635,NaN,NaN,NaN,12.6197777761135,0.0692241222438086,0.87359303946338,0.050431777384759,17.4976358797701,0.882436877448139,15.4108637106797,0.0645397399113178,0.994613135696035,25.1992063367083,0.0396837895066273
636,NaN,NaN,NaN,12.6503455008164,0.0692241222438087,0.875709063374928,0.0506590696685022,17.4976358797701,0.886413955067357,15.5421533958828,0.0645397399113178,1.00308653783208,25.219040425837,0.0396525792859072
637,NaN,NaN,NaN,12.6670316234307,0.0692241222438086,0.876864145566556,0.0503423740721088,17.49763587977,0.880872530836937,15.5790476314501,0.064539739911318,1.00546768219983,25.2388589282479,0.0396214425875164
638,NaN,NaN,NaN,12.9090243558268,0.0692241222438085,0.893615880056056,0.0502294180111648,17.4976358797701,0.878896066812129,15.5141039586765,0.0645397399113178,1.00127623445013,25.2586618806302,0.0395903791232448
639,NaN,NaN,NaN,12.6379746058036,0.0692241222438084,0.874852699026298,0.049878258879923,17.4976358797701,0.872751612197802,15.4936023431095,0.0645397399113179,0.999953065513671,25.2784493195291,0.0395593886064618
640,NaN,NaN,NaN,12.6473900500447,0.0692241222438086,0.875504474889424,0.0499561562675042,17.4976358797701,0.874114632321683,15.5246656600618,0.0645397399113179,1.00195788391056,25.298221281347,0.0395284707521047
641,NaN,NaN,NaN,12.9133295169879,0.0692241222438085,0.893913901058555,0.0499105982958159,17.4976358797701,0.873317475521658,15.5234192307303,0.064539739911318,1.00187743968569,25.3179778023443,0.0394976252766682
642,NaN,NaN,NaN,12.4063385015006,0.0692241222438084,0.858817893025942,0.0496516633399702,17.4976358797701,0.868786725947729,15.4590511959135,0.064539739911318,0.997723143460008,25.3377189186399,0.0394668518981929
643,NaN,NaN,NaN,12.6939517124562,0.0692241222438087,0.878727665100074,0.0495883370850107,17.4976358797701,0.867678666196815,15.5111436484469,0.0645397399113179,1.00108517679785,25.3574446662119,0.039436150336255
644,NaN,NaN,NaN,12.6131602947,0.0692241222438087,0.873134950121067,0.0497761628589017,17.4976358797701,0.870965173197199,15.5448390428606,0.0645397399113179,1.00325986878953,25.377155080899,0.039405520311955
645,NaN,NaN,NaN,12.5559074237902,0.0692241222438083,0.869171670386398,0.0497131680519758,17.4976358797701,0.869862913003293,15.4926873163353,0.064539739911318,0.999894009923661,25.3968501984006,0.0393749615479079
646,NaN,NaN,NaN,12.9368762105955,0.0692241222438087,0.895543900255287,0.0496315267983833,17.4976358797701,0.868434384075163,15.6059087401588,0.064539739911318,1.00720129116961,25.4165300542777,0.0393444737682317
647,NaN,NaN,NaN,12.5794910750266,0.0692241222438086,0.870804227942539,0.0492999856330456,17.49763587977,0.862633197484927,15.5877470535825,0.0645397399113177,1.00602914064162,25.4361946839538,0.0393140566985376
648,NaN,NaN,NaN,12.79554253015,0.0692241222438086,0.885760200282957,0.0493885641587031,17.4976358797701,0.864183112273649,15.6042884693884,0.0645397399113178,1.0070967193155,25.4558441227157,0.0392837100659193
649,NaN,NaN,NaN,13.107273719451,0.0692241222438085,0.907339518238334,0.0495370883784835,17.4976358797701,0.866781934990694,15.6114681713518,0.0645397399113178,1.00756009541286,25.475478405714,0.039253433598943
650,NaN,NaN,NaN,12.9911335861199,0.0692241222438085,0.89929981945121,0.0494183365971104,17.4976358797701,0.864704059560154,15.5317263289692,0.0645397399113179,1.00241357764544,25.4950975679639,0.0392232270276368
651,NaN,NaN,NaN,12.8363312467289,0.0692241222438089,0.888583763385586,0.0494307178370977,17.4976358797701,0.864920701989193,15.6689524233194,0.0645397399113181,1.01127011408386,25.5147016443461,0.039193090083481
652,NaN,NaN,NaN,12.834609664748,0.0692241222438089,0.888464588384091,0.049770636304952,17.4976358797701,0.870868471568516,15.7013577221584,0.0645397399113178,1.01336154364267,25.5342906696074,0.0391630224993979
653,NaN,NaN,NaN,13.0540845897031,0.0692241222438087,0.903657547418625,0.0497287058128015,17.49763587977,0.870134787084605,15.5875835305125,0.0645397399113181,1.00601858690522,25.5538646783613,0.0391330240097416
654,NaN,NaN,NaN,13.4114167566984,0.0692241222438085,0.92839355302835,0.049326386063245,17.4976358797701,0.863095142599626,15.5688691379604,0.064539739911318,1.00481076487731,25.5734237050888,0.0391030943502888
655,NaN,NaN,NaN,12.7416998159348,0.0692241222438086,0.882032985652187,0.0493754861052449,17.4976358797701,0.86395427725622,15.6457127294294,0.064539739911318,1.00977023028457,25.5929677841395,0.0390732332582282
656,NaN,NaN,NaN,12.7770467327379,0.0692241222438087,0.884479844941905,0.0491363654678443,17.4976358797701,0.859770231411648,15.543548961449,0.064539739911318,1.00317660727076,25.6124969497314,0.0390434404721515
657,NaN,NaN,NaN,13.120113281131,0.0692241222438086,0.90822832562563,0.0493409332004373,17.49763587977,0.863349683109308,15.6214993999811,0.0645397399113179,1.00820750829959,25.6320112359526,0.0390137157320435
658,NaN,NaN,NaN,13.3469401219196,0.0692241222438084,0.923930214580556,0.0493146513963188,17.4976358797701,0.862889813670583,15.6437862992919,0.0645397399113179,1.00964589898454,25.6515106767613,0.0389840587792725
659,NaN,NaN,NaN,12.9003602105763,0.0692241222438086,0.893016112206102,0.0493965291922507,17.49763587977,0.864322481530432,15.6581040730318,0.0645397399113178,1.01056996437782,25.6709953059869,0.038954469356581
660,NaN,NaN,NaN,13.0930609513494,0.0692241222438086,0.906355651841848,0.0492175232766811,17.4976358797701,0.861190301199477,15.7840977390116,0.0645397399113179,1.01870156281063,25.6904651573303,0.0389249472080761
661,NaN,NaN,NaN,12.9410322381129,0.0692241222438087,0.8958315976122,0.049097840540638,17.49763587977,0.859096136263095,15.6373574447192,0.0645397399113178,1.00923098238249,25.7099202643649,0.0388954920792207
662,NaN,NaN,NaN,12.9216494671999,0.0692241222438085,0.894489842309093,0.0489204382974382,17.4976358797701,0.855992016407334,15.7411268742991,0.0645397399113178,1.01592823437832,25.7293606605372,0.0388661037168236
663,NaN,NaN,NaN,13.0692226177099,0.0692241222438088,0.904705464119903,0.0494243773572334,17.4976358797701,0.864809758581223,15.6473306684184,0.0645397399113179,1.00987465164611,25.7487863791675,0.0388367818690309
664,NaN,NaN,NaN,13.0656635688895,0.0692241222438086,0.904459092089285,0.0488572338194028,17.4976358797701,0.854886087464699,15.7063518033069,0.0645397399113178,1.01368386034108,25.7681974534503,0.0388075262853166
665,NaN,NaN,NaN,13.1691657887717,0.0692241222438084,0.911623942410912,0.0489634372837751,17.4976358797701,0.856744397013457,15.7295531443044,0.0645397399113182,1.01518126885466,25.7875939164553,0.0387783367164741
666,NaN,NaN,NaN,13.1919299797601,0.0692241222438086,0.913199773550678,0.0488808846464166,17.4976358797701,0.855299921024043,15.6532598524335,0.064539739911318,1.01025731964033,25.8069758011279,0.0387492129146064
667,NaN,NaN,NaN,13.2599202684019,0.0692241222438086,0.917906341603007,0.0491218435419956,17.4976358797701,0.859516132040875,15.6968205596496,0.0645397399113178,1.01306871635441,25.8263431402899,0.0387201546331183
668,NaN,NaN,NaN,13.2716534623384,0.0692241222438087,0.91871856165438,0.0490012129370992,17.49763587977,0.857405381640437,15.710952838219,0.064539739911318,1.01398080993764,25.8456959666402,0.0386911616267068
669,NaN,NaN,NaN,13.2174374408185,0.0692241222438086,0.914965505153111,0.0487275821726631,17.49763587977,0.852617490158834,15.7560769706603,0.0645397399113181,1.01689310970913,25.8650343127551,0.038662233651353
670,NaN,NaN,NaN,13.3720371018773,0.0692241222438085,0.925667530989096,0.0484624259519822,17.49763587977,0.8479778831581,15.7653669703412,0.0645397399113179,1.0174926838723,25.8843582110896,0.0386333704643128
671,NaN,NaN,NaN,13.1979478624734,0.0692241222438085,0.913616356199271,0.0487432995378482,17.4976358797701,0.852892506891833,15.6925194046794,0.064539739911318,1.01279112093132,25.9036676939772,0.0386045718241091
672,NaN,NaN,NaN,13.1631360821205,0.0692241222438085,0.911206541260598,0.0482932073999435,17.4976358797701,0.845016958550428,15.6397794839842,0.0645397399113178,1.0093873001667,25.9229627936314,0.038575837490523
673,NaN,NaN,NaN,13.2345437878266,0.0692241222438085,0.916149677009547,0.0487650283177666,17.4976358797701,0.853272709170957,15.7429792211489,0.0645397399113179,1.01604778436223,25.9422435421457,0.038547167224585
674,NaN,NaN,NaN,13.2986201162184,0.0692241222438086,0.920585304599077,0.0485423358918933,17.49763587977,0.849376118189843,15.7332873956577,0.064539739911318,1.01542227646577,25.9615099714943,0.0385185607885673
675,NaN,NaN,NaN,13.5142810010178,0.0692241222438086,0.935514240051641,0.0482151300056615,17.4976358797701,0.843650788734844,15.7375242611365,0.064539739911318,1.0156957226618,25.9807621135332,0.038490017945975
676,NaN,NaN,NaN,13.1145198690105,0.0692241222438085,0.907841126581239,0.0483832533702792,17.4976358797701,0.846592550151806,15.7780550788986,0.0645397399113179,1.01831157109857,26,0.0384615384615385
677,NaN,NaN,NaN,13.3739296033226,0.0692241222438087,0.925798537740495,0.0484802628557041,17.4976358797702,0.848289986804658,15.7676203216546,0.0645397399113179,1.01763811458,26.0192236625154,0.0384331221012044
678,NaN,NaN,NaN,13.277520059987,0.0692241222438088,0.919124671727165,0.0482674489648233,17.4976358797701,0.844566246831866,15.6982403163093,0.064539739911318,1.01316034707997,26.0384331325831,0.0384047686321284
679,NaN,NaN,NaN,13.4106349568397,0.0692241222438086,0.928339433619365,0.048342973861499,17.4976358797701,0.845887753973753,15.7967958397034,0.0645397399113178,1.01952109492664,26.0576284415908,0.0383764778226668
680,NaN,NaN,NaN,13.4084360744846,0.0692241222438086,0.928187217918418,0.0483349004781259,17.4976358797701,0.845746488851172,15.6840863628446,0.0645397399113178,1.01224685460464,26.0768096208106,0.0383482494423685
681,NaN,NaN,NaN,13.5110782522686,0.0692241222438087,0.935292532580707,0.0482963773072989,17.49763587977,0.845072424435104,15.8195016397809,0.064539739911318,1.02098652135813,26.0959767013998,0.0383200832619674
682,NaN,NaN,NaN,13.631045764354,0.0692241222438086,0.943597178302592,0.0483107143868454,17.4976358797701,0.845323289432591,15.7574653330991,0.0645397399113181,1.01698271425983,26.1151297144012,0.0382919790533742
683,NaN,NaN,NaN,13.4054584532295,0.0692241222438084,0.927981094700656,0.0478657655703317,17.49763587977,0.837537737056097,15.7465369791131,0.0645397399113179,1.01627740113591,26.134268690744,0.038263936589669
684,NaN,NaN,NaN,13.6132144602828,0.0692241222438085,0.942362821929801,0.0483695453982448,17.49763587977,0.846352693048495,15.7201849563311,0.0645397399113179,1.01457664843942,26.153393661244,0.0382359556450936
685,NaN,NaN,NaN,13.4986598529138,0.0692241222438086,0.934432879785696,0.0481265236770096,17.4976358797701,0.842100387459447,15.7611047169686,0.0645397399113181,1.01721759914821,26.1725046566048,0.0382080359950435
686,NaN,NaN,NaN,13.3965705106429,0.0692241222438084,0.927365834676544,0.0480669599669412,17.49763587977,0.841058163349023,15.7980899869145,0.0645397399113178,1.01960461885105,26.1916017074176,0.0381801774160606
687,NaN,NaN,NaN,13.3053211372192,0.0692241222438084,0.921049176895989,0.0479547704193368,17.4976358797701,0.839095111495525,15.7359122360818,0.0645397399113179,1.01559168298405,26.2106848441623,0.0381523796858258
688,NaN,NaN,NaN,13.4164811216286,0.0692241222438084,0.928744129245366,0.04771869018382,17.49763587977,0.83496426549604,15.9159679085682,0.0645397399113179,1.02721242925587,26.229754097208,0.0381246425831512
689,NaN,NaN,NaN,13.5098463552247,0.0692241222438087,0.935207255589149,0.0480792172410241,17.4976358797701,0.841272636667805,15.7294539451004,0.0645397399113177,1.01517486656383,26.2488094968134,0.038096965887973
690,NaN,NaN,NaN,13.5439708067843,0.0692241222438085,0.937569490795413,0.0478439054188698,17.49763587977,0.837155236085539,15.7917367482771,0.0645397399113178,1.0191945824818,26.2678510731274,0.038069349381344
691,NaN,NaN,NaN,13.4335185758122,0.0692241222438085,0.929923532056498,0.0479104879575554,17.49763587977,0.838320273103412,15.735064772736,0.064539739911318,1.01553698792013,26.2868788561898,0.0380417928454267
692,NaN,NaN,NaN,13.4239605769758,0.0692241222438085,0.929261887976641,0.0478814221512056,17.4976358797701,0.837811690207353,15.7471786361006,0.064539739911318,1.016318813511,26.3058928759318,0.0380142960634853
693,NaN,NaN,NaN,13.5597511919661,0.0692241222438086,0.938661874108294,0.0480376324058557,17.4976358797701,0.840545000363906,15.7734001098804,0.0645397399113178,1.01801114060883,26.3248931621764,0.0379868588198793
694,NaN,NaN,NaN,13.3188667762941,0.0692241222438085,0.921986861871183,0.0480103090327742,17.49763587977,0.840066905930718,15.7388522742546,0.0645397399113181,1.01578143228305,26.343879744639,0.0379594809000562
695,NaN,NaN,NaN,13.4290631250879,0.0692241222438086,0.929615107390907,0.0477658582751299,17.4976358797699,0.835789595582916,15.827002997877,0.0645397399113179,1.02147065705863,26.3628526529281,0.0379321620905441
696,NaN,NaN,NaN,13.6434437530225,0.0692241222438084,0.944455418185755,0.047407347156676,17.4976358797701,0.829516498573372,15.7965126860809,0.0645397399113178,1.01950282026549,26.3818119165458,0.0379049021789452
697,NaN,NaN,NaN,13.6336476855623,0.0692241222438085,0.943777294014382,0.0473726425690669,17.4976358797701,0.828909250336029,15.7721373360471,0.0645397399113178,1.01792964151407,26.4007575648882,0.0378777009539285
698,NaN,NaN,NaN,13.5657625833195,0.0692241222438085,0.939078007398195,0.0475286684032591,17.4976358797701,0.831639333570562,15.8424925047244,0.064539739911318,1.02247034580192,26.4196896272458,0.0378505582052232
699,NaN,NaN,NaN,13.7118973601102,0.0692241222438083,0.949194059050824,0.0476833203698674,17.49763587977,0.834345377370362,15.8439548781517,0.064539739911318,1.02256472700257,26.4386081328046,0.0378234737236117
700,NaN,NaN,NaN,13.832698550214,0.0692241222438086,0.957556415401768,0.0474090740271714,17.49763587977,0.829546714724509,15.8214009396433,0.0645397399113176,1.02110910167725,26.4575131106459,0.0377964473009227
701,NaN,NaN,NaN,13.6305386596231,0.0692241222438085,0.94356207442271,0.0471357920160292,17.49763587977,0.824764925601052,15.8494709643415,0.0645397399113178,1.02292073377058,26.4764045897475,0.0377694787300249
702,NaN,NaN,NaN,13.7721564165457,0.0692241222438086,0.953365439339816,0.0470209220214888,17.49763587977,0.822754972263072,15.8018759855698,0.0645397399113179,1.01984896621958,26.4952825989835,0.0377425678048199
703,NaN,NaN,NaN,13.7342320574737,0.0692241222438084,0.950740158871389,0.0471016775085397,17.4976358797701,0.824168002370784,15.9438179654505,0.0645397399113178,1.02900986468357,26.5141471671257,0.0377157143202357
704,NaN,NaN,NaN,13.6645919023745,0.0692241222438086,0.945919380261729,0.0469742126665121,17.4976358797701,0.821937668977513,15.9128534155407,0.0645397399113177,1.02701142068592,26.5329983228432,0.0376889180722205
705,NaN,NaN,NaN,13.7077248874996,0.0692241222438086,0.948905223296773,0.0473355171869411,17.49763587977,0.828259643917693,15.8437253459146,0.064539739911318,1.02254991305169,26.5518360947035,0.0376621788577355
706,NaN,NaN,NaN,13.5964614513625,0.0692241222438086,0.941203109592351,0.0473683119727187,17.49763587977,0.828833475137984,15.7398620059441,0.0645397399113179,1.01584660010367,26.5706605111728,0.0376354964747491
707,NaN,NaN,NaN,13.8910501781702,0.0692241222438084,0.961595755628532,0.0472349449954042,17.4976358797701,0.826499868330551,15.7954304693342,0.0645397399113181,1.01943297427814,26.5894716006167,0.0376088707222301
708,NaN,NaN,NaN,13.5881842593039,0.0692241222438085,0.940630128237446,0.0471423641433117,17.4976358797701,0.824879922291198,15.911136761697,0.064539739911318,1.02690062829333,26.6082693913001,0.0375823014001414
709,NaN,NaN,NaN,13.7159271258987,0.0692241222438086,0.949473016050385,0.046982806505749,17.4976358797701,0.822088040847289,15.7766525120002,0.064539739911318,1.01822104979573,26.6270539113887,0.037555788309434
710,NaN,NaN,NaN,13.7525277806167,0.0692241222438083,0.952006664246781,0.0471960027781759,17.4976358797701,0.825818471593139,15.9290579104697,0.0645397399113179,1.02805725457403,26.6458251889485,0.0375293312520401
711,NaN,NaN,NaN,13.6599755534802,0.0692241222438086,0.945599817561554,0.0475221553369296,17.4976358797701,0.831525370307466,15.9732876420645,0.0645397399113178,1.03091182994751,26.6645832519468,0.0375029300308675
712,NaN,NaN,NaN,13.7776333566466,0.0692241222438086,0.953744575710883,0.0469168771887907,17.4976358797701,0.820934433665352,16.0069680244679,0.0645397399113178,1.03308555306794,26.6833281282527,0.0374765844497931
713,NaN,NaN,NaN,13.659492926857,0.0692241222438085,0.945566408157185,0.0471980534757587,17.4976358797701,0.825854353952743,15.9339126394294,0.0645397399113178,1.02837057751843,26.7020598456374,0.0374502943136569
714,NaN,NaN,NaN,13.8779638115271,0.0692241222438083,0.960689863384299,0.0468548974809513,17.4976358797701,0.819849935305644,15.978632008124,0.0645397399113178,1.03125675394298,26.7207784317748,0.037424059428256
715,NaN,NaN,NaN,13.8592964864432,0.0692241222438086,0.959397634190731,0.0465762887099332,17.4976358797701,0.814974940477458,15.8826130584499,0.0645397399113178,1.02505971590445,26.7394839142419,0.0373978796003383
716,NaN,NaN,NaN,13.8966060789792,0.0692241222438086,0.961980357985307,0.0467352369754892,17.49763587977,0.817756159351874,15.9973363273026,0.064539739911318,1.03246392583799,26.7581763205193,0.0373717546375968
717,NaN,NaN,NaN,13.6752884580978,0.0692241222438086,0.946659839942706,0.0468141782918276,17.49763587977,0.819137445761034,15.9575953227799,0.0645397399113178,1.02989905174228,26.7768556779918,0.0373456843486636
718,NaN,NaN,NaN,13.8311810014242,0.0692241222438085,0.957451364418831,0.0467608731898024,17.4976358797701,0.818204732495266,15.9375940125148,0.0645397399113179,1.02860817237988,26.7955220139485,0.0373196685431038
719,NaN,NaN,NaN,13.6980691559842,0.0692241222438084,0.948236813757995,0.046569839464252,17.49763587977,0.814862093924826,15.9602000546093,0.0645397399113179,1.03006716045709,26.8141753555838,0.0372937070314101
720,NaN,NaN,NaN,13.7805403924155,0.0692241222438085,0.953945812710312,0.0467004076904416,17.49763587977,0.817146729204161,15.9978212812664,0.064539739911318,1.03249522464068,26.8328157299975,0.0372677996249965
721,NaN,NaN,NaN,13.6890396049536,0.0692241222438086,0.947611751013643,0.0467973926021545,17.4976358797701,0.818843735875144,15.8476089990059,0.0645397399113179,1.0228005630121,26.8514431641951,0.0372419461361929
722,NaN,NaN,NaN,13.8900841121436,0.0692241222438085,0.96152888055581,0.0463337237050135,17.4976358797701,0.810730626344197,15.960909829134,0.064539739911318,1.03011296912031,26.8700576850888,0.0372161463782393
723,NaN,NaN,NaN,13.7097311484537,0.0692241222438085,0.94904410495031,0.0461376643340831,17.49763587977,0.807300050860839,15.9721001339054,0.0645397399113183,1.03083518847978,26.8886593194975,0.0371904001652801
724,NaN,NaN,NaN,14.0181436630425,0.0692241222438086,0.970393690561729,0.0463864942864414,17.4976358797701,0.811653986763188,15.9673582000512,0.064539739911318,1.03052914530216,26.9072480941474,0.0371647073123583
725,NaN,NaN,NaN,13.9829056909325,0.0692241222438084,0.967954372872756,0.046278324732463,17.4976358797701,0.809761275294398,16.0374727196083,0.0645397399113179,1.03505431815838,26.9258240356725,0.0371390676354104
726,NaN,NaN,NaN,13.9225262991396,0.0692241222438087,0.963774662474282,0.0464567397499979,17.4976358797701,0.812883116306705,16.0239259944384,0.0645397399113177,1.03418001603926,26.944387170615,0.0371134809512603
727,NaN,NaN,NaN,13.921851463302,0.0692241222438085,0.963727947555761,0.0465079941444576,17.4976358797701,0.813779947038196,16.0289367854601,0.0645397399113179,1.03450341118855,26.9629375254255,0.0370879470776142
728,NaN,NaN,NaN,14.0719047609509,0.0692241222438089,0.974115255375302,0.046435916913849,17.4976358797701,0.812518765901788,15.9875927016454,0.0645397399113178,1.03183507477228,26.9814751264641,0.0370624658330551
729,NaN,NaN,NaN,13.8988267048055,0.0692241222438086,0.962134078858968,0.0464592011546731,17.4976358797701,0.812926185069464,16.0039439348007,0.064539739911318,1.03289037910735,27,0.037037037037037
730,NaN,NaN,NaN,14.0541116531937,0.0692241222438088,0.972883543108814,0.0463959455669952,17.49763587977,0.811819361828912,15.9075918498525,0.064539739911318,1.02667184060489,27.0185121722126,0.0370116605098803
731,NaN,NaN,NaN,14.0100015297283,0.0692241222438085,0.969830058529859,0.0460779895387383,17.4976358797701,0.806255883020696,15.9031213241431,0.0645397399113179,1.02638331403833,27.0370116691915,0.0369863360727655
732,NaN,NaN,NaN,13.8201387136392,0.0692241222438086,0.956686971739351,0.0461734218038028,17.4976358797701,0.807925722045977,15.9635538083682,0.0645397399113179,1.03028361085241,27.0554985169374,0.0369610635477286
733,NaN,NaN,NaN,14.0927002894921,0.0692241222438088,0.975554807585162,0.0461706116915701,17.4976358797701,0.807876551725351,15.9662666461027,0.0645397399113181,1.03045869669422,27.0739727413618,0.0369358427576559
734,NaN,NaN,NaN,13.7660429577156,0.0692241222438085,0.952942240518425,0.0460172860728774,17.49763587977,0.805193715878423,15.9472796149483,0.064539739911318,1.02923327864183,27.0924343682881,0.0369106735262781
735,NaN,NaN,NaN,13.9298919427283,0.0692241222438085,0.964284542686466,0.0463077994656429,17.4976358797701,0.81027701344323,15.9978603118958,0.0645397399113179,1.03249774366735,27.1108834234519,0.0368855556781659
736,NaN,NaN,NaN,13.8582996981092,0.0692241222438085,0.959328632393246,0.0458194266897319,17.49763587977,0.801731644436746,16.0585238313061,0.0645397399113181,1.0364129514322,27.1293199325011,0.0368604890387243
737,NaN,NaN,NaN,13.9181675375992,0.0692241222438084,0.963472931032574,0.0457036423752189,17.49763587977,0.799705692660809,15.9598975393134,0.0645397399113181,1.03004763619858,27.1477439209965,0.0368354734341879
738,NaN,NaN,NaN,14.0094179596646,0.0692241222438089,0.969789661404435,0.0455509665733056,17.4976358797701,0.79703422707128,15.9849364828862,0.0645397399113181,1.03166364310442,27.1661554144122,0.0368105086916155
739,NaN,NaN,NaN,13.8422285867384,0.0692241222438087,0.958216123815123,0.0458434159326068,17.49763587977,0.802151399473604,16.0009835675504,0.0645397399113179,1.03269931777498,27.1845544381364,0.0367855946388855
740,NaN,NaN,NaN,13.7428877395788,0.0692241222438088,0.951339340867544,0.0458533909376772,17.4976358797701,0.802325938480226,15.8039484628133,0.0645397399113179,1.01998272336184,27.2029410174709,0.0367607311046904
741,NaN,NaN,NaN,14.0011835028869,0.0692241222438086,0.969219638361838,0.0458345492474053,17.4976358797701,0.801996253444488,16.0560785876474,0.0645397399113179,1.03625513604245,27.2213151776324,0.0367359179185323
742,NaN,NaN,NaN,14.0812138451937,0.0692241222438087,0.974759668560899,0.0455593482959233,17.4976358797701,0.797180887401688,15.9625941608063,0.0645397399113179,1.03022167544836,27.2396769437525,0.0367111549107176
743,NaN,NaN,NaN,14.1382056644252,0.0692241222438085,0.978704877222275,0.0457954430123086,17.4976358797701,0.801311986782137,16.1575373081614,0.0645397399113178,1.04280325547615,27.258026340878,0.0366864419123527
744,NaN,NaN,NaN,14.0803296765499,0.0692241222438087,0.974698462762619,0.0455362161210258,17.49763587977,0.796776129028226,16.1147829646255,0.0645397399113179,1.04004390126427,27.2763633939717,0.0366617787553383
745,NaN,NaN,NaN,14.1482450502817,0.0692241222438086,0.979399844896058,0.0457019963599842,17.49763587977,0.799676891285581,15.9930482696248,0.0645397399113178,1.03218717571074,27.2946881279124,0.0366371652723656
746,NaN,NaN,NaN,14.045245584156,0.0692241222438086,0.972269797261927,0.0456096861519958,17.49763587977,0.798061680878213,16.1090192541956,0.0645397399113179,1.03967191289219,27.3130005674953,0.0366126012969106
747,NaN,NaN,NaN,14.3483703422097,0.0692241222438087,0.993253342568565,0.0456916730941861,17.49763587977,0.799496258539554,16.0475969208857,0.0645397399113177,1.03570773147563,27.3313007374329,0.0365880866632301
748,NaN,NaN,NaN,14.0838651866743,0.0692241222438086,0.974943205347665,0.0456962458217389,17.4976358797701,0.799576270461252,16.0003334804777,0.0645397399113179,1.03265736132438,27.3495886623547,0.0365636212063565
749,NaN,NaN,NaN,14.0989587731033,0.0692241222438084,0.975988045619721,0.045266811558586,17.4976358797701,0.792062186090305,16.0329810579177,0.064539739911318,1.0347644274811,27.367864366808,0.0365392047620935
750,NaN,NaN,NaN,14.1893685290585,0.0692241222438087,0.982246581618001,0.0456620589673005,17.49763587977,0.798978081330413,16.1060347490366,0.0645397399113179,1.03947929370547,27.3861278752583,0.0365148371670111
751,NaN,NaN,NaN,13.9038117403219,0.0692241222438087,0.962479163566944,0.0456364298547384,17.4976358797701,0.798529632450881,15.9947453955045,0.064539739911318,1.03229670777361,27.4043792120894,0.0364905182584413
752,NaN,NaN,NaN,14.1642139405858,0.0692241222438084,0.980505277310566,0.0456600788027848,17.4976358797701,0.798943433132737,16.0123173171674,0.0645397399113179,1.03343079502748,27.4226184016042,0.0364662478744736
753,NaN,NaN,NaN,14.0746935445104,0.0692241222438087,0.974308306469329,0.045526928076936,17.4976358797701,0.796613610214707,16.0385040043135,0.0645397399113179,1.03512087700503,27.4408454680245,0.0364420258539502
754,NaN,NaN,NaN,14.149515622481,0.0692241222438086,0.979487799141303,0.0450902024727604,17.4976358797701,0.788971944613469,16.0512120033573,0.0645397399113181,1.0359410479581,27.459060435492,0.0364178520364615
755,NaN,NaN,NaN,14.4102607214619,0.0692241222438086,0.997537649747629,0.0453971036992551,17.49763587977,0.794341990525728,16.0841433282065,0.0645397399113179,1.03806642709881,27.4772633280682,0.0363937262623419
756,NaN,NaN,NaN,14.3298834955894,0.0692241222438088,0.991973606838217,0.0457224978912582,17.4976358797701,0.800035619614792,16.0564388458277,0.0645397399113177,1.0362783870117,27.495454169735,0.0363696483726654
757,NaN,NaN,NaN,13.9302464512901,0.069224122243808,0.96430908323048,0.0453113670743402,17.49763587977,0.792841802281407,16.082985739467,0.0645397399113179,1.03799171662264,27.5136329843952,0.0363456182092407
758,NaN,NaN,NaN,14.241175062867,0.0692241222438083,0.985832843447384,0.0453097956370249,17.49763587977,0.792814305843454,16.1043647227357,0.0645397399113178,1.03937151064236,27.5317997958724,0.0363216356146074
759,NaN,NaN,NaN,14.2629866403325,0.0692241222438087,0.987342730752186,0.0454432087568531,17.49763587977,0.795148720035792,16.0708071531942,0.0645397399113181,1.03720571383211,27.5499546279118,0.0362977004320314
760,NaN,NaN,NaN,14.4420810943064,0.0692241222438085,0.999740387127265,0.0450892492766633,17.49763587977,0.78895526593524,16.158831263156,0.064539739911318,1.04288676699496,27.5680975041804,0.0362738125055006
761,NaN,NaN,NaN,14.2385264730661,0.0692241222438086,0.985649497143237,0.045177619149271,17.4976358797701,0.790501529788873,16.1036503101962,0.0645397399113178,1.03932540264288,27.5862284482674,0.0362499716797207
762,NaN,NaN,NaN,14.3479735318517,0.0692241222438086,0.993225873719834,0.0451530919034528,17.49763587977,0.790072360972408,16.1396226243363,0.0645397399113178,1.04164704644149,27.6043474836845,0.0362261778001109
763,NaN,NaN,NaN,14.1201104358077,0.0692241222438087,0.977452250904434,0.045215449199568,17.4976358797701,0.791163466234282,16.0201769157293,0.0645397399113176,1.03393805147446,27.6224546338663,0.0362024307127998
764,NaN,NaN,NaN,14.2399311369374,0.0692241222438088,0.985746733766773,0.0451151967376514,17.49763587977,0.789409285159614,16.1986952804417,0.0645397399113182,1.0454595803024,27.6405499221705,0.0361787302646211
765,NaN,NaN,NaN,14.1361363256307,0.0692241222438087,0.978561629060603,0.0449517483975674,17.4976358797701,0.786549325619672,16.2898971556709,0.064539739911318,1.05134572560912,27.6586333718787,0.0361550763031094
766,NaN,NaN,NaN,14.3146621168551,0.0692241222438086,0.990919920255995,0.0449530988350378,17.49763587977,0.786572955082807,15.9521878289975,0.0645397399113179,1.02955005349999,27.6767050061961,0.0361314686764962
767,NaN,NaN,NaN,14.1211528490286,0.0692241222438089,0.977524411044667,0.0448098307299342,17.49763587977,0.784066101946519,16.1830668933398,0.0645397399113178,1.04445092826361,27.6947648482525,0.0361079072337059
768,NaN,NaN,NaN,14.2213523893556,0.0692241222438087,0.984460636273034,0.0449537630853471,17.4976358797701,0.786584577892853,16.2498623198602,0.0645397399113178,1.0487618877185,27.712812921102,0.0360843918243516
769,NaN,NaN,NaN,14.1295610183313,0.0692241222438089,0.97810645918432,0.0448577337328943,17.4976358797701,0.784904291249865,16.1488692517085,0.064539739911318,1.04224382136715,27.7308492477241,0.0360609222987309
770,NaN,NaN,NaN,14.3072523839943,0.0692241222438083,0.99040698800264,0.0447992128644514,17.4976358797701,0.783880314402482,16.1760444629282,0.0645397399113178,1.0439977024313,27.7488738510232,0.0360374985078224
771,NaN,NaN,NaN,14.1564760873375,0.0692241222438087,0.979969631211408,0.0448985557819091,17.4976358797701,0.785618580599392,16.1583694724718,0.0645397399113178,1.04285696314431,27.7668867538296,0.036014120303281
772,NaN,NaN,NaN,14.3008088560188,0.0692241222438087,0.98996094043439,0.0448022003075102,17.4976358797701,0.783932587593335,16.1692975756147,0.0645397399113178,1.04356226007887,27.7848879788996,0.0359907875374347
773,NaN,NaN,NaN,14.4185003228205,0.0692241222438085,0.998108028919315,0.0449808663069231,17.4976358797701,0.787058820195159,16.2260359008229,0.0645397399113181,1.04722413683082,27.8028775489157,0.0359675000632803
774,NaN,NaN,NaN,14.4483889163669,0.0692241222438086,1.00017704057267,0.0447177989293341,17.4976358797701,0.782455763010261,16.2475019708875,0.064539739911318,1.04860955140971,27.8208554864871,0.0359442577344795
775,NaN,NaN,NaN,14.284190848171,0.0692241222438086,0.98881057342768,0.0442354959678557,17.49763587977,0.774016601406575,16.2300918920029,0.0645397399113179,1.04748590944666,27.8388218141501,0.035921060405355
776,NaN,NaN,NaN,14.1490062998056,0.0692241222438088,0.979452541726163,0.0445535169774017,17.49763587977,0.77958121723373,16.138501720151,0.0645397399113179,1.04157470357691,27.8567765543682,0.0358979079308869
777,NaN,NaN,NaN,14.2717328881515,0.0692241222438084,0.987948182080382,0.0446279464475536,17.49763587977,0.780883557001169,16.1999297713635,0.0645397399113179,1.04553925402542,27.8747197295327,0.0358748001667088
778,NaN,NaN,NaN,14.2188352726982,0.0692241222438086,0.984286391081836,0.0447860680986129,17.49763587977,0.783650312076113,16.0841827757606,0.064539739911318,1.03806897303369,27.8926513619627,0.0358517369691037
779,NaN,NaN,NaN,14.4928720210858,0.0692241222438086,1.00325634445152,0.0447237042342208,17.49763587977,0.782559091884925,16.1464264735492,0.0645397399113175,1.04208616510008,27.9105714739057,0.0358287181950009
780,NaN,NaN,NaN,14.44425088341,0.0692241222438085,0.999890588873414,0.0445696691808404,17.49763587977,0.779863842608156,16.1314983166045,0.0645397399113179,1.04112270573352,27.9284800875379,0.0358057437019716
781,NaN,NaN,NaN,14.4143618232534,0.0692241222438085,0.997821544919382,0.0449155686707457,17.4976358797701,0.785916265933516,16.2523720948322,0.0645397399113179,1.04892386794243,27.9463772249642,0.0357828133482257
782,NaN,NaN,NaN,14.2639822969919,0.0692241222438087,0.98741165421049,0.0445837595863591,17.49763587977,0.78011039139332,16.2751075448922,0.064539739911318,1.05039120797607,27.9642629082191,0.0357599269926076
783,NaN,NaN,NaN,14.3535105264749,0.0692241222438087,0.993609167312496,0.0445761530305206,17.4976358797701,0.779977294648957,16.2584791989687,0.0645397399113183,1.04931801885502,27.9821371592664,0.0357370844945932
784,NaN,NaN,NaN,14.3114582059824,0.0692241222438087,0.990698132338085,0.0444776919170897,17.4976358797701,0.778254457937828,16.1342012067508,0.0645397399113179,1.04129714956056,28,0.0357142857142857
785,NaN,NaN,NaN,14.1770553716499,0.0692241222438085,0.981394214104338,0.0444568024052937,17.4976358797701,0.777888940866715,16.1912385529435,0.064539739911318,1.04497832504908,28.0178514522438,0.0356915305124125
786,NaN,NaN,NaN,14.3156700500101,0.0692241222438087,0.990989693543933,0.0448539336376847,17.49763587977,0.784837798567576,16.1040488379331,0.0645397399113181,1.03935112351937,28.0356915377524,0.0356688187503211
787,NaN,NaN,NaN,14.4655034240355,0.0692241222438085,1.00136177734367,0.0442520982910989,17.49763587977,0.774307102813443,16.4045549707156,0.0645397399113179,1.0587457111709,28.0535202782111,0.035646150289976
788,NaN,NaN,NaN,14.1613768865943,0.0692241222438085,0.980308884738246,0.0444714141484979,17.49763587977,0.77814461182887,16.1449055491053,0.0645397399113179,1.04198800503205,28.0713376952364,0.0356235249939548
789,NaN,NaN,NaN,14.3979949792967,0.0692241222438086,0.99668856451258,0.044398508322704,17.4976358797701,0.776868932235617,16.259285116303,0.0645397399113179,1.04937003255016,28.0891438103763,0.0356009427254452
790,NaN,NaN,NaN,14.3459725484795,0.0692241222438085,0.993087357402267,0.0442585494478932,17.49763587977,0.774419982806034,16.2522721246576,0.064539739911318,1.04891741589336,28.1069386451104,0.035578403348241
791,NaN,NaN,NaN,14.1915862823453,0.0692241222438087,0.98240010364263,0.0443620893734427,17.49763587977,0.776231686722317,16.3161751860942,0.0645397399113179,1.05304170285802,28.1247222208505,0.0355559067267389
792,NaN,NaN,NaN,14.4304632549114,0.0692241222438085,0.998936152392773,0.0439666395248698,17.4976358797701,0.769312249263279,16.252131095765,0.0645397399113178,1.04890831392532,28.1424945589406,0.0355334527259351
793,NaN,NaN,NaN,14.2006591291627,0.0692241222438086,0.983028163499814,0.0443644932128647,17.49763587977,0.776273748229236,16.3243917321808,0.0645397399113177,1.05357199660542,28.1602556806574,0.0355110412114217
794,NaN,NaN,NaN,14.1414639878387,0.0692241222438085,0.978930431800565,0.0440003676080438,17.4976358797701,0.769902410981582,16.1872926731723,0.064539739911318,1.04472365899493,28.1780056072107,0.0354886720493838
795,NaN,NaN,NaN,14.3163797544316,0.0692241222438087,0.991038822209558,0.0440068897306329,17.49763587977,0.770016532707803,16.1134686718,0.064539739911318,1.03995907714715,28.1957443597434,0.0354663451065954
796,NaN,NaN,NaN,14.17293315294,0.0692241222438089,0.98110885713245,0.0440439986888029,17.49763587977,0.770665851745742,16.285246696061,0.064539739911318,1.05104558615543,28.2134719593318,0.0354440602504168
797,NaN,NaN,NaN,14.3632918234919,0.0692241222438086,0.994286269012897,0.0437916290401361,17.49763587977,0.766249979526266,16.1637450974283,0.0645397399113179,1.04320390458086,28.2311884269862,0.0354218173487907
798,NaN,NaN,NaN,14.1371537933164,0.0692241222438086,0.978632062368058,0.0438386260769169,17.49763587977,0.767072316563282,16.2790048943725,0.064539739911318,1.05064274189788,28.2488937836511,0.0353996162702394
799,NaN,NaN,NaN,14.387419033336,0.0692241222438086,0.995956453936548,0.0439480054243172,17.49763587977,0.768986196556862,16.2753661130415,0.0645397399113177,1.05040789589717,28.2665880502051,0.0353774568838612
800,NaN,NaN,NaN,14.4006406668749,0.0692241222438086,0.996871709912912,0.044320211365281,17.4976358797701,0.775498920584135,16.3685569837194,0.0645397399113178,1.05642241045283,28.2842712474619,0.0353553390593274
801,NaN,NaN,NaN,14.2792992353533,0.0692241222438084,0.988471955824018,0.0440001378913402,17.49763587977,0.769898391482345,16.2021526744394,0.064539739911318,1.04568271961178,28.3019433961698,0.0353332626668787
802,NaN,NaN,NaN,14.4005800133249,0.0692241222438085,0.99686751122415,0.0437797796908323,17.4976358797701,0.766042643926736,16.3160055299215,0.064539739911318,1.05303075329276,28.3196045170126,0.0353112275773224
803,NaN,NaN,NaN,14.3147020393531,0.0692241222438086,0.990922683855872,0.0438619024402338,17.49763587977,0.767479597893207,16.192779031698,0.0645397399113179,1.04507774714723,28.3372546306095,0.0352892336620293
804,NaN,NaN,NaN,14.3745250265364,0.0692241222438085,0.995063877633639,0.0441010272968102,17.49763587977,0.771663717563386,16.2971947011419,0.0645397399113179,1.0518167072958,28.3548937575157,0.0352672807929299
805,NaN,NaN,NaN,14.2500858010884,0.0692241222438086,0.986449681479302,0.0436434249188084,17.4976358797701,0.763656757775394,16.1042260899274,0.064539739911318,1.03936256331698,28.3725219182222,0.0352453688425121
806,NaN,NaN,NaN,14.3983997582076,0.0692241222438086,0.996716584977387,0.0433632865009299,17.4976358797701,0.758754997743419,16.2220302261155,0.0645397399113179,1.04696561162703,28.3901391331568,0.0352234976838173
807,NaN,NaN,NaN,14.3207010371279,0.0692241222438086,0.99133795921118,0.0437663654964966,17.49763587977,0.765807927238628,16.2826152134243,0.0645397399113179,1.05087575095047,28.4077454226836,0.0352016671904381
808,NaN,NaN,NaN,14.2821741630832,0.0692241222438085,0.988670970172636,0.0436880148608936,17.49763587977,0.764436976345897,16.2954348291032,0.0645397399113178,1.05170312561215,28.4253408071038,0.0351798772365146
809,NaN,NaN,NaN,14.2930963517363,0.0692241222438085,0.98942704909513,0.043763081510449,17.4976358797701,0.765750465246536,16.2155205552183,0.0645397399113178,1.04654547916042,28.4429253066558,0.0351581276967315
810,NaN,NaN,NaN,14.2294244251902,0.0692241222438086,0.985019415868405,0.0438307167027846,17.49763587977,0.766933921214681,16.3697546874463,0.0645397399113181,1.05649970993986,28.4604989415154,0.0351364184463153
811,NaN,NaN,NaN,14.3454182169394,0.0692241222438084,0.993048984287969,0.0436076032435932,17.49763587977,0.763029963145874,16.2689662390359,0.0645397399113178,1.04999484969338,28.4780617317963,0.0351147493610312
812,NaN,NaN,NaN,14.3849395289164,0.0692241222438087,0.995784812419503,0.0433738641955131,17.49763587977,0.758940082391682,16.3397591828687,0.0645397399113178,1.05456380787591,28.49561369755,0.0350931203171798
813,NaN,NaN,NaN,14.4179845159322,0.0692241222438085,0.998072322640227,0.043469124152249,17.4976358797701,0.760606906428573,16.1556455443148,0.064539739911318,1.04268116152952,28.5131548587665,0.0350715311915947
814,NaN,NaN,NaN,14.3644288688961,0.0692241222438086,0.994364979982958,0.0435732532617511,17.4976358797701,0.762428919671124,16.2337403821704,0.0645397399113182,1.04772138205314,28.5306852353742,0.0350499818616391
815,NaN,NaN,NaN,14.2637455293719,0.0692241222438086,0.987395264179823,0.0434540249240163,17.49763587977,0.76034270563089,16.1961732566729,0.064539739911318,1.04529680954431,28.5482048472404,0.0350284722052029
816,NaN,NaN,NaN,14.2273205548643,0.0692241222438086,0.984873777291778,0.0434433236534843,17.4976358797701,0.760155458695672,16.2392536425247,0.0645397399113181,1.04807720644247,28.5657137141714,0.0350070021007002
817,NaN,NaN,NaN,14.1301547993723,0.0692241222438085,0.978147563155685,0.0435005965037884,17.49763587977,0.761157598176086,16.3233807547546,0.0645397399113181,1.05350674838528,28.5832118559129,0.034985571427066
818,NaN,NaN,NaN,14.3797288195263,0.0692241222438086,0.995424105635706,0.0434398232201517,17.49763587977,0.760094209387794,16.2670416582075,0.0645397399113179,1.04987063774729,28.6006992921502,0.0349641800637533
819,NaN,NaN,NaN,14.3014781587989,0.0692241222438086,0.990007272331855,0.0434422561962023,17.4976358797701,0.760136780716834,16.3273201194922,0.0645397399113179,1.05376099396086,28.6181760425084,0.0349428278907306
820,NaN,NaN,NaN,14.3186240519626,0.0692241222438085,0.991194181736198,0.0433370940204221,17.4976358797701,0.758296691256707,16.2034066212432,0.064539739911318,1.04576364901237,28.6356421265527,0.0349215147884789
821,NaN,NaN,NaN,14.3349713001382,0.0692241222438087,0.992325805642255,0.0436378750675586,17.49763587977,0.763559648499036,16.3476271930982,0.0645397399113178,1.05507160720974,28.6530975637888,0.0349002406379888
822,NaN,NaN,NaN,14.2859473773966,0.0692241222438085,0.988932167621515,0.0430015403884323,17.4976358797701,0.752425295986015,16.3802401800676,0.0645397399113179,1.05717644090648,28.6705423736629,0.0348790053207578
823,NaN,NaN,NaN,14.2163258371151,0.0692241222438087,0.984112677606271,0.0432524678120178,17.4976358797701,0.756815932676162,16.3697490365852,0.0645397399113179,1.05649934523476,28.6879765755621,0.0348578087187875
824,NaN,NaN,NaN,14.3841222667298,0.0692241222438086,0.995728238161993,0.0430624523651494,17.4976358797701,0.753491111575333,16.3842854169976,0.064539739911318,1.05743751944583,28.7054001888146,0.0348366507145809
825,NaN,NaN,NaN,14.3422289846732,0.0692241222438084,0.992828212483712,0.0431153273324494,17.49763587977,0.754416298500295,16.3284160203294,0.0645397399113181,1.05383172311586,28.7228132326901,0.0348155311911396
826,NaN,NaN,NaN,14.0872320396447,0.0692241222438087,0.975176272789263,0.0427514724670258,17.49763587977,0.748049698552033,16.3098503354123,0.0645397399113179,1.05263349864003,28.7402157263998,0.034794450031961
827,NaN,NaN,NaN,14.4339498306497,0.0692241222438085,0.999177507537894,0.0430893678989535,17.4976358797701,0.753962069785342,16.3842364521319,0.0645397399113181,1.05743435926613,28.7576076890968,0.034773407121036
828,NaN,NaN,NaN,14.1846972636361,0.0692241222438087,0.981923217369367,0.0431273626030772,17.49763587977,0.754626887283455,16.2570566615134,0.0645397399113179,1.04922620865763,28.7749891398763,0.0347524023428458
829,NaN,NaN,NaN,14.2008012809213,0.0692241222438086,0.983038003830528,0.0425378809325872,17.49763587977,0.744312351655423,16.4071431478794,0.0645397399113178,1.0589127514519,28.7923600977759,0.0347314355823594
830,NaN,NaN,NaN,14.3774530799432,0.0692241222438088,0.995266569560614,0.0429810094745506,17.4976358797701,0.752066053530635,16.3266376954087,0.0645397399113179,1.053716950488,28.8097205817759,0.0347105067250312
831,NaN,NaN,NaN,14.3786968075648,0.0692241222438086,0.995352665513527,0.0435178614945688,17.4976358797701,0.761459694698233,16.4898098929236,0.0645397399113179,1.06424804167637,28.8270706107991,0.034689615656798
832,NaN,NaN,NaN,14.1930218868435,0.0692241222438085,0.982499482103905,0.0429457300156331,17.49763587977,0.751448746404459,16.2597954452873,0.0645397399113181,1.04940296905008,28.8444102037119,0.0346687622640768
833,NaN,NaN,NaN,14.3157771076974,0.0692241222438087,0.990997104518361,0.0431439813317997,17.4976358797701,0.754917675747428,16.3854690649793,0.0645397399113178,1.0575139117787,28.8617393793236,0.0346479464337619
834,NaN,NaN,NaN,14.2950414868327,0.0692241222438086,0.989561699364825,0.0431102412173212,17.4976358797701,0.754327303509743,16.4043344694904,0.0645397399113179,1.05873148007918,28.8790581563873,0.0346271680532222
835,NaN,NaN,NaN,14.1738980862491,0.0692241222438085,0.981175653793792,0.0429910753012021,17.4976358797701,0.752242181700212,16.3986524510512,0.0645397399113181,1.05836476408694,28.8963665535998,0.0346064270102991
836,NaN,NaN,NaN,14.1777009456517,0.0692241222438087,0.981438903397956,0.0426485380404055,17.49763587977,0.746248589435536,16.3548659445568,0.0645397399113182,1.05553879434617,28.9136645896019,0.0345857231933037
837,NaN,NaN,NaN,14.104595356926,0.0692241222438084,0.9763782331873,0.0425389444859638,17.49763587977,0.744330961325146,16.3889365003891,0.064539739911318,1.05773769915822,28.9309522829789,0.0345650564910142
838,NaN,NaN,NaN,14.3854865975161,0.0692241222438085,0.995822682763124,0.0426624987741991,17.4976358797701,0.746492869272072,16.3823643033791,0.064539739911318,1.05731353127255,28.9482296522603,0.0345444267926733
839,NaN,NaN,NaN,14.452654165412,0.0692241222438087,1.00047229869398,0.0428008481137673,17.49763587977,0.748913655640039,16.3919349356758,0.064539739911318,1.05793121739176,28.9654967159205,0.0345238339879863
840,NaN,NaN,NaN,14.396437090437,0.0692241222438087,0.996580721023709,0.0427081790233451,17.4976358797701,0.747292165638528,16.4992090846613,0.064539739911318,1.0648546630665,28.9827534923789,0.0345032779671177
841,NaN,NaN,NaN,14.4220778758809,0.0692241222438085,0.998355681889705,0.0428024975161442,17.4976358797701,0.748942516282255,16.3550194012051,0.0645397399113179,1.05554869839834,29,0.0344827586206897
842,NaN,NaN,NaN,14.5136944799379,0.0692241222438088,1.00469776088852,0.0427688543233135,17.4976358797701,0.748353839944271,16.48529872662,0.0645397399113179,1.06395689217644,29.0172362570938,0.0344622758397789
843,NaN,NaN,NaN,14.3079992532362,0.0692241222438086,0.990458689370345,0.0426724306992637,17.4976358797701,0.746666654480439,16.2671617013193,0.0645397399113178,1.0498783852985,29.0344622819159,0.0344418295159145
844,NaN,NaN,NaN,14.2717230340401,0.0692241222438085,0.987947499938166,0.0423884954595924,17.4976358797701,0.741698459043234,16.4413986284868,0.0645397399113179,1.06112359126084,29.0516780926679,0.0344214195410757
845,NaN,NaN,NaN,14.3249386077128,0.0692241222438088,0.991631301315369,0.0427313272504751,17.4976358797701,0.747697204888111,16.5022520389068,0.064539739911318,1.06505105454206,29.0688837074973,0.0344010458076891
846,NaN,NaN,NaN,14.3007836820223,0.0692241222438085,0.989959197786575,0.0421265000189473,17.49763587977,0.737114158220666,16.3107150155412,0.0645397399113177,1.05268930487065,29.086079144498,0.0343807082086264
847,NaN,NaN,NaN,14.2392579593233,0.0692241222438086,0.985700133637322,0.0424153536450794,17.49763587977,0.742168413793276,16.4192932159142,0.0645397399113179,1.05969691368277,29.1032644217105,0.0343604066372025
848,NaN,NaN,NaN,14.3506412208921,0.0692241222438086,0.993410542152076,0.042402981946906,17.49763587977,0.741951938323423,16.3861958734688,0.064539739911318,1.05756081980959,29.1204395571221,0.0343401409871723
849,NaN,NaN,NaN,14.3475365270015,0.0692241222438086,0.993195622442664,0.042364316507625,17.49763587977,0.741275384545752,16.3053865690333,0.0645397399113179,1.05234540831891,29.1376045686669,0.034319911152729
850,NaN,NaN,NaN,14.1538988558268,0.0692241222438087,0.979791224622261,0.0424944047296634,17.4976358797701,0.743551620887229,16.514249061277,0.0645397399113179,1.06582533924555,29.1547594742265,0.0342997170285018
851,NaN,NaN,NaN,14.2309242033548,0.0692241222438085,0.985123236695406,0.0422810645328358,17.49763587977,0.739818671804622,16.4026761319492,0.064539739911318,1.05862445140559,29.1719042916296,0.034279558509553
852,NaN,NaN,NaN,14.314020900028,0.0692241222438087,0.990875532583968,0.0421065631096737,17.49763587977,0.736765309441629,16.4309424445069,0.0645397399113176,1.06044875186631,29.1890390386528,0.0342594354913766
853,NaN,NaN,NaN,14.3005191435534,0.0692241222438085,0.989940885343264,0.0423484064396693,17.49763587977,0.740996995969844,16.6358837477364,0.064539739911318,1.07367561027383,29.2061637330205,0.034239347869895
854,NaN,NaN,NaN,14.3124871506018,0.0692241222438086,0.990769360126198,0.0423550962061658,17.4976358797701,0.74111405106812,16.4754832753409,0.064539739911318,1.06332340550377,29.2232783924049,0.0342192955414577
855,NaN,NaN,NaN,14.2008330214488,0.0692241222438085,0.983040201040683,0.0426230393597901,17.4976358797701,0.745802422806715,16.4026663345091,0.0645397399113178,1.05862381908135,29.2403830344269,0.0341992784028385
856,NaN,NaN,NaN,14.3489710043908,0.0692241222438088,0.993294922880821,0.0423316250102668,17.49763587977,0.740703360628616,16.4356942747682,0.0645397399113178,1.06075543375548,29.2574776766556,0.0341792963512332
857,NaN,NaN,NaN,14.4217197556908,0.0692241222438089,0.998330891333897,0.0425173905856574,17.4976358797701,0.743953819025796,16.4273521000779,0.0645397399113181,1.06021703197067,29.2745623366089,0.0341593492842578
858,NaN,NaN,NaN,14.1852892529875,0.0692241222438084,0.981964197312589,0.0421292020132528,17.4976358797701,0.737161436733173,16.3891751426048,0.0645397399113178,1.05775310106475,29.2916370317536,0.0341394370999459
859,NaN,NaN,NaN,14.5769184419,0.0692241222438087,1.00907438416012,0.042361407615289,17.4976358797701,0.741224485806846,16.4594259124283,0.0645397399113178,1.06228706747773,29.3087017795057,0.034119559696747
860,NaN,NaN,NaN,14.2731615175186,0.0692241222438085,0.988047077694332,0.0424396229555505,17.49763587977,0.742593069350951,16.4376456769954,0.0645397399113179,1.06088137674769,29.3257565972304,0.0340997169735237
861,NaN,NaN,NaN,14.1021041330942,0.0692241222438084,0.976205780404228,0.0422108687627781,17.49763587977,0.73859041177985,16.4891977546983,0.0645397399113178,1.06420853443451,29.3428015022424,0.0340799088295499
862,NaN,NaN,NaN,14.1095232633159,0.0692241222438085,0.976719363181644,0.0417329299214816,17.49763587977,0.730227611962046,16.3926936816272,0.0645397399113179,1.05798018665812,29.3598365118064,0.0340601351645086
863,NaN,NaN,NaN,14.3887964950505,0.0692241222438087,0.996051807514666,0.0421230233237413,17.4976358797701,0.737053324273888,16.5370987542516,0.0645397399113178,1.06730005248718,29.3768616431368,0.0340403958784899
864,NaN,NaN,NaN,14.1493459840971,0.0692241222438086,0.97947605607308,0.0419235056274121,17.4976358797701,0.733562236271949,16.4138448173668,0.064539739911318,1.05934527545758,29.3938769133981,0.0340206908719886
865,NaN,NaN,NaN,14.3671010068313,0.0692241222438085,0.994549956386032,0.0420600918310877,17.49763587977,0.735952171930063,16.3794880721915,0.0645397399113178,1.05712790005977,29.4108823397055,0.0340010200459023
866,NaN,NaN,NaN,14.2564255445312,0.0692241222438086,0.98688854465438,0.0418995653882083,17.49763587977,0.733143338683485,16.4444728474228,0.0645397399113178,1.06132200055139,29.4278779391243,0.0339813833015292
867,NaN,NaN,NaN,14.277158205775,0.0692241222438085,0.988323744930759,0.0420388712368371,17.4976358797701,0.735580861698714,16.4066697060274,0.064539739911318,1.05888219563791,29.4448637286709,0.0339617805405662
868,NaN,NaN,NaN,14.3294008177107,0.0692241222438084,0.991940193885736,0.0418414811996786,17.4976358797701,0.732127002702221,16.4804741831532,0.064539739911318,1.0636455173959,29.4618397253125,0.0339422116651065
869,NaN,NaN,NaN,14.459879034448,0.0692241222438084,1.00097243391131,0.0418033795918303,17.4976358797701,0.731460314641658,16.5034140157379,0.0645397399113182,1.06512604822453,29.4788059459674,0.0339226765776379
870,NaN,NaN,NaN,14.3453304925951,0.0692241222438086,0.993042911647239,0.0419750585216836,17.49763587977,0.734464290044457,16.4800493143763,0.0645397399113179,1.06361809647554,29.4957624075053,0.0339031751810405
871,NaN,NaN,NaN,14.3857032412071,0.0692241222438085,0.995837679732476,0.0416628134747217,17.4976358797701,0.729000739907458,16.5209334635403,0.0645397399113178,1.06625674882908,29.5127091267474,0.0338837073785849
872,NaN,NaN,NaN,14.3325420968284,0.0692241222438085,0.992157646175384,0.0421391226389315,17.4976358797701,0.737335024229,16.4354582403344,0.0645397399113179,1.06074020015451,29.5296461204668,0.0338642730739298
873,NaN,NaN,NaN,14.4114813430307,0.0692241222438083,0.997622146204324,0.0419274062818054,17.4976358797701,0.733630488502216,16.4967787354743,0.0645397399113179,1.06469780896207,29.5465734053883,0.0338448721711206
874,NaN,NaN,NaN,14.2201817331102,0.0692241222438086,0.984379598621995,0.0420435520416795,17.49763587977,0.735662764717471,16.4493508841694,0.0645397399113178,1.0616368277743,29.563490998189,0.0338255045745869
875,NaN,NaN,NaN,14.0881466355369,0.0692241222438085,0.975239584887108,0.0416707275094362,17.4976358797701,0.729139216805234,16.4879178249341,0.064539739911318,1.06412592810043,29.5803989154981,0.0338061701891407
876,NaN,NaN,NaN,14.2605927789159,0.0692241222438086,0.987177017796848,0.0419103845884534,17.4976358797701,0.733332649109886,16.5481560645686,0.064539739911318,1.06801368841916,29.5972971738975,0.0337868689199743
877,NaN,NaN,NaN,14.2805854378464,0.0692241222438087,0.988560992062636,0.0418658167695989,17.49763587977,0.732552817643612,16.4747622812327,0.0645397399113178,1.06327687273154,29.6141857899217,0.0337676006726587
878,NaN,NaN,NaN,14.3150046053687,0.0692241222438084,0.990943628722726,0.0418029159437248,17.49763587977,0.73145220189593,16.4970423230452,0.0645397399113178,1.06471482083534,29.6310647800581,0.0337483653531414
879,NaN,NaN,NaN,14.3595725936562,0.0692241222438083,0.9940288085921,0.0418126372008244,17.4976358797701,0.731622300912955,16.5764242568772,0.0645397399113177,1.06983811019851,29.6479341607472,0.0337291628677442
880,NaN,NaN,NaN,14.3822656796612,0.0692241222438085,0.995599717551799,0.0418890481992427,17.49763587977,0.732959312740486,16.4354364223907,0.064539739911318,1.0607387920301,29.6647939483827,0.0337099931231621
881,NaN,NaN,NaN,14.3194686729188,0.0692241222438085,0.991252649880515,0.0414845049221628,17.49763587977,0.725880761780534,16.5023670172642,0.0645397399113179,1.06505847521534,29.6816441593117,0.0336908560264605
882,NaN,NaN,NaN,14.2348039437476,0.0692241222438085,0.985391808318633,0.0416411639452185,17.4976358797701,0.728621924323243,16.491167947962,0.0645397399113179,1.06433569019533,29.698484809835,0.0336717514850737
883,NaN,NaN,NaN,14.3917302322954,0.0692241222438085,0.99625489290033,0.0416002255790613,17.4976358797701,0.727905599698712,16.4962282727774,0.0645397399113178,1.06466228224278,29.7153159162073,0.0336526794068032
884,NaN,NaN,NaN,14.1851734620381,0.0692241222438086,0.981956181785757,0.0415109245043625,17.4976358797701,0.726343042009959,16.4833553644084,0.0645397399113177,1.06383146808475,29.732137494637,0.0336336396998156
885,NaN,NaN,NaN,14.3322993233725,0.0692241222438085,0.992140840395996,0.0412676212052031,17.4976358797701,0.722085809472922,16.486872887021,0.0645397399113178,1.06405848807929,29.748949561287,0.0336146322726407
886,NaN,NaN,NaN,14.2519182550785,0.0692241222438086,0.986576531498323,0.0412961612650677,17.4976358797701,0.722585193048419,16.4956146525769,0.0645397399113179,1.06462267935464,29.7657521322744,0.0335956570341698
887,NaN,NaN,NaN,14.2834829517981,0.0692241222438085,0.988761569922623,0.0414101192325022,17.4976358797701,0.724579188068188,16.4704633879328,0.0645397399113179,1.06299942327607,29.7825452236709,0.0335767138936537
888,NaN,NaN,NaN,14.2604323718577,0.0692241222438086,0.987165913759046,0.0412269907391422,17.4976358797701,0.721374872372167,16.4983964799407,0.0645397399113179,1.06480221776918,29.7993288515027,0.0335578027607012
889,NaN,NaN,NaN,14.3497337516946,0.0692241222438085,0.993347723393409,0.0412381987672345,17.49763587977,0.721570986366651,16.5618744591876,0.0645397399113178,1.06889907003987,29.8161030317511,0.0335389235452769
890,NaN,NaN,NaN,14.2856602077813,0.0692241222438084,0.988912288556963,0.0419952275426174,17.49763587977,0.73481720022881,16.5214183285711,0.064539739911318,1.06628804189206,29.8328677803526,0.0335200761576995
891,NaN,NaN,NaN,14.2825020820644,0.0692241222438087,0.988693670076283,0.0413656313421887,17.49763587977,0.723800755162419,16.5073752347954,0.0645397399113179,1.06538170427223,29.8496231131986,0.0335012605086404
892,NaN,NaN,NaN,14.2770564009281,0.0692241222438086,0.988316697579602,0.0411899955426123,17.4976358797701,0.720727543893985,16.5288374530495,0.0645397399113179,1.06676687025627,29.8663690461362,0.0334824765091213
893,NaN,NaN,NaN,14.1145416004794,0.0692241222438086,0.977066753166907,0.0412442728046826,17.49763587977,0.721677267662237,16.4370413687568,0.0645397399113179,1.06084237485114,29.8831055949679,0.0334637240705127
894,NaN,NaN,NaN,14.392025929419,0.0692241222438084,0.99627536227416,0.0412252042002039,17.4976358797701,0.721343612164336,16.5806244141544,0.0645397399113181,1.07010918725677,29.8998327754521,0.0334450031045326
895,NaN,NaN,NaN,14.179835986776,0.0692241222438087,0.981586699745742,0.041111710657155,17.4976358797701,0.719357743473361,16.6130484976363,0.0645397399113179,1.07220182917156,29.9165506033032,0.0334263135232438
896,NaN,NaN,NaN,14.3874155982416,0.0692241222438086,0.995956216145155,0.0414275571270576,17.4976358797701,0.724884309997631,16.6214683533021,0.0645397399113179,1.07274524446632,29.9332590941915,0.033407655239053
897,NaN,NaN,NaN,14.2508314332526,0.0692241222438085,0.986501297211391,0.0412623583032235,17.49763587977,0.721993721130411,16.5331730773382,0.064539739911318,1.06704669032021,29.9499582637439,0.0333890281647089
898,NaN,NaN,NaN,14.2461789536863,0.0692241222438088,0.98617923339716,0.0409553456583937,17.4976358797701,0.716621725660696,16.5545734864751,0.0645397399113178,1.0684278671599,29.9666481275434,0.0333704322133
899,NaN,NaN,NaN,14.3590416299307,0.0692241222438086,0.993992053094258,0.0412354897378227,17.49763587977,0.721523584756416,16.4989475235944,0.064539739911318,1.06483778198327,29.9833287011299,0.0333518672982535
900,NaN,NaN,NaN,14.2957669653965,0.0692241222438083,0.989611919981602,0.0414573144194248,17.49763587977,0.725404992264235,16.6298910422885,0.0645397399113178,1.07328884262285,30,0.0333333333333333
901,NaN,NaN,NaN,14.2632557430885,0.0692241222438085,0.987361359154263,0.0412597943632928,17.4976358797701,0.72194885824309,16.5595472595884,0.0645397399113182,1.06874887318302,30.0166620396073,0.0333148302326385
902,NaN,NaN,NaN,14.367279881613,0.0692241222438086,0.994562338835791,0.0412267102333874,17.49763587977,0.721369964184601,16.5423652776944,0.0645397399113179,1.06763995254041,30.0333148353624,0.0332963579106013
903,NaN,NaN,NaN,14.382520002402,0.0692241222438086,0.995617322820299,0.0408509236752721,17.4976358797701,0.71479458782219,16.5613502399419,0.064539739911318,1.06886523706609,30.0499584026334,0.0332779162819861
904,NaN,NaN,NaN,14.3209783021307,0.0692241222438085,0.991357152637629,0.0410419755729229,17.4976358797701,0.718137544361423,16.6617881328643,0.0645397399113178,1.07534747255254,30.0665927567458,0.033259505261887
905,NaN,NaN,NaN,14.11900655606,0.0692241222438086,0.977375835797834,0.0411207752861014,17.49763587977,0.719516353050049,16.7234752149635,0.0645397399113179,1.07932874078711,30.0832179129826,0.0332411247657267
906,NaN,NaN,NaN,14.3639162134316,0.0692241222438087,0.994329491858418,0.0408777505214684,17.4976358797701,0.715263994208736,16.57544965087,0.064539739911318,1.06977520938029,30.0998338865848,0.0332227747092548
907,NaN,NaN,NaN,14.3998546351628,0.0692241222438088,0.996817297557587,0.0412224609214089,17.4976358797701,0.721295611270865,16.6065278325599,0.0645397399113179,1.07178098714348,30.1164406927512,0.033204455008546
908,NaN,NaN,NaN,14.2564930047268,0.0692241222438086,0.98689321452721,0.0410866133052231,17.49763587977,0.718918599147708,16.5375576244543,0.0645397399113178,1.06732966785071,30.1330383466387,0.0331861655799986
909,NaN,NaN,NaN,14.4121252719016,0.0692241222438086,0.997666721615203,0.0408050630444481,17.49763587977,0.713992135202814,16.6639588883472,0.0645397399113179,1.07548757254682,30.1496268633627,0.033167906340333
910,NaN,NaN,NaN,14.4199596971544,0.0692241222438085,0.998209052826608,0.0409162721796568,17.4976358797701,0.715938032157202,16.6137701266688,0.0645397399113181,1.07224840292163,30.1662062579967,0.0331496772065898
911,NaN,NaN,NaN,14.2980588391664,0.0692241222438085,0.989770572931621,0.0412384295038,17.49763587977,0.721575023711057,16.4806907504016,0.0645397399113176,1.06365949458978,30.1827765455731,0.0331314780961286
912,NaN,NaN,NaN,14.2583947379703,0.0692241222438086,0.987024860341735,0.041212253907841,17.49763587977,0.721117012664031,16.5796173995486,0.0645397399113179,1.07004419479602,30.199337741083,0.0331133089266261
913,NaN,NaN,NaN,14.283355585332,0.0692241222438085,0.98875275309081,0.0406227512357262,17.4976358797701,0.710802109557217,16.6171348304503,0.0645397399113179,1.07246556002856,30.2158898594763,0.0330951696160748
914,NaN,NaN,NaN,14.2435666607936,0.0692241222438086,0.985998399714612,0.0408611999948113,17.4976358797701,0.714974399119671,16.6247304691074,0.0645397399113177,1.07295578057195,30.2324329156619,0.0330770600827811
915,NaN,NaN,NaN,14.4665575958029,0.0692241222438086,1.00143475145896,0.0409382191567092,17.4976358797701,0.716322052370325,16.4784981529181,0.0645397399113177,1.06351798491846,30.2489669245083,0.0330589802453643
916,NaN,NaN,NaN,14.1428320951386,0.0692241222438086,0.979025137827536,0.0409276641976145,17.4976358797701,0.716137365539362,16.542524838745,0.0645397399113178,1.06765025056912,30.2654919008431,0.0330409300227545
917,NaN,NaN,NaN,14.2532280257399,0.0692241222438087,0.986667199222701,0.0407042987384086,17.49763587977,0.712228998066058,16.6004681644182,0.0645397399113178,1.07138989773766,30.2820078594534,0.0330229093341913
918,NaN,NaN,NaN,14.2522652008336,0.0692241222438086,0.986600548513685,0.0407311997285109,17.4976358797701,0.712699701795674,16.5562958745732,0.0645397399113181,1.06853902963978,30.2985148150862,0.0330049180992225
919,NaN,NaN,NaN,14.1961709834689,0.0692241222438085,0.982717475553661,0.0407461755415072,17.49763587977,0.712961743118487,16.6284051751196,0.0645397399113177,1.07319294514223,30.3150127824482,0.0329869562377021
920,NaN,NaN,NaN,14.2213344058498,0.0692241222438085,0.984459391380627,0.0411462700935573,17.4976358797701,0.71996245190774,16.6443907877467,0.064539739911318,1.07422465242351,30.3315017762062,0.0329690236697893
921,NaN,NaN,NaN,14.2987953377324,0.0692241222438087,0.989821556398388,0.0408591249479552,17.4976358797701,0.714938090705349,16.5646450039422,0.0645397399113179,1.06907788027774,30.347981810987,0.0329511203159468
922,NaN,NaN,NaN,14.257158223868,0.0692241222438086,0.986939263738361,0.0405884281816672,17.4976358797701,0.710201537255013,16.587260672119,0.064539739911318,1.07053748961979,30.364452901378,0.0329332460969392
923,NaN,NaN,NaN,14.3257636200692,0.0692241222438085,0.991688412071573,0.0407963938921289,17.4976358797701,0.713840445532148,16.6881360686653,0.064539739911318,1.07704796147634,30.3809150619266,0.0329154009338317
924,NaN,NaN,NaN,14.3147978540287,0.0692241222438084,0.990929316542692,0.0409232246640625,17.49763587977,0.716059684197791,16.5442438610485,0.0645397399113178,1.06776119582148,30.3973683071413,0.0328975847479884
925,NaN,NaN,NaN,14.2690548004878,0.0692241222438085,0.98776279381257,0.0407800137802006,17.4976358797701,0.713553832297955,16.6512002513837,0.064539739911318,1.07466413343558,30.4138126514911,0.0328797974610715
926,NaN,NaN,NaN,14.3867296415446,0.0692241222438085,0.995908731394903,0.0403428128257088,17.4976358797701,0.705903849189971,16.5823590765591,0.0645397399113181,1.07022114191721,30.4302481094059,0.0328620389950387
927,NaN,NaN,NaN,14.3625484686598,0.0692241222438084,0.994234810927129,0.0407204021061057,17.49763587977,0.712510768930458,16.6832941458593,0.0645397399113181,1.07673546503777,30.4466746952767,0.0328443092721431
928,NaN,NaN,NaN,14.1926752480519,0.0692241222438086,0.982475486337821,0.040603277171643,17.4976358797701,0.710461359474791,16.6690438257337,0.064539739911318,1.07581575308321,30.4630924234556,0.0328266082149306
929,NaN,NaN,NaN,14.2189518236761,0.0692241222438088,0.984294459220986,0.0407521135636491,17.4976358797701,0.713065644467772,16.7578842839472,0.0645397399113174,1.0815494931499,30.4795013082563,0.0328089357462393
930,NaN,NaN,NaN,14.2148248263074,0.0692241222438086,0.984008771450627,0.0403795777253338,17.4976358797701,0.706547148016768,16.5323086499065,0.0645397399113181,1.0669909003986,30.4959013639538,0.0327912917891976
931,NaN,NaN,NaN,14.2865540718138,0.0692241222438085,0.988974165510019,0.0403298815554176,17.4976358797701,0.705677582530953,16.4853264123589,0.0645397399113181,1.06395867900683,30.5122926047847,0.0327736762672231
932,NaN,NaN,NaN,14.3482273905151,0.0692241222438086,0.993243446862979,0.0404792541020759,17.49763587977,0.708291248962812,16.6390540584293,0.0645397399113177,1.07388022130138,30.5286750449475,0.0327560891040209
933,NaN,NaN,NaN,14.3967966361114,0.0692241222438085,0.996605610257428,0.0402060611581608,17.4976358797701,0.703511018305265,16.6563024111195,0.0645397399113178,1.07499342549791,30.5450486986025,0.0327385302235826
934,NaN,NaN,NaN,14.2943123296161,0.0692241222438086,0.989511224096523,0.0405291763964216,17.4976358797701,0.709164771091557,16.7054158875396,0.0645397399113179,1.07816319649221,30.5614135798723,0.0327209995501844
935,NaN,NaN,NaN,14.2984738375779,0.0692241222438084,0.989799300832391,0.0405643260016775,17.4976358797701,0.709779806085643,16.7463382156951,0.0645397399113179,1.08080431290793,30.5777697028413,0.0327034970083864
936,NaN,NaN,NaN,14.1886862680407,0.0692241222438086,0.982199352697899,0.0403575767360784,17.49763587977,0.706162182717777,16.6651734735923,0.0645397399113181,1.07556596156265,30.5941170815567,0.0326860225230307
937,NaN,NaN,NaN,14.2669235218534,0.0692241222438087,0.987615257919848,0.0401282976812425,17.4976358797701,0.702150341301405,16.6996770715753,0.0645397399113178,1.07779281480246,30.6104557300279,0.0326685760192401
938,NaN,NaN,NaN,14.2547349669135,0.0692241222438085,0.986771515902709,0.0404330471698396,17.49763587977,0.707482736887421,16.7156279035658,0.0645397399113177,1.0788222773505,30.6267856622271,0.032651157422417
939,NaN,NaN,NaN,14.2017400465822,0.0692241222438085,0.9831029890594,0.0402613910860699,17.4976358797701,0.704479161237072,16.7339933530205,0.0645397399113179,1.08000757868167,30.6431068920891,0.0326337666582419
940,NaN,NaN,NaN,14.2952847879902,0.0692241222438086,0.989578541673889,0.0401911785143017,17.4976358797701,0.70325060722209,16.684350433992,0.0645397399113181,1.07680363759913,30.6594194335118,0.0326164036526721
941,NaN,NaN,NaN,14.2943116089364,0.0692241222438086,0.989511174208105,0.0401585147181033,17.49763587977,0.702679068009758,16.7419126606705,0.0645397399113178,1.08051868873767,30.6757233003559,0.0325990683319404
942,NaN,NaN,NaN,14.4735365743877,0.0692241222438085,1.00191786512565,0.0404734299432326,17.4976358797701,0.70818933995207,16.6203991866982,0.0645397399113178,1.07267624073178,30.6920185064456,0.0325817606225537
943,NaN,NaN,NaN,14.2413100963661,0.0692241222438085,0.985842191022833,0.0400184257239466,17.4976358797701,0.700227841799244,16.6964808834262,0.064539739911318,1.07758653365062,30.7083050655682,0.0325644804512918
944,NaN,NaN,NaN,14.4504112522551,0.0692241222438086,1.00031703499942,0.0399011904664596,17.4976358797701,0.698176501951464,16.7308600045657,0.0645397399113178,1.07980535318734,30.7245829914744,0.032547227745206
945,NaN,NaN,NaN,14.3031336341561,0.0692241222438084,0.990121871160352,0.0403097446700804,17.4976358797701,0.705325234643568,16.6621178248913,0.0645397399113179,1.07536875079022,30.7408522978788,0.0325300024316178
946,NaN,NaN,NaN,14.2151048731801,0.0692241222438084,0.984028157449575,0.0401276519360236,17.49763587977,0.702139042286689,16.6148526062631,0.064539739911318,1.0723182658731,30.7571129984594,0.0325128044381178
947,NaN,NaN,NaN,14.1441328971444,0.0692241222438084,0.979115184704599,0.0402394455382013,17.49763587977,0.704095166031283,16.7266570511397,0.0645397399113178,1.07953409566636,30.7733651068582,0.0324956336925641
948,NaN,NaN,NaN,14.5333788880583,0.0692241222438085,1.00606039676254,0.0401469287678665,17.49763587977,0.702476341271194,16.722339785499,0.064539739911318,1.07925546046479,30.7896086366813,0.0324784901230815
949,NaN,NaN,NaN,14.299062550477,0.0692241222438086,0.989840053966085,0.0397744999063724,17.4976358797701,0.695959716661653,16.7108278883478,0.064539739911318,1.07851248561676,30.8058436014987,0.0324613736580598
950,NaN,NaN,NaN,14.265138006453,0.0692241222438086,0.987491657183499,0.0402554863726912,17.49763587977,0.704375842712396,16.786170248208,0.0645397399113185,1.08337506192646,30.8220700148449,0.0324442842261525
951,NaN,NaN,NaN,14.0988154608526,0.0692241222438085,0.975978124954962,0.0401336082967592,17.4976358797701,0.702243264518012,16.6315423219621,0.0645397399113181,1.07339541578352,30.8382878902185,0.0324272217562761
952,NaN,NaN,NaN,14.4170425406674,0.0692241222438085,0.998007115229349,0.0401008305134154,17.49763587977,0.701669730800116,16.6200931019176,0.0645397399113178,1.07265648609965,30.854497241083,0.0324101861776082
953,NaN,NaN,NaN,14.1814906501381,0.0692241222438085,0.981701242364589,0.0399803268584944,17.4976358797701,0.699561201724126,16.6492888011979,0.064539739911318,1.07454076893773,30.8706980808663,0.0323931774195868
954,NaN,NaN,NaN,14.3145547937606,0.0692241222438085,0.990912490908982,0.0399680584991543,17.4976358797701,0.699346534439551,16.6953652067194,0.0645397399113179,1.07751452816613,30.886890422961,0.0323761954119088
955,NaN,NaN,NaN,14.2005173829616,0.0692241222438086,0.983018351243463,0.0398905771494115,17.4976358797701,0.697990793994282,16.7525973562872,0.0645397399113178,1.0812082762138,30.9030742807249,0.0323592400845287
956,NaN,NaN,NaN,14.2494516585896,0.0692241222438085,0.986405783521445,0.0399578747879949,17.49763587977,0.69916834356978,16.6787114101649,0.0645397399113181,1.07643969646798,30.9192496674806,0.0323423113676575
957,NaN,NaN,NaN,14.3005440746015,0.0692241222438087,0.989942611173187,0.0400472753581576,17.4976358797701,0.70073264219393,16.7006008601478,0.064539739911318,1.07785243587667,30.935416596516,0.0323254091917618
958,NaN,NaN,NaN,14.3586649306537,0.0692241222438086,0.993965976417458,0.0398394787622386,17.4976358797701,0.697096693021484,16.6918291272961,0.0645397399113181,1.07728631051985,30.9515750810843,0.0323085334875619
959,NaN,NaN,NaN,14.0136838719913,0.0692241222438086,0.970084965440819,0.0398431073507192,17.4976358797701,0.697160184741476,16.7381600675874,0.0645397399113179,1.0802764973561,30.967725134404,0.0322916841860313
960,NaN,NaN,NaN,14.4382808312766,0.0692241222438085,0.999477317254727,0.0397860382213742,17.49763587977,0.696161609896219,16.7183163699861,0.064539739911318,1.07899579027404,30.9838667696593,0.0322748612183951
961,NaN,NaN,NaN,14.2816812006686,0.0692241222438085,0.988636845282188,0.0399501824018485,17.4976358797701,0.699033744997943,16.6540283367603,0.064539739911318,1.07484665733023,31,0.032258064516129
962,NaN,NaN,NaN,14.2689285892351,0.0692241222438086,0.987754056949384,0.0398463933771978,17.49763587977,0.697217682436287,16.6783831193507,0.0645397399113178,1.07641850866421,31.0161248385416,0.0322412940109581
963,NaN,NaN,NaN,14.3988226808339,0.0692241222438085,0.996745861424968,0.0395160876188667,17.4976358797701,0.69143811254802,16.7330736479053,0.0645397399113178,1.07994822115273,31.0322412983658,0.0322245496348555
964,NaN,NaN,NaN,14.3002670137386,0.0692241222438085,0.989923431878145,0.0396062942911125,17.4976358797701,0.693016516052902,16.7332607988514,0.0645397399113179,1.07996029982612,31.04834939252,0.0322078313200415
965,NaN,NaN,NaN,14.2760077647208,0.0692241222438085,0.988244106658592,0.0394268794347532,17.49763587977,0.689877180224906,16.7649610422617,0.0645397399113179,1.08200622529094,31.0644491340181,0.0321911389989825
966,NaN,NaN,NaN,14.3864610780822,0.0692241222438086,0.995890140324961,0.039416554430497,17.4976358797701,0.689696517059976,16.6672907307326,0.0645397399113179,1.0757026087878,31.0805405358401,0.0321744726043893
967,NaN,NaN,NaN,14.1925786444979,0.0692241222438086,0.982468799041592,0.0396166778364446,17.4976358797701,0.693198203548266,16.7018213580068,0.064539739911318,1.07793120649105,31.0966236109324,0.0321578320692166
968,NaN,NaN,NaN,14.4410144984672,0.0692241222438085,0.999666552966505,0.039749285018712,17.49763587977,0.695518515738621,16.6875011310708,0.0645397399113179,1.07700698276913,31.1126983722081,0.0321412173266613
969,NaN,NaN,NaN,14.3741643401315,0.0692241222438086,0.995038909433856,0.0395367015530031,17.49763587977,0.691798807661587,16.6240809918908,0.0645397399113179,1.07291386348132,31.1287648325468,0.0321246283101618
970,NaN,NaN,NaN,14.3713375039726,0.0692241222438083,0.994843224182027,0.0397991745400613,17.4976358797701,0.696391464417411,16.7603803050912,0.0645397399113178,1.08171058570536,31.1448230047949,0.0321080649533968
971,NaN,NaN,NaN,14.4841677294969,0.0692241222438085,1.00265379750652,0.0395162606756085,17.49763587977,0.691441140631873,16.824491749098,0.0645397399113178,1.0858483216269,31.1608729017658,0.032091527190284
972,NaN,NaN,NaN,14.2976801318068,0.0692241222438087,0.989744357247069,0.039522020511206,17.4976358797701,0.691541924137886,16.7445737395662,0.0645397399113178,1.08069043407748,31.1769145362398,0.0320750149549792
973,NaN,NaN,NaN,14.4347364830167,0.0692241222438085,0.99923196285751,0.0398764585821084,17.49763587977,0.697743752444464,16.6669664792658,0.064539739911318,1.07568168168247,31.1929479209644,0.0320585281818751
974,NaN,NaN,NaN,14.0761101969868,0.0692241222438087,0.974406372993538,0.0397671416286679,17.49763587977,0.695830964197677,16.8223712212133,0.0645397399113179,1.08571146330875,31.2089730686545,0.0320420668056001
975,NaN,NaN,NaN,14.3224027315807,0.0692241222438087,0.991455757515999,0.0394354398490801,17.49763587977,0.690026967237776,16.7235969697582,0.0645397399113179,1.07933659880989,31.224989991992,0.0320256307610174
976,NaN,NaN,NaN,14.3980901749635,0.0692241222438085,0.996695154349049,0.0393887044136421,17.4976358797701,0.689209207605801,16.7222915237923,0.064539739911318,1.0792523456668,31.2409987036266,0.032009219983224
977,NaN,NaN,NaN,14.1587009493724,0.0692241222438085,0.980123645332887,0.0392362044880768,17.4976358797701,0.686540819436569,16.7280833410044,0.064539739911318,1.07962614804327,31.2569992161756,0.0319928344075492
978,NaN,NaN,NaN,14.2427393285324,0.0692241222438084,0.985941128365026,0.039568743422284,17.49763587977,0.692359464623172,16.7751118551675,0.0645397399113178,1.08266135611577,31.2729915422238,0.031976473969554
979,NaN,NaN,NaN,14.4571930590801,0.0692241222438084,1.0007864996241,0.0394653287022877,17.4976358797701,0.69054995150807,16.6750045767365,0.0645397399113182,1.07620045840262,31.288975694324,0.0319601386050297
980,NaN,NaN,NaN,14.2387376914965,0.0692241222438083,0.985664118553673,0.0394362848464684,17.4976358797701,0.690041752694398,16.6653558205044,0.0645397399113184,1.07557773018493,31.3049516849971,0.031943828249997
981,NaN,NaN,NaN,14.275134340587,0.0692241222438085,0.988183644639583,0.039339789230263,17.49763587977,0.688353307538042,16.7289019048053,0.064539739911318,1.07967897793809,31.3209195267317,0.031927542840705
982,NaN,NaN,NaN,14.2718584049616,0.0692241222438085,0.987956870871389,0.0391490498865465,17.49763587977,0.685015819953744,16.7525465308971,0.0645397399113179,1.08120499595635,31.3368792319848,0.0319112823136301
983,NaN,NaN,NaN,14.1198741861994,0.0692241222438086,0.977435896732663,0.0394531376834611,17.4976358797701,0.69033663749964,16.7534910974183,0.0645397399113179,1.08126595803396,31.3528308131818,0.0318950466054748
984,NaN,NaN,NaN,14.4176339767429,0.0692241222438084,0.998048056872537,0.0394122465116724,17.49763587977,0.689621138664982,16.7179965249689,0.064539739911318,1.07897514755981,31.3687742827162,0.0318788356531669
985,NaN,NaN,NaN,14.2624496234955,0.0692241222438086,0.987305556233015,0.0394686735945709,17.49763587977,0.690608479215297,16.7620775583373,0.0645397399113181,1.08182012598843,31.3847096529504,0.0318626493938583
986,NaN,NaN,NaN,14.3406292593486,0.0692241222438084,0.992717472902283,0.0392531817049069,17.49763587977,0.686837880594913,16.7393964160127,0.064539739911318,1.08035629096191,31.4006369362152,0.0318464877649241
987,NaN,NaN,NaN,14.1881350884137,0.0692241222438085,0.982161197772018,0.039260587848464,17.4976358797701,0.686967470598149,16.8408734594155,0.0645397399113178,1.08690559295009,31.41655614481,0.0318303507039615
988,NaN,NaN,NaN,14.1373875471409,0.0692241222438087,0.978648243771382,0.0395473980869841,17.49763587977,0.691985971718363,16.6677080061177,0.0645397399113178,1.07572953963263,31.4324672910034,0.0318142381487889
989,NaN,NaN,NaN,14.1955582166548,0.0692241222438082,0.98267505730881,0.0391179866482904,17.49763587977,0.684472286721493,16.8961693015398,0.0645397399113179,1.09047437221897,31.4483703870328,0.0317981500374447
990,NaN,NaN,NaN,14.3229979482874,0.0692241222438086,0.991496960870072,0.0394381239057043,17.49763587977,0.690073931883269,16.6340990973089,0.0645397399113177,1.0735604293994,31.4642654451045,0.0317820863081864
991,NaN,NaN,NaN,14.2638533531158,0.0692241222438085,0.987402728183846,0.039185304885451,17.49763587977,0.685650196723396,16.7776969280994,0.0645397399113179,1.08282819605045,31.4801524773944,0.0317660468994898
992,NaN,NaN,NaN,14.2133780481627,0.0692241222438085,0.98390861950348,0.0394125596743737,17.4976358797701,0.6896266182719,16.7873048933654,0.064539739911318,1.0834482916298,31.4960314960472,0.0317500317500476
993,NaN,NaN,NaN,14.3083138065124,0.0692241222438084,0.990480464044782,0.0391771723658885,17.4976358797701,0.685507896857307,16.7315824188439,0.064539739911318,1.07985197761697,31.5119025131775,0.0317340407987688
994,NaN,NaN,NaN,14.2119674617548,0.0692241222438085,0.983810972897544,0.0390965600966537,17.4976358797701,0.684097372722797,16.691445248601,0.0645397399113179,1.07726153508871,31.5277655408689,0.0317180739847776
995,NaN,NaN,NaN,14.3146757722428,0.0692241222438084,0.990920865538218,0.0389858402616781,17.4976358797701,0.682160037365722,16.7239392262949,0.0645397399113179,1.07935868795776,31.543620591175,0.0317021312474121
996,NaN,NaN,NaN,14.1805873639314,0.0692241222438085,0.981638713169795,0.0393399265491959,17.4976358797701,0.688355710294731,16.677136052925,0.064539739911318,1.07633802332144,31.559467676119,0.0316862125262239
997,NaN,NaN,NaN,14.4245523036208,0.0692241222438085,0.998526971978053,0.0391210311216325,17.49763587977,0.684525557807478,16.7678005592416,0.0645397399113178,1.0821894869783,31.5753068076939,0.0316703177609768
998,NaN,NaN,NaN,14.2899226334038,0.0692241222438086,0.98920735122931,0.0391582701190213,17.49763587977,0.685177152224315,16.864551765076,0.0645397399113179,1.08843378463896,31.5911379978626,0.0316544468916459
999,NaN,NaN,NaN,14.314940513957,0.0692241222438086,0.990939192051006,0.0389976537596584,17.4976358797701,0.682366745651849,16.6849230372408,0.0645397399113176,1.07684059326387,31.6069612585582,0.0316385998584166
1000,NaN,NaN,NaN,14.274011882939,0.0692241222438087,0.988105943494146,0.0392129306420511,17.49763587977,0.686133582153288,16.7157437887517,0.0645397399113179,1.07882975655026,31.6227766016838,0.0316227766016838
1001,NaN,NaN,NaN,14.1588277180953,0.0692241222438085,0.980132420786454,0.0388927429077988,17.49763587977,0.680531053766172,16.707446379949,0.0645397399113179,1.0782942439442,31.6385840391128,0.0316069770620507
1002,NaN,NaN,NaN,14.1685087372694,0.0692241222438084,0.980802580841207,0.0389907040508332,17.49763587977,0.682245142177355,16.7046239964024,0.0645397399113177,1.07811208804417,31.6543835826888,0.0315912011803282
1003,NaN,NaN,NaN,14.2210806754377,0.0692241222438085,0.98444182711556,0.0391452992875319,17.49763587977,0.684950193337856,16.7432672910526,0.064539739911318,1.08060611623022,31.6701752442262,0.0315754488975336
1004,NaN,NaN,NaN,14.4782675856942,0.0692241222438085,1.00224536523066,0.0389665290602955,17.49763587977,0.681822136995527,16.586001302505,0.064539739911318,1.07045621023245,31.6859590355097,0.0315597201548902
1005,NaN,NaN,NaN,14.0621562736707,0.0692241222438085,0.973440424900119,0.0388988804852049,17.49763587977,0.680638446860806,16.7026390605017,0.0645397399113179,1.0779839807974,31.7017349682947,0.0315440148938256
1006,NaN,NaN,NaN,14.2371172344889,0.0692241222438088,0.985551943839702,0.0390169463451015,17.49763587977,0.682704320287111,16.7740539118266,0.0645397399113179,1.08259307672771,31.7175030543074,0.0315283330559716
1007,NaN,NaN,NaN,14.0526713691809,0.0692241222438085,0.972783840712246,0.0391415109145173,17.49763587977,0.68488390576627,16.7443680325035,0.0645397399113182,1.08067715779717,31.7332633052449,0.0315126745831627
1008,NaN,NaN,NaN,14.1727982252607,0.0692241222438085,0.981099516882279,0.0387903686936821,17.4976358797701,0.678739747044084,16.8223412292929,0.064539739911318,1.08570952763801,31.7490157327751,0.0314970394174356
1009,NaN,NaN,NaN,14.095561427188,0.0692241222438086,0.975752867330777,0.0388837797360597,17.49763587977,0.680374219450753,16.8808219218927,0.064539739911318,1.08948385632823,31.7647603485372,0.0314814275010279
1010,NaN,NaN,NaN,14.1502300085498,0.0692241222438085,0.97953725188986,0.0389737203604128,17.49763587977,0.681947967746483,16.8748121308321,0.064539739911318,1.08909598597626,31.7804971641414,0.0314658387763776
1011,NaN,NaN,NaN,13.9913554882356,0.0692241222438087,0.968539302674208,0.0387058254000421,17.49763587977,0.67726043927589,16.8788021572769,0.064539739911318,1.08935350124524,31.7962261911693,0.0314502731861219
1012,NaN,NaN,NaN,14.3210430576306,0.0692241222438084,0.991361635280263,0.0391567061765962,17.49763587977,0.685149786929221,16.7092218120764,0.0645397399113179,1.07840882987193,31.8119474411737,0.0314347306730966
1013,NaN,NaN,NaN,14.3892395320384,0.0692241222438085,0.996082476361272,0.0388087333891561,17.49763587977,0.679061085798526,16.7874376630341,0.0645397399113181,1.08345686054968,31.8276609256791,0.0314192111803347
1014,NaN,NaN,NaN,14.1530712749119,0.0692241222438086,0.979733936059841,0.0386918559477287,17.49763587977,0.677016006885873,16.7304843443734,0.0645397399113181,1.07978110817624,31.8433666561813,0.0314037146510664
1015,NaN,NaN,NaN,14.2455900716759,0.0692241222438087,0.986138468556878,0.0385446059908034,17.49763587977,0.67443948075628,16.753870792986,0.0645397399113182,1.08129046348715,31.859064644148,0.0313882410287172
1016,NaN,NaN,NaN,14.150317610562,0.0692241222438086,0.979543316062262,0.0385134800698891,17.49763587977,0.673894850725699,16.7719232507342,0.064539739911318,1.08245556441497,31.8747549010185,0.0313727902569079
1017,NaN,NaN,NaN,13.9846340661828,0.0692241222438086,0.968074018132371,0.0389370432168965,17.49763587977,0.681306204444127,16.7836915487183,0.0645397399113181,1.08321508730607,31.8904374382039,0.0313573622794532
1018,NaN,NaN,NaN,14.0141088991114,0.0692241222438085,0.970114387570132,0.0387542957099736,17.49763587977,0.678108555110053,16.7902738233617,0.064539739911318,1.08363990559957,31.9061122670876,0.0313419570403611
1019,NaN,NaN,NaN,14.0866480293625,0.0692241222438084,0.975135845190095,0.0386427339699364,17.49763587977,0.676156488404769,16.8546446522398,0.0645397399113179,1.08779438215324,31.9217793990247,0.0313265744838319
1020,NaN,NaN,NaN,14.195536026633,0.0692241222438086,0.982673521224031,0.0386094677314563,17.49763587977,0.675574407876754,16.8283851184735,0.064539739911318,1.08609959867378,31.9374388453426,0.0313112145542575
1021,NaN,NaN,NaN,14.2841483212112,0.0692241222438086,0.988807629536216,0.0388456304738826,17.4976358797701,0.6797066975521,16.8139838357314,0.0645397399113181,1.08517014363121,31.9530906173409,0.0312958771962203
1022,NaN,NaN,NaN,13.9468159803026,0.0692241222438087,0.965456094332374,0.0385302085305181,17.49763587977,0.674187559238616,16.8142205850962,0.0645397399113179,1.08518542337364,31.9687347262916,0.0312805623544927
1023,NaN,NaN,NaN,14.1343239237675,0.0664888683297608,0.939775202297563,0.038848399086169,24.3511480450964,0.946003117462289,16.8771053328576,0.0494858490178816,0.835177886360677,31.984371183439,0.0312652699740361
1024,NaN,NaN,NaN,14.0062120116725,0.0664888683297606,0.931257186242802,0.0386702255923552,24.3511480450965,0.941664388336723,16.7988072140581,0.0494858490178815,0.831303237475377,32,0.03125
1025,NaN,NaN,NaN,13.9791266906143,0.0664888683297605,0.929456313897297,0.0387550012907691,24.3511480450965,0.943728773919428,16.8120936270381,0.0494858490178816,0.831960726902099,32.0156211871642,0.0312347523777212
1026,NaN,NaN,NaN,14.1631021504126,0.0664888683297606,0.94168863401973,0.0387826656545852,24.3511480450965,0.944402432938286,16.863748535354,0.0494858490178815,0.834516913896049,32.0312347560939,0.0312195270527231
1027,NaN,NaN,NaN,14.0077697843129,0.0664888683297605,0.93136076078278,0.03874354466674,24.3511480450965,0.943449791971594,16.9429542383778,0.0494858490178816,0.838436475357241,32.0468407179241,0.0312043239707148
1028,NaN,NaN,NaN,14.0686315312195,0.0664888683297606,0.93540738945917,0.0387040694992779,24.3511480450965,0.942488526324622,16.8560265248671,0.0494858490178816,0.834134783650981,32.0624390837628,0.0311891430775903
1029,NaN,NaN,NaN,14.0235580875347,0.0664888683297606,0.932410507196848,0.0388032486142185,24.3511480450965,0.944903651635521,16.9430479152178,0.0494858490178816,0.838441111035204,32.0780298646909,0.0311739843194275
1030,NaN,NaN,NaN,14.078565661799,0.0664888683297607,0.936067898559245,0.0383670583528933,24.3511480450965,0.93428191800616,16.8401186267593,0.0494858490178816,0.833347567807028,32.0936130717624,0.0311588476424878
1031,NaN,NaN,NaN,14.3720591636086,0.0664888683297608,0.955581949356709,0.0384373950829354,24.3511480450964,0.935994698132422,16.6903799003191,0.0494858490178815,0.825937619798273,32.1091887160046,0.031143732993215
1032,NaN,NaN,NaN,14.1571769725248,0.0664888683297605,0.94129467564732,0.0387286120897207,24.3511480450965,0.943086166577906,16.8818768640848,0.0494858490178817,0.835414009634571,32.124756808418,0.0311286403182345
1033,NaN,NaN,NaN,14.1188723946972,0.0664888683297606,0.938747847615716,0.0386192676768627,24.3511480450965,0.940423504592494,16.8317029205324,0.0494858490178816,0.832931109439302,32.1403173599764,0.0311135695643528
1034,NaN,NaN,NaN,14.112357934714,0.0664888683297606,0.938314708543651,0.0384856590263875,24.3511480450965,0.937169980564667,16.6197084847952,0.0494858490178816,0.822440384799783,32.1558703816271,0.0310985206785561
1035,NaN,NaN,NaN,14.4037870527655,0.0664888683297607,0.957691500801239,0.0385043372354511,24.3511480450965,0.937624816398794,16.8180718950834,0.0494858490178815,0.832256566571974,32.1714158842908,0.0310834936080105
1036,NaN,NaN,NaN,14.2613529985216,0.0664888683297607,0.948221221722942,0.0382146369805772,24.3511480450965,0.930570282603654,16.938936613857,0.0494858490178815,0.838237659796794,32.1869538788622,0.03106848830006
1037,NaN,NaN,NaN,14.1114677671583,0.0664888683297605,0.938255522310253,0.0386098739934176,24.3511480450965,0.940194757616236,16.8486531755941,0.0494858490178816,0.833769907202102,32.2024843762092,0.0310535047022268
1038,NaN,NaN,NaN,14.2890208421588,0.0664888683297605,0.950060825335499,0.0385724766204754,24.3511480450965,0.939284088651221,16.8358297745588,0.0494858490178816,0.833135330314572,32.218007387174,0.03103854276221
1039,NaN,NaN,NaN,14.2174530187341,0.0664888683297604,0.945302361747169,0.0383765371223516,24.3511480450965,0.934512736924527,16.8975584797061,0.0494858490178814,0.836190027697558,32.2335229225724,0.0310236024278849
1040,NaN,NaN,NaN,14.2023937986699,0.0664888683297605,0.944301091247174,0.0385108570456586,24.3511480450965,0.937783581262381,16.9276881141052,0.0494858490178815,0.837681018236397,32.2490309931942,0.0310086836473021
1041,NaN,NaN,NaN,14.1863329687324,0.0664888683297607,0.943233224840191,0.0386861615151738,24.3511480450966,0.942052446352518,16.8765141064499,0.0494858490178814,0.835148629019925,32.2645316098034,0.0309937863686872
1042,NaN,NaN,NaN,14.0938854069265,0.0664888683297606,0.937086491075874,0.0383858898511698,24.3511480450965,0.934740486608605,16.892748791281,0.0494858490178816,0.835952016182331,32.2800247831379,0.0309789105404395
1043,NaN,NaN,NaN,14.3236246170842,0.0664888683297606,0.952361591170227,0.0385060133460456,24.3511480450965,0.937665631616021,16.8925887271521,0.0494858490178814,0.83594409527301,32.2955105239103,0.0309640561111316
1044,NaN,NaN,NaN,14.1568639787118,0.0664888683297606,0.941273865042902,0.0385246349434625,24.3511480450966,0.938119088891558,16.8560142092031,0.0494858490178816,0.834134174199892,32.310988842807,0.0309492230295086
1045,NaN,NaN,NaN,14.5305573153488,0.0664888683297606,0.966120312098268,0.0382313684809392,24.3511480450965,0.930977713845988,16.7577882717662,0.0494858490178816,0.829273380290253,32.3264597504892,0.0309344112444873
1046,NaN,NaN,NaN,14.3607255239701,0.0664888683297604,0.954828388483077,0.0381646869367045,24.3511480450965,0.929353941690456,16.8398811138802,0.0494858490178816,0.833335814280548,32.3419232575925,0.0309196207051553
1047,NaN,NaN,NaN,14.2137451230859,0.0664888683297605,0.945055827961638,0.0383357143199198,24.3511480450965,0.933518654818895,16.9093739152119,0.0494858490178816,0.836774724555082,32.3573793747269,0.0309048513607707
1048,NaN,NaN,NaN,14.3892713269985,0.0664888683297605,0.956726366622,0.0383179266845273,24.3511480450965,0.933085505476079,16.8344077542565,0.0494858490178815,0.833064960432588,32.3728281124773,0.0308901031607608
1049,NaN,NaN,NaN,14.3256166239268,0.0664888683297608,0.952494037450902,0.0384095420166438,24.3511480450965,0.935316443991646,16.9458777830282,0.0494858490178816,0.838581149446409,32.3882694814033,0.0308753760547219
1050,NaN,NaN,NaN,14.4377275336412,0.0664888683297605,0.959948164965229,0.0383293132090443,24.3511480450965,0.933362780420311,16.9039431556425,0.0494858490178815,0.836505978806974,32.4037034920393,0.0308606699924184
1051,NaN,NaN,NaN,14.1595580821242,0.0664888683297606,0.941452992929954,0.038504023858596,24.3511480450966,0.937617185312603,16.8449031374407,0.0494858490178817,0.833584333380235,32.4191301548947,0.0308459849237818
1052,NaN,NaN,NaN,14.1992642282855,0.0664888683297607,0.944093009653958,0.0380455878619704,24.3511480450965,0.926453742489569,16.9034405483842,0.0494858490178815,0.836481106860076,32.4345494804537,0.0308313207989104
1053,NaN,NaN,NaN,14.2284839017843,0.0664888683297606,0.946035792677853,0.0382550334977982,24.3511480450965,0.931553984175012,16.9218538395477,0.0494858490178816,0.837392304206518,32.4499614791759,0.0308166775680683
1054,NaN,NaN,NaN,14.0006721827703,0.0664888683297606,0.930888849288355,0.0383521844246029,24.3511480450965,0.93391972077635,16.9544633051083,0.0494858490178815,0.8390060112958,32.4653661614959,0.0308020551816849
1055,NaN,NaN,NaN,14.3090612404407,0.0664888683297605,0.951393288738138,0.0382373543361964,24.3511480450965,0.931123476293533,16.8024796445451,0.0494858490178816,0.831484970815991,32.4807635378234,0.030787453590354
1056,NaN,NaN,NaN,14.2625284514918,0.0664888683297606,0.948299376260704,0.0381563817536129,24.3511480450966,0.929151700947452,16.9287492200095,0.0494858490178815,0.83773352796297,32.4961536185438,0.0307728727448332
1057,NaN,NaN,NaN,14.2173887440655,0.0664888683297605,0.945298088197195,0.0382125693081319,24.3511480450965,0.930519932405829,16.7960201463347,0.0494858490178816,0.831165317062818,32.5115364140177,0.0307583125960432
1058,NaN,NaN,NaN,14.3734961934243,0.0664888683297607,0.955677495842901,0.0383220984546068,24.3511480450966,0.933187092866898,16.7749264894306,0.0494858490178815,0.830121479542022,32.5269119345812,0.0307437730950673
1059,NaN,NaN,NaN,14.239793651647,0.0664888683297607,0.946787765147319,0.0384171692467051,24.3511480450965,0.935502175800046,16.865271391145,0.0494858490178815,0.834592273707798,32.542280190546,0.0307292541931501
1060,NaN,NaN,NaN,14.4111702411631,0.0664888683297607,0.958182400642456,0.0381434537975232,24.3511480450965,0.928836890374788,16.7612184945655,0.0494858490178819,0.829443127777801,32.5576411921994,0.0307147558416976
1061,NaN,NaN,NaN,14.2171289015749,0.0664888683297606,0.945280811564049,0.0380744380425323,24.3511480450965,0.927156277507558,16.8429982385099,0.0494858490178814,0.833490067839343,32.5729949498047,0.0307002779922758
1062,NaN,NaN,NaN,14.3131198336982,0.0664888683297608,0.951663140010847,0.0381733381189285,24.3511480450965,0.929564607909553,16.9400483888778,0.0494858490178815,0.838292676927613,32.5883414736007,0.0306858205966108
1063,NaN,NaN,NaN,14.123983084578,0.0664888683297606,0.939087651602276,0.0381840818039982,24.3511480450965,0.929826228975236,16.9922517701734,0.0494858490178815,0.840876005572629,32.6036807738022,0.0306713836065872
1064,NaN,NaN,NaN,14.4187339998723,0.0664888683297606,0.958685306399349,0.038061483373911,24.3511480450965,0.926840816454085,16.9125017507684,0.0494858490178812,0.836929508153176,32.6190128606002,0.0306569669742483
1065,NaN,NaN,NaN,14.1419041447769,0.0664888683297608,0.940279202614167,0.038108918493775,24.3511480450965,0.927995916080433,16.9904070778356,0.0494858490178817,0.840784719406122,32.6343377441614,0.0306425706517948
1066,NaN,NaN,NaN,14.2598276990293,0.0664888683297606,0.94811980628583,0.0381295196204885,24.3511480450965,0.928497577166928,16.9701014650405,0.0494858490178815,0.839779878917122,32.649655434629,0.0306281945915844
1067,NaN,NaN,NaN,14.2559644155375,0.0664888683297606,0.947862940938426,0.0382385632918656,24.3511480450965,0.931152915752013,16.9360118484572,0.0494858490178816,0.838092925297808,32.6649659421222,0.0306138387461313
1068,NaN,NaN,NaN,14.3514317491566,0.0664888683297607,0.954210455913224,0.0381492839597584,24.3511480450965,0.928978861518504,16.955613245396,0.0494858490178819,0.839062917067265,32.6802692767364,0.0305995030681052
1069,NaN,NaN,NaN,13.8308515524508,0.0664888683297605,0.919597667759368,0.0380572223027197,24.3511480450965,0.926737054478679,16.9330900966238,0.0494858490178812,0.837948339927706,32.6955654485436,0.0305851875103308
1070,NaN,NaN,NaN,14.0014592568656,0.0664888683297606,0.930941180954246,0.0378750513598685,24.3511480450965,0.922300982879793,16.9436831940415,0.0494858490178815,0.838472548347156,32.7108544675922,0.0305708920257872
1071,NaN,NaN,NaN,14.3717171475255,0.0664888683297608,0.955559209094392,0.0383411061778497,24.3511480450965,0.933649952749584,17.0092090084133,0.0494858490178819,0.841715148903939,32.7261363439071,0.030556616567607
1072,NaN,NaN,NaN,14.3345438701206,0.0664888683297605,0.953087599947622,0.0379604254218013,24.3511480450965,0.924379939301129,16.9225797534658,0.0494858490178815,0.837428226673068,32.7414110874898,0.0305423610890763
1073,NaN,NaN,NaN,14.1552503139334,0.0664888683297605,0.941166574297918,0.0378002939199927,24.3511480450965,0.920480553393906,16.868416673176,0.0494858490178815,0.834747920659501,32.7566787083184,0.0305281255436332
1074,NaN,NaN,NaN,14.1876349674095,0.0664888683297607,0.943319793258796,0.0377032007244629,24.3511480450965,0.918116222615387,16.9510299637272,0.0494858490178816,0.838836109482588,32.7719392163479,0.0305139098848677
1075,NaN,NaN,NaN,13.9872399200979,0.0664888683297607,0.929995753344162,0.0380271257636041,24.3511480450965,0.926004169199031,17.0210430800567,0.0494858490178816,0.842300767986546,32.78719262151,0.0304997140665209
1076,NaN,NaN,NaN,14.2214535834603,0.0664888683297607,0.945568354768498,0.0377443869530215,24.3511480450965,0.919119154564435,16.9835602871109,0.0494858490178815,0.840445900154057,32.8024389337135,0.0304855380424846
1077,NaN,NaN,NaN,14.1510156706367,0.0664888683297608,0.940885017657349,0.0377326273728254,24.3511480450964,0.918832795286129,16.9569342502249,0.0494858490178817,0.839128288112777,32.8176781628439,0.0304713817668003
1078,NaN,NaN,NaN,14.1529815145108,0.0664888683297606,0.941015724391846,0.0379216367128364,24.3511480450965,0.923435389706649,16.9069763688943,0.0494858490178815,0.836656079939991,32.832910318764,0.0304572451936586
1079,NaN,NaN,NaN,14.0462113929701,0.0664888683297609,0.933916699839176,0.0377683147859577,24.3511480450965,0.919701824766663,16.9618439994068,0.0494858490178817,0.839371251219506,32.8481354113137,0.0304431282773991
1080,NaN,NaN,NaN,14.258592906199,0.0664888683297606,0.948037706307925,0.0378889189300875,24.3511480450965,0.922638674135222,17.0654006053478,0.0494858490178815,0.844495837785904,32.86335345031,0.0304290309725092
1081,NaN,NaN,NaN,14.1054745083209,0.0664888683297608,0.937857037312545,0.0376942734553287,24.3511480450965,0.91789883336306,16.9716369967006,0.0494858490178817,0.839855866005024,32.8785644455472,0.0304149532336237
1082,NaN,NaN,NaN,14.2026239812264,0.0664888683297606,0.944316395824863,0.0377761000498684,24.3511480450965,0.919891404880724,17.0537168899247,0.0494858490178816,0.843917659208513,32.8937684067971,0.0304008950155241
1083,NaN,NaN,NaN,13.9405930895644,0.0664888683297605,0.926894258370816,0.037629428787242,24.3511480450965,0.916319791250548,17.0809684713927,0.0494858490178817,0.845266226854539,32.9089653438087,0.0303868562731382
1084,NaN,NaN,NaN,14.0152719169333,0.0664888683297606,0.93185956909077,0.0376434016480244,24.3511480450965,0.916660046452073,17.1005876292763,0.0494858490178815,0.846237097539422,32.9241552663087,0.0303728369615393
1085,NaN,NaN,NaN,14.1491964512082,0.0664888683297606,0.940764059816298,0.037870168063356,24.3511480450965,0.922182069003468,16.9448757190324,0.0494858490178813,0.838531561458799,32.9393381840012,0.0303588370359458
1086,NaN,NaN,NaN,14.2069824485644,0.0664888683297605,0.94460618538582,0.0376509817902604,24.3511480450965,0.916844631617866,17.136572437195,0.0494858490178815,0.848017836311022,32.9545141065682,0.0303448564517202
1087,NaN,NaN,NaN,14.1184050270517,0.0664888683297606,0.938716772869873,0.0375973069760051,24.3511480450965,0.915537588269638,17.0381475664322,0.0494858490178815,0.843147198016849,32.9696830436691,0.030330895164369
1088,NaN,NaN,NaN,13.9895199939683,0.0664888683297605,0.930147352875511,0.0375665197753049,24.3511480450964,0.914787884587495,16.9763900207439,0.0494858490178815,0.840091073435202,32.9848450049413,0.0303169531295416
1089,NaN,NaN,NaN,13.9092090158186,0.0664888683297607,0.924807566823882,0.0374752200867901,24.3511480450964,0.912564632355994,17.1004737880137,0.0494858490178815,0.846231464007885,33,0.0303030303030303
1090,NaN,NaN,NaN,14.0402448958506,0.0664888683297607,0.933519994197808,0.0377685976377296,24.3511480450965,0.919708712532035,16.9899948573747,0.0494858490178817,0.840764320326631,33.0151480384384,0.0302891266407691
1091,NaN,NaN,NaN,13.8386703713958,0.0664888683297605,0.920117532182694,0.0376012435066112,24.3511480450965,0.915633447309211,17.0521977910342,0.0494858490178815,0.84384248531017,33.0302891298275,0.0302752420988336
1092,NaN,NaN,NaN,14.1368820153646,0.0664888683297605,0.939945286912935,0.0375677714118911,24.3511480450965,0.914818363375306,17.0992137272973,0.0494858490178816,0.846169108833525,33.0454232837166,0.0302613766334401
1093,NaN,NaN,NaN,13.9710044024688,0.0664888683297606,0.928916272150253,0.0373708098636989,24.3511480450965,0.910022123556084,17.0843075822779,0.0494858490178817,0.845431465591656,33.0605505096331,0.0302475302009452
1094,NaN,NaN,NaN,14.1124872152004,0.0664888683297604,0.938323304256886,0.0378287505899052,24.3511480450966,0.921173505975818,17.1063693307109,0.0494858490178817,0.846523209943682,33.0756708170825,0.030233702757845
1095,NaN,NaN,NaN,14.0195738875112,0.0664888683297606,0.932145602246084,0.0377190021895594,24.3511480450965,0.918501006431281,17.0012368705683,0.0494858490178814,0.841320640894183,33.0907842155486,0.030219894260775
1096,NaN,NaN,NaN,14.0562889639431,0.0664888683297607,0.934586746128685,0.0377207436604398,24.3511480450965,0.918543413246506,17.0592587413315,0.0494858490178817,0.844191902430506,33.1058907144937,0.0302061046665088
1097,NaN,NaN,NaN,14.0326691391886,0.0664888683297608,0.933016290710612,0.0374692473096395,24.3511480450965,0.912419188375364,17.1132827770696,0.0494858490178815,0.84686532770638,33.1209903233584,0.0301923339319584
1098,NaN,NaN,NaN,13.9926654431562,0.0664888683297606,0.930356490232404,0.0373363250973721,24.3511480450965,0.90918237990596,17.1824635079192,0.0494858490178814,0.850288794908148,33.1360830515618,0.0301785820141728
1099,NaN,NaN,NaN,14.124389653748,0.0664888683297607,0.939114683926288,0.0373039547635929,24.3511480450965,0.908394125115832,17.0621970153372,0.0494858490178816,0.844337305414329,33.1511689085016,0.0301648488703381
1100,NaN,NaN,NaN,14.1229442108781,0.0664888683297606,0.939018578065631,0.037607457469498,24.3511480450965,0.915784764439418,17.1383606625473,0.0494858490178817,0.848106328160821,33.166247903554,0.0301511344577764
1101,NaN,NaN,NaN,14.1877997700748,0.0664888683297605,0.943330750801512,0.0372875732018273,24.3511480450965,0.907995215280073,17.0722200361798,0.0494858490178814,0.844833303110442,33.1813200460741,0.0301374387339456
1102,NaN,NaN,NaN,13.8841463060998,0.0664888683297605,0.923141175617404,0.0372338482687546,24.3511480450965,0.906686951481104,17.1604981538776,0.0494858490178816,0.849201820714423,33.1963853453957,0.0301237616564389
1103,NaN,NaN,NaN,14.169604946713,0.0664888683297606,0.942120997586726,0.0375649481711517,24.3511480450965,0.914749614222093,17.0736990378926,0.0494858490178815,0.8449064927659,33.2114438108312,0.0301101031829839
1104,NaN,NaN,NaN,13.6943564526031,0.0664888683297607,0.910522263037936,0.0372796327851957,24.3511480450966,0.907801857019136,17.1019163953428,0.0494858490178817,0.846302852656371,33.2264954516723,0.0300964632714423
1105,NaN,NaN,NaN,14.0294619453333,0.0664888683297608,0.932803048020655,0.0372545651829954,24.3511480450965,0.90719143212682,17.2271772574521,0.0494858490178817,0.85250149276656,33.2415402771893,0.0300828418798093
1106,NaN,NaN,NaN,13.9650226281775,0.0664888683297606,0.928518550747021,0.0375245679233529,24.3511480450965,0.913766308829847,17.1985443733314,0.0494858490178815,0.851084570186013,33.2565782966318,0.0300692389662132
1107,NaN,NaN,NaN,13.8910451649317,0.0664888683297607,0.923599872933902,0.037170919811524,24.3511480450965,0.905154571302831,17.0855778433828,0.0494858490178817,0.845494325540906,33.2716095192282,0.0300556544889144
1108,NaN,NaN,NaN,14.0380812721785,0.0664888683297606,0.933376137308354,0.0370779054707931,24.3511480450966,0.902889565321379,17.1243172733343,0.0494858490178814,0.847411379122518,33.2866339541865,0.0300420884063055
1109,NaN,NaN,NaN,14.2362114600978,0.0664888683297608,0.946549589285078,0.0374288372630178,24.3511480450965,0.911435157347572,17.2790996453045,0.0494858490178814,0.855070916212463,33.3016516106934,0.0300285406769102
1110,NaN,NaN,NaN,14.0162686632901,0.0664888683297606,0.931925841628047,0.0373687267664757,24.3511480450965,0.909971397747213,17.093532552882,0.0494858490178817,0.845887971094167,33.3166624979154,0.0300150112593832
1111,NaN,NaN,NaN,13.5533562285436,0.0664888683297605,0.901147317705975,0.0372127484371847,24.3511480450964,0.906173146358816,17.2255662671654,0.0494858490178815,0.852421771544457,33.3316666249979,0.0300015001125094
1112,NaN,NaN,NaN,13.9049787205369,0.0664888683297605,0.9245262992779,0.0371217406803363,24.3511480450965,0.903957002998549,17.2764421824814,0.0494858490178814,0.85493940940843,33.3466640010661,0.0299880071952034
1113,NaN,NaN,NaN,14.195092359284,0.0664888683297606,0.943815626805225,0.0373988307343006,24.3511480450965,0.910704463924459,17.2012856562206,0.0494858490178814,0.851220224897181,33.3616546352246,0.029974532466509
1114,NaN,NaN,NaN,13.9333421053599,0.0664888683297607,0.926412148636787,0.0371921753014394,24.3511480450965,0.905672166884535,17.1997769759692,0.0494858490178815,0.851145566574049,33.3766385365573,0.029961075885599
1115,NaN,NaN,NaN,13.6164785999527,0.0664888683297606,0.90534425274726,0.0372801244435503,24.3511480450965,0.907813829464515,17.2536204973501,0.0494858490178817,0.853810058943694,33.391615714128,0.029947637411774
1116,NaN,NaN,NaN,14.1081356932903,0.0664888683297607,0.938033976489577,0.0369682765264534,24.3511480450965,0.900219974667733,17.2185508701446,0.0494858490178817,0.852074608666691,33.4065861769801,0.0299342170044625
1117,NaN,NaN,NaN,14.009304878955,0.0664888683297607,0.931462827488317,0.0372054767927118,24.3511480450965,0.905996073467731,17.3181782686244,0.0494858490178817,0.857004755065906,33.4215499341368,0.0299208146232201
1118,NaN,NaN,NaN,13.7724268211022,0.0664888683297605,0.915713073489527,0.0371417923200477,24.3511480450965,0.904445283445709,17.2410725224576,0.0494858490178817,0.853189111752685,33.436506994601,0.029907430227729
1119,NaN,NaN,NaN,14.1717547710022,0.0664888683297606,0.94226393697082,0.0369646396626367,24.3511480450965,0.900131412858513,17.1303625679828,0.0494858490178816,0.847710535660768,33.4514573673555,0.0298940637777976
1120,NaN,NaN,NaN,13.927833247475,0.0664888683297606,0.926045870910231,0.037358601390293,24.3511480450965,0.909724833212775,17.2069625029357,0.0494858490178814,0.851501148476625,33.466401061363,0.0298807152333598
1121,NaN,NaN,NaN,14.0367325929552,0.0664888683297606,0.933286465153056,0.0372102129005472,24.3511480450965,0.906111403130786,17.1636659551685,0.0494858490178816,0.849358582050824,33.4813380855664,0.0298673845544749
1122,NaN,NaN,NaN,13.8707687542785,0.066488868329761,0.922251717335787,0.0371097093859016,24.3511480450965,0.9036640271666,17.328048498368,0.0494858490178816,0.857493191764767,33.4962684488885,0.0298540717013266
1123,NaN,NaN,NaN,13.8983094815633,0.0664888683297606,0.924082869125925,0.0369664426007917,24.3511480450966,0.900175316472444,17.2792939428201,0.0494858490178815,0.855080531189988,33.5111921602321,0.0298407766342227
1124,NaN,NaN,NaN,14.0347423712469,0.0664888683297607,0.933154137563947,0.0371266788132748,24.3511480450965,0.904077252204804,17.3359330910304,0.0494858490178817,0.85788336752683,33.5261092284804,0.0298274993135947
1125,NaN,NaN,NaN,14.1485423024416,0.0664888683297606,0.940720566205087,0.0372753159475987,24.3511480450965,0.907696737067726,17.3389136614834,0.0494858490178815,0.858030863586253,33.5410196624968,0.0298142396999972
1126,NaN,NaN,NaN,13.9840837726286,0.0664888683297607,0.929785904670647,0.0371956415344587,24.3511480450965,0.905756573637944,17.1566552257842,0.0494858490178815,0.849011650155001,33.555923471125,0.0298009977541075
1127,NaN,NaN,NaN,13.9998932847601,0.0664888683297607,0.930837061241116,0.0372818641720024,24.3511480450965,0.907856193849613,17.3302797959046,0.0494858490178817,0.85760360941778,33.570820663189,0.029787773436725
1128,NaN,NaN,NaN,13.8824062916901,0.0664888683297606,0.923025484028423,0.036845629836161,24.3511480450965,0.897233386955182,17.2516255006172,0.0494858490178815,0.853711334836576,33.5857112474933,0.0297745667087707
1129,NaN,NaN,NaN,13.812574585383,0.0664888683297605,0.91838245290253,0.0367370206745251,24.3511480450965,0.894588629181134,17.273108371531,0.0494858490178815,0.85477443294309,33.6005952328229,0.0297613775312869
1130,NaN,NaN,NaN,13.8390106696232,0.0664888683297608,0.920140158226733,0.0370676885548117,24.3511480450965,0.902640771687751,17.2344446873429,0.0494858490178816,0.852861127704883,33.6154726279432,0.0297482058654365
1131,NaN,NaN,NaN,13.8964903438201,0.0664888683297607,0.923961916716048,0.0369966475252826,24.3511480450965,0.900910841060409,17.2736523790566,0.0494858490178815,0.854801353617366,33.6303434416005,0.0297350516725026
1132,NaN,NaN,NaN,13.8999751822166,0.0664888683297607,0.924193619677338,0.0371466228893776,24.3511480450965,0.904562913354607,17.3029130759383,0.0494858490178816,0.856249344045412,33.6452076825214,0.0297219149138882
1133,NaN,NaN,NaN,13.9198749366166,0.0664888683297605,0.925516731827433,0.0368102529936331,24.3511480450965,0.89637192022542,17.3663154833204,0.0494858490178816,0.859386866004495,33.6600653594137,0.0297087955511153
1134,NaN,NaN,NaN,14.0423646555446,0.0664888683297606,0.933660934620993,0.0365682981278384,24.3511480450965,0.890480041468219,17.2506975333601,0.0494858490178817,0.853665413589003,33.6749164809655,0.0296956935458249
1135,NaN,NaN,NaN,13.6687544259228,0.0664888683297608,0.90882001325702,0.0369251505247888,24.3511480450965,0.899169807016604,17.3255130727728,0.0494858490178817,0.85736772407657,33.689761055846,0.0296826088597762
1136,NaN,NaN,NaN,13.7720344752716,0.0664888683297605,0.915686986859253,0.0370989451259712,24.3511480450966,0.90340190507944,17.3001720522568,0.0494858490178816,0.856113702161354,33.7045990927054,0.0296695414548463
1137,NaN,NaN,NaN,13.730571771282,0.0664888683297606,0.912930178593097,0.0372086713578003,24.3511480450965,0.906073864795136,17.3694701142192,0.0494858490178813,0.85954297559285,33.7194306001747,0.0296564912930297
1138,NaN,NaN,NaN,13.7663737314724,0.0664888683297607,0.915310610410145,0.0369797276810023,24.3511480450965,0.900498823427441,17.3886426761338,0.0494858490178815,0.86049174609705,33.734255586866,0.0296434583364376
1139,NaN,NaN,NaN,13.7519095681111,0.0664888683297605,0.914348904556912,0.0370625972950461,24.3511480450965,0.902516793667462,17.232090876925,0.0494858490178815,0.852744647397927,33.7490740613724,0.029630442547298
1140,NaN,NaN,NaN,13.8877669658965,0.0664888683297606,0.923381909189891,0.0372361782554424,24.3511480450965,0.906743689331881,17.3374277750955,0.0494858490178815,0.857957333236802,33.7638860322683,0.0296174438879546
1141,NaN,NaN,NaN,13.348159570269,0.0664888683297607,0.887504024112254,0.0367536186468779,24.3511480450965,0.894992808863144,17.4471679257516,0.0494858490178816,0.863387917763369,33.7786915081091,0.0296044623208669
1142,NaN,NaN,NaN,13.5996388510075,0.0664888683297605,0.904224596896934,0.0368043168142734,24.3511480450965,0.896227367443005,17.379840160788,0.0494858490178817,0.860056146151672,33.7934904974316,0.0295914978086091
1143,NaN,NaN,NaN,13.85602869297,0.0664888683297606,0.921271667340267,0.036818942031749,24.3511480450965,0.896583508278945,17.3206549759776,0.0494858490178816,0.857127317032049,33.8082830087539,0.0295785503138705
1144,NaN,NaN,NaN,14.1059428432037,0.0664888683297606,0.937888176368899,0.0366841291868907,24.3511480450965,0.89330066073542,17.3929865919022,0.0494858490178814,0.86070670845691,33.8230690505755,0.0295656197994541
1145,NaN,NaN,NaN,14.0156804617979,0.0664888683297606,0.931886732776483,0.0368917159784708,24.3511480450965,0.898355637429396,17.3501509275481,0.0494858490178816,0.858586949238103,33.8378486313773,0.0295527062282771
1146,NaN,NaN,NaN,13.9560363893582,0.0664888683297606,0.927921065897386,0.0369290900609372,24.3511480450965,0.899265739244583,17.3486755579019,0.0494858490178815,0.858513939318545,33.8526217596215,0.0295398095633696
1147,NaN,NaN,NaN,14.1624106725249,0.0664888683297606,0.941642658437505,0.0366182347108877,24.3511480450965,0.89169605459492,17.3030850839817,0.0494858490178819,0.856257856009482,33.8673884437522,0.0295269297678746
1148,NaN,NaN,NaN,13.8786944510129,0.0664888683297606,0.922778687942377,0.0366435277002515,24.3511480450965,0.89231196792342,17.4037976629402,0.0494858490178816,0.861241703486018,33.8821486921948,0.0295140668050478
1149,NaN,NaN,NaN,13.9155020109065,0.0664888683297605,0.925225980945679,0.0363369583268712,24.3511480450965,0.884846651726141,17.3823017543859,0.0494858490178816,0.860177960200799,33.8969025133566,0.0295012206382564
1150,NaN,NaN,NaN,13.8101071881111,0.0664888683297606,0.918218398450198,0.0365012240105512,24.3511480450966,0.888846709708169,17.4073416817082,0.0494858490178817,0.861417082263691,33.9116499156263,0.0294883912309794
1151,NaN,NaN,NaN,13.9336162588859,0.0664888683297606,0.926430376794475,0.0370030733888079,24.3511480450965,0.901067318214433,17.498346415167,0.0494858490178815,0.865920528763541,33.9263909073747,0.0294755785468069
1152,NaN,NaN,NaN,13.6891145508033,0.0664888683297605,0.910173734919371,0.0365604042501479,24.3511480450965,0.890287816483925,17.4729760147681,0.0494858490178815,0.864665052959879,33.9411254969543,0.0294627825494395
1153,NaN,NaN,NaN,13.6333546811654,0.0664888683297606,0.906466324288929,0.0366598891869626,24.3511480450965,0.892710388908561,17.2963502144971,0.0494858490178816,0.855924575275007,33.9558536926993,0.029450003202688
1154,NaN,NaN,NaN,13.8684253963266,0.0664888683297606,0.922095910117466,0.0365877570261727,24.3511480450965,0.890953887982353,17.4629278381765,0.0494858490178814,0.864167810410161,33.9705755029261,0.0294372404704732
1155,NaN,NaN,NaN,13.9825222370059,0.0664888683297609,0.929682079934241,0.0365409922753601,24.3511480450965,0.889815112612025,17.3931190753658,0.0494858490178815,0.860713264513589,33.9852909359329,0.029424494316825
1156,NaN,NaN,NaN,13.7638759171056,0.0664888683297606,0.9151445335596,0.0367500072988872,24.3511480450965,0.89490486839358,17.5481634941437,0.0494858490178815,0.868385769212297,34,0.0294117647058824
1157,NaN,NaN,NaN,13.7249595099851,0.0664888683297607,0.912557025690695,0.0367676336800669,24.3511480450964,0.895334091011183,17.4124284146837,0.0494858490178818,0.861668803563713,34.0147027033899,0.0293990516018927
1158,NaN,NaN,NaN,13.7262532675452,0.0664888683297607,0.912643046166758,0.0362362890951444,24.3511480450964,0.882395240360777,17.3725230688552,0.0494858490178818,0.859694053645037,34.0293990543471,0.0293863549692117
1159,NaN,NaN,NaN,13.6454588675861,0.0664888683297607,0.907271117946097,0.0365958905364343,24.3511480450964,0.891151948294855,17.5661382483681,0.0494858490178816,0.869275265185978,34.0440890610984,0.0293736747723023
1160,NaN,NaN,NaN,13.3985081519042,0.0664888683297607,0.890851644327185,0.0362541564496968,24.3511480450965,0.882830330956659,17.4089187869854,0.0494858490178815,0.861495126657318,34.0587727318528,0.0293610109757352
1161,NaN,NaN,NaN,14.0299178151775,0.0664888683297607,0.932833358290699,0.0363005786807655,24.3511480450966,0.883960765577997,17.4602469691685,0.0494858490178816,0.864035145331196,34.0734500748016,0.0293483635441875
1162,NaN,NaN,NaN,13.9504339046144,0.0664888683297607,0.927548563026934,0.0366585023603304,24.3511480450965,0.892676618087923,17.463782341945,0.0494858490178815,0.864210096254633,34.0881210981186,0.0293357324424429
1163,NaN,NaN,NaN,13.7589273098008,0.0664888683297606,0.914815506260096,0.0363919205067093,24.3511480450965,0.886185043904261,17.4563128613012,0.0494858490178816,0.863840462663256,34.1027858099599,0.0293231176353911
1164,NaN,NaN,NaN,14.0607861176303,0.0664888683297605,0.934885756788048,0.0365957315237986,24.3511480450965,0.891148076154626,17.4771734500524,0.0494858490178816,0.864872766608622,34.117444218464,0.0293105190880275
1165,NaN,NaN,NaN,14.1484990432364,0.0664888683297608,0.940717689949492,0.0365571322752612,24.3511480450965,0.890208140139062,17.4516814942566,0.0494858490178816,0.86361127553294,34.132096331752,0.0292979367654524
1166,NaN,NaN,NaN,13.9997662692421,0.0664888683297607,0.93082861612306,0.0367523849607739,24.3511480450965,0.894962767190184,17.5605576171465,0.0494858490178816,0.868999102911923,34.1467421579277,0.0292853706328711
1167,NaN,NaN,NaN,14.0613519639518,0.0664888683297606,0.934923379269612,0.0367050789777423,24.3511480450965,0.893810812193962,17.4422946443135,0.0494858490178816,0.863146759293903,34.1613817050774,0.0292728206555934
1168,NaN,NaN,NaN,13.8684325384889,0.0664888683297607,0.922096384991758,0.0361182019528679,24.3511480450965,0.879519682876979,17.2948212490831,0.0494858490178816,0.855848913123377,34.1760149812701,0.0292602867990326
1169,NaN,NaN,NaN,13.9381971789877,0.0664888683297605,0.926734956987953,0.0363488839819969,24.3511480450965,0.885137055119642,17.3457556028879,0.0494858490178815,0.858369442865585,34.1906419945575,0.0292477690287062
1170,NaN,NaN,NaN,13.9033060416506,0.0664888683297606,0.924415084751669,0.036316889045253,24.3511480450965,0.8843579416783,17.5106793868107,0.0494858490178816,0.866530836336244,34.2052627529741,0.0292352673102343
1171,NaN,NaN,NaN,13.9331017996262,0.0664888683297606,0.926396170980495,0.0364040195820428,24.3511480450965,0.886479670278917,17.4896309862964,0.0494858490178815,0.865489238366325,34.2198772645373,0.0292227816093402
1172,NaN,NaN,NaN,14.0082290683951,0.0664888683297607,0.931391298061646,0.0360947110706102,24.3511480450965,0.878947652925416,17.6062083195202,0.0494858490178815,0.871258166677146,34.2344855372474,0.0292103118918493
1173,NaN,NaN,NaN,14.0039547734495,0.0664888683297607,0.931107105027806,0.0359566136968554,24.3511480450965,0.875584823332473,17.5048934759048,0.0494858490178816,0.866244515622724,34.2490875790874,0.0291978581236892
1174,NaN,NaN,NaN,14.0063305439801,0.0664888683297609,0.931265067321805,0.0361996800379226,24.3511480450964,0.881503767788575,17.4716633662414,0.0494858490178815,0.864600095433073,34.2636833980236,0.029185420270889
1175,NaN,NaN,NaN,13.8161968273301,0.0664888683297607,0.918623291670409,0.0361693742144036,24.3511480450965,0.880765786193438,17.4569850708769,0.0494858490178815,0.863873727524828,34.2782730020052,0.0291729982995789
1176,NaN,NaN,NaN,13.9132164213747,0.0664888683297607,0.925074014684246,0.0359458294215288,24.3511480450965,0.875322213847434,17.4306747219202,0.0494858490178815,0.862571737568747,34.2928563989645,0.0291605921759902
1177,NaN,NaN,NaN,14.2752624175222,0.0664888683297607,0.949146043251411,0.036151260269509,24.3511480450966,0.880324690839633,17.4586679033818,0.0494858490178817,0.86395700392009,34.3074335968169,0.0291482018664544
1178,NaN,NaN,NaN,13.90579149136,0.0664888683297607,0.924580339490144,0.036088375092879,24.3511480450965,0.878793364593669,17.5086340471824,0.0494858490178816,0.866429620968213,34.322004603461,0.0291358273374033
1179,NaN,NaN,NaN,13.9425994051326,0.0664888683297608,0.927027656022462,0.0359785718496064,24.3511480450965,0.876119529560908,17.5233819095199,0.0494858490178815,0.867159431457178,34.3365694267788,0.0291234685553679
1180,NaN,NaN,NaN,13.7480106304885,0.0664888683297607,0.914089668606698,0.0358827467814144,24.3511480450966,0.873786079138935,17.57496275808,0.0494858490178815,0.869711953541238,34.3511280746353,0.0291111254869791
1181,NaN,NaN,NaN,13.4205039546676,0.0664888683297607,0.892314120360931,0.0358672618574481,24.3511480450965,0.873409003462963,17.5102694738442,0.0494858490178816,0.866510551445074,34.3656805548792,0.0290987980989663
1182,NaN,NaN,NaN,13.6623339812004,0.0664888683297605,0.908393125153246,0.0362280782353319,24.3511480450966,0.882195296497909,17.5395381149368,0.0494858490178816,0.867958934999141,34.3802268753422,0.0290864863581575
1183,NaN,NaN,NaN,13.9427586630946,0.0664888683297608,0.927038244904131,0.035935443811496,24.3511480450965,0.875069312319987,17.7073669664319,0.0494858490178817,0.876264088205077,34.3947670438397,0.029074190231479
1184,NaN,NaN,NaN,13.8729489722727,0.0664888683297608,0.922396677562929,0.0361022541496397,24.3511480450965,0.879131335559576,17.6228845416987,0.0494858490178814,0.872083403690061,34.4093010681705,0.0290619096859548
1185,NaN,NaN,NaN,13.9402651880547,0.0664888683297606,0.926872456570513,0.0358727551045973,24.3511480450966,0.873542770337544,17.4664016923007,0.0494858490178815,0.86433971703086,34.423828956117,0.0290496446887063
1186,NaN,NaN,NaN,14.1350355508491,0.0664888683297606,0.939822517576893,0.0362610010180232,24.3511480450964,0.882997004053277,17.4925901245057,0.0494858490178818,0.86563567383298,34.4383507154451,0.029037395206952
1187,NaN,NaN,NaN,14.0070469097184,0.0664888683297607,0.931312697669046,0.0360008245429682,24.3511480450965,0.876661408191361,17.646372911011,0.0494858490178814,0.873245745587525,34.4528663539044,0.0290251612080071
1188,NaN,NaN,NaN,13.7952541026947,0.0664888683297606,0.917230833609661,0.0359482701761717,24.3511480450965,0.875381649025086,17.7431177058856,0.0494858490178817,0.878033243899958,34.4673758792282,0.029012942659283
1189,NaN,NaN,NaN,13.7563882833969,0.0664888683297605,0.914646689267841,0.0361280325854098,24.3511480450965,0.879759070065385,17.7151443602483,0.0494858490178817,0.87664895914123,34.4818792991333,0.0290007395282871
1190,NaN,NaN,NaN,13.6532713024053,0.0664888683297607,0.907790557896127,0.0358654049946096,24.3511480450965,0.873363786721084,17.7454582241952,0.0494858490178815,0.878149066435646,34.4963766213207,0.0289885517826224
1191,NaN,NaN,NaN,14.5478726685393,0.0664888683297605,0.96727159033663,0.0359474468999688,24.3511480450966,0.875361601304387,17.6483799132353,0.0494858490178815,0.873345063796575,34.5108678534748,0.0289763793899872
1192,NaN,NaN,NaN,14.1482160992895,0.0664888683297608,0.940698877326658,0.0360091250782315,24.3511480450965,0.876863535754412,17.5816597111577,0.0494858490178816,0.870043357950123,34.5253530032641,0.0289642223181746
1193,NaN,NaN,NaN,14.0380411189981,0.0664888683297607,0.933373467568833,0.0359318776063711,24.3511480450965,0.874982471131033,17.7321768275918,0.0494858490178814,0.877491825248585,34.5398320783411,0.0289520805350722
1194,NaN,NaN,NaN,14.1313580421581,0.0664888683297605,0.939578004185754,0.0355017158106012,24.3511480450966,0.864507537558898,17.6792888294003,0.0494858490178815,0.874874617755222,34.554305086342,0.0289399540086616
1195,NaN,NaN,NaN,13.861670995669,0.0664888683297606,0.921646817661497,0.035669269247762,24.3511480450965,0.868587656112662,17.621995151985,0.0494858490178816,0.872039391484968,34.5687720348872,0.0289278427070186
1196,NaN,NaN,NaN,13.9744705064398,0.0664888683297607,0.929146729480798,0.0356614542534251,24.3511480450965,0.868397352028593,17.6920654903456,0.0494858490178815,0.875506881669714,34.5832329315812,0.028915746598312
1197,NaN,NaN,NaN,13.9075795812647,0.0664888683297608,0.924699227564376,0.0362658491112395,24.3511480450965,0.883115060688925,17.7408358423788,0.0494858490178816,0.877920323946979,34.5976877840124,0.028903665650804
1198,NaN,NaN,NaN,13.7042992722614,0.0664888683297609,0.911183349865028,0.0356441757086253,24.3511480450965,0.867976599626168,17.7068566350446,0.0494858490178816,0.876238834023088,34.6121365997536,0.0288915998328494
1199,NaN,NaN,NaN,14.1122519595919,0.0664888683297606,0.93830766237771,0.0356309835202071,24.3511480450965,0.867655354692957,17.7386264446958,0.0494858490178817,0.877810990026819,34.6265793863616,0.0288795491128954
1200,NaN,NaN,NaN,14.2013211614158,0.0664888683297607,0.944229772810023,0.0361465721972852,24.3511480450965,0.880210530898863,17.7557975265531,0.0494858490178816,0.878660715591081,34.6410161513775,0.0288675134594813
1201,NaN,NaN,NaN,14.2377362870264,0.0664888683297605,0.946650973301951,0.036016628870577,24.3511480450965,0.877046261712719,17.8084734993263,0.0494858490178817,0.88126743082661,34.6554469023269,0.0288554928412381
1202,NaN,NaN,NaN,14.1266275865982,0.0664888683297606,0.939263481548895,0.0359893827172942,24.3511480450965,0.876382786600469,17.6079307179272,0.0494858490178816,0.87134340102467,34.6698716467194,0.0288434872268881
1203,NaN,NaN,NaN,13.9760354251752,0.0664888683297607,0.929250779156548,0.0357875400067832,24.3511480450965,0.871467684874993,17.8310141117104,0.0494858490178815,0.882382872167817,34.6842903920492,0.0288314965852446
1204,NaN,NaN,NaN,14.1481920031708,0.0664888683297608,0.940697275202995,0.036188022283477,24.3511480450965,0.881219888084201,17.7591912069808,0.0494858490178815,0.878828654748339,34.6987031457949,0.0288195208852117
1205,NaN,NaN,NaN,14.1762549763497,0.066488868329761,0.942563150531633,0.0354944756464377,24.3511480450965,0.864331231249477,17.8079191208901,0.0494858490178815,0.881239996939015,34.7131099154196,0.0288075600957839
1206,NaN,NaN,NaN,14.2472127589401,0.0664888683297607,0.947281053195256,0.0357346073809263,24.3511480450966,0.87017871466634,17.8182074563774,0.0494858490178816,0.881749123955583,34.7275107083707,0.0287956141860453
1207,NaN,NaN,NaN,14.2040981091558,0.0664888683297608,0.944414408922665,0.0356963185165012,24.3511480450965,0.869246336860243,17.745582541262,0.0494858490178816,0.878155218371245,34.7419055320804,0.0287836831251702
1208,NaN,NaN,NaN,14.0635290445911,0.0664888683297608,0.935068130897582,0.035957639667667,24.3511480450965,0.875609806899596,17.7070630850301,0.0494858490178815,0.876249050375902,34.7562943939655,0.0287717668824218
1209,NaN,NaN,NaN,14.5161658310499,0.0664888683297607,0.965163438593652,0.035909466483368,24.3511480450965,0.874436734556927,17.6743993581167,0.0494858490178816,0.874632658117506,34.7706773014274,0.0287598654271525
1210,NaN,NaN,NaN,13.9316503294296,0.0664888683297608,0.926299664369713,0.0352659914784335,24.3511480450965,0.858767379448447,17.714314240626,0.0494858490178816,0.87660787996693,34.7850542618522,0.0287479787288034
1211,NaN,NaN,NaN,14.158625479243,0.0664888683297607,0.941390985219784,0.0354649708567306,24.3511480450965,0.863612755747281,17.7377238901739,0.0494858490178814,0.877766326350014,34.7994252826106,0.0287361067569039
1212,NaN,NaN,NaN,14.2234681251878,0.0664888683297607,0.945702299368157,0.0352283827405136,24.3511480450965,0.857851563503571,17.7527289892981,0.0494858490178815,0.878508866419772,34.8137903710584,0.0287242494810713
1213,NaN,NaN,NaN,13.8065947292331,0.0664888683297608,0.917984859034347,0.0357608786794042,24.3511480450967,0.870818450944914,17.8467402794931,0.0494858490178816,0.883161094932341,34.828149534536,0.0287124068710107
1214,NaN,NaN,NaN,14.314498206548,0.0664888683297611,0.951754786461768,0.0356399297502443,24.3511480450965,0.86787320566504,17.7080900144856,0.0494858490178816,0.876299868851889,34.8425027803687,0.0287005788965146
1215,NaN,NaN,NaN,14.3488821076904,0.0664888683297608,0.954040933137487,0.0351482395124705,24.3511480450965,0.85589998389268,17.8466181146329,0.0494858490178816,0.883155049500514,34.8568501158667,0.0286887655274623
1216,NaN,NaN,NaN,13.7528360100783,0.0664888683297611,0.914410502634893,0.0354090174071854,24.3511480450965,0.862250225013773,17.9448013412027,0.0494858490178816,0.888013729826636,34.8711915483254,0.0286769667338202
1217,NaN,NaN,NaN,14.554898711236,0.0664888683297609,0.967738743964381,0.0354732067280208,24.3511480450965,0.863813308668347,17.8675191367963,0.0494858490178817,0.884189354327613,34.8855270850248,0.0286651824856408
1218,NaN,NaN,NaN,NaN,NaN,NaN,0.035674976643753,24.3511480450965,0.86872663775739,17.9092437216686,0.0494858490178814,0.886254130834931,34.8998567332303,0.0286534127530626
1219,NaN,NaN,NaN,NaN,NaN,NaN,0.035498367998675,24.3511480450965,0.864426014495053,17.7394364517757,0.0494858490178815,0.877851073914877,34.9141805001922,0.0286416575063102
1220,NaN,NaN,NaN,NaN,NaN,NaN,0.0354257189174862,24.3511480450965,0.862656925963682,17.9044881303165,0.0494858490178817,0.886018796359298,34.928498393146,0.0286299167156934
1221,NaN,NaN,NaN,NaN,NaN,NaN,0.0350163237769079,24.3511480450965,0.852687684286516,17.9247788044276,0.0494858490178816,0.887022897594832,34.9428104193123,0.0286181903516071
1222,NaN,NaN,NaN,NaN,NaN,NaN,0.0353691183544789,24.3511480450965,0.861278637274458,17.709929254092,0.0494858490178816,0.876390885185359,34.9571165858971,0.0286064783845312
1223,NaN,NaN,NaN,NaN,NaN,NaN,0.0352802660163248,24.3511480450965,0.859114980833914,17.934376130032,0.0494858490178818,0.887497829400664,34.9714169000914,0.0285947807850298
1224,NaN,NaN,NaN,NaN,NaN,NaN,0.0350950572750153,24.3511480450966,0.854604935355041,18.0002177522464,0.0494858490178815,0.890756057976659,34.9857113690718,0.0285830975237515
1225,NaN,NaN,NaN,NaN,NaN,NaN,0.0353471678726099,24.3511480450967,0.86074411784081,17.8332898036247,0.0494858490178815,0.882495486714299,35,0.0285714285714286
1226,NaN,NaN,NaN,NaN,NaN,NaN,0.0350577725035128,24.3511480450965,0.853697008364354,17.8723191185469,0.0494858490178815,0.884426885499809,35.0142828000232,0.028559773898877
1227,NaN,NaN,NaN,NaN,NaN,NaN,0.0353195199924775,24.3511480450966,0.860070860218567,17.8252661728656,0.0494858490178816,0.882098430533981,35.028559776274,0.0285481334769959
1228,NaN,NaN,NaN,NaN,NaN,NaN,0.0351359654806781,24.3511480450965,0.855601097127393,17.9140059719006,0.0494858490178818,0.886489794830907,35.0428309358705,0.0285365072767675
1229,NaN,NaN,NaN,NaN,NaN,NaN,0.0349980363587374,24.3511480450965,0.852242364659285,17.8273146163573,0.0494858490178816,0.882199799499333,35.0570962859162,0.0285248952692565
1230,NaN,NaN,NaN,NaN,NaN,NaN,0.0352880758529846,24.3511480450965,0.859305159322625,17.8201705286351,0.0494858490178815,0.881846268252939,35.0713558335004,0.0285132974256101
1231,NaN,NaN,NaN,NaN,NaN,NaN,0.0354126701506607,24.3511480450965,0.86233917351091,17.9047916036863,0.0494858490178817,0.886033813996658,35.0856095856977,0.0285017137170574
1232,NaN,NaN,NaN,NaN,NaN,NaN,0.0351219736994944,24.3511480450965,0.855260381192376,17.9156852775162,0.0494858490178816,0.88657289669505,35.0998575495685,0.0284901441149095
1233,NaN,NaN,NaN,NaN,NaN,NaN,0.0349884973600596,24.3511480450965,0.85201007909028,17.9215384492468,0.0494858490178819,0.88686254586759,35.1140997321589,0.0284785885905587
1234,NaN,NaN,NaN,NaN,NaN,NaN,0.0358627699238446,24.3511480450965,0.873299619722774,17.9433224043425,0.0494858490178816,0.887940543380463,35.1283361405006,0.0284670471154786
1235,NaN,NaN,NaN,NaN,NaN,NaN,0.0350028851622504,24.3511480450965,0.852360438591471,17.9965033313505,0.0494858490178815,0.890572246705012,35.1425667816112,0.0284555196612236
1236,NaN,NaN,NaN,NaN,NaN,NaN,0.035215578318216,24.3511480450965,0.857539761120568,17.9485361048399,0.0494858490178815,0.8881985477761,35.1567916624939,0.0284440061994287
1237,NaN,NaN,NaN,NaN,NaN,NaN,0.035221371434598,24.3511480450964,0.857680830155226,18.0129650992102,0.0494858490178815,0.891386871263884,35.1710107901379,0.0284325067018092
1238,NaN,NaN,NaN,NaN,NaN,NaN,0.0347382065708733,24.3511480450965,0.84591521102848,18.0789687988585,0.0494858490178815,0.894653120379301,35.1852241715184,0.0284210211401602
1239,NaN,NaN,NaN,NaN,NaN,NaN,0.0347018660587649,24.3511480450964,0.845030277838092,17.9802367452115,0.0494858490178816,0.889767280879304,35.1994318135961,0.0284095494863568
1240,NaN,NaN,NaN,NaN,NaN,NaN,0.0350095247690264,24.3511480450965,0.852522120639036,17.93365181562,0.0494858490178817,0.887461986087033,35.213633723318,0.0283980917123532
1241,NaN,NaN,NaN,NaN,NaN,NaN,0.0347857507948326,24.3511480450965,0.847072967464801,17.9926149313172,0.0494858490178816,0.890379825928047,35.2278299076171,0.028386647790183
1242,NaN,NaN,NaN,NaN,NaN,NaN,0.0346486327930765,24.3511480450965,0.843733986704392,17.9385340767991,0.0494858490178816,0.887703588926604,35.2420203734122,0.0283752176919583
1243,NaN,NaN,NaN,NaN,NaN,NaN,0.0348565191386171,24.3511480450965,0.848796257881204,18.0006731847788,0.0494858490178815,0.890778595442193,35.2562051276084,0.02836380138987
1244,NaN,NaN,NaN,NaN,NaN,NaN,0.0347719725151308,24.3511480450965,0.846737450535977,18.1819243943689,0.0494858490178816,0.899747965434279,35.2703841770968,0.0283523988561871
1245,NaN,NaN,NaN,NaN,NaN,NaN,0.0346330081291764,24.3511480450964,0.843353508200601,17.9997222838081,0.0494858490178815,0.890731539300325,35.2845575287547,0.0283410100632568
1246,NaN,NaN,NaN,NaN,NaN,NaN,0.0344890254412856,24.3511480450965,0.839847364451845,17.9248542048218,0.0494858490178816,0.887026628847349,35.2987251894456,0.0283296349835037
1247,NaN,NaN,NaN,NaN,NaN,NaN,0.0345393227832311,24.3511480450965,0.841072162471837,17.9272384926164,0.0494858490178816,0.887144617353171,35.3128871660192,0.02831827358943
1248,NaN,NaN,NaN,NaN,NaN,NaN,0.0346233830546347,24.3511480450965,0.843119126585495,18.0211513009436,0.0494858490178817,0.891791972406898,35.3270434653114,0.0283069258536149
1249,NaN,NaN,NaN,NaN,NaN,NaN,0.0345940424360107,24.3511480450965,0.842404648837648,17.9620767160584,0.0494858490178816,0.888868616418471,35.3411940941446,0.0282955917487146
1250,NaN,NaN,NaN,NaN,NaN,NaN,0.0347006395020917,24.3511480450965,0.845000409774959,18.0328205440161,0.0494858490178815,0.892369434807731,35.3553390593274,0.0282842712474619
1251,NaN,NaN,NaN,NaN,NaN,NaN,0.034941305455515,24.3511480450965,0.850860902036185,18.1051424715535,0.0494858490178816,0.895948346794528,35.3694783676548,0.0282729643226657
1252,NaN,NaN,NaN,NaN,NaN,NaN,0.0346485383885381,24.3511480450965,0.843731687845503,18.1665224109233,0.0494858490178814,0.898985785206911,35.3836120259083,0.0282616709472111
1253,NaN,NaN,NaN,NaN,NaN,NaN,0.03419147519395,24.3511480450965,0.832601674328121,17.9266420900163,0.0494858490178816,0.887115103864147,35.3977400408557,0.0282503910940588
1254,NaN,NaN,NaN,NaN,NaN,NaN,0.0348497841870096,24.3511480450965,0.848632254077534,18.19224712618,0.0494858490178815,0.900258794582134,35.4118624192515,0.0282391247362452
1255,NaN,NaN,NaN,NaN,NaN,NaN,0.0342452625086632,24.3511480450965,0.833911457191652,18.1568156751535,0.0494858490178815,0.898505439146153,35.4259791678367,0.0282278718468818
1256,NaN,NaN,NaN,NaN,NaN,NaN,0.0351284561401571,24.3511480450965,0.855418236064647,17.9757374319406,0.0494858490178816,0.889544628542095,35.4400902933387,0.028216632399155
1257,NaN,NaN,NaN,NaN,NaN,NaN,0.0346771382900096,24.3511480450965,0.844428128280305,18.0389472178328,0.0494858490178817,0.892672618463214,35.4541958024717,0.0282054063663259
1258,NaN,NaN,NaN,NaN,NaN,NaN,0.0345500588382989,24.3511480450964,0.841333597738207,18.1605696948808,0.0494858490178815,0.898691209999585,35.4682957019364,0.02819419372173
1259,NaN,NaN,NaN,NaN,NaN,NaN,0.0346903917893564,24.3511480450965,0.844750866205019,17.9432821744144,0.0494858490178817,0.887938552568316,35.4823899984203,0.0281829944387771
1260,NaN,NaN,NaN,NaN,NaN,NaN,0.0344006399961576,24.3511480450966,0.837695077392507,18.2122122870074,0.0494858490178815,0.901246787516455,35.4964786985977,0.0281718084909506
1261,NaN,NaN,NaN,NaN,NaN,NaN,0.0346063371051194,24.3511480450965,0.842704038145279,18.0316640517635,0.0494858490178815,0.892312204806732,35.5105618091294,0.0281606358518076
1262,NaN,NaN,NaN,NaN,NaN,NaN,0.0343291600194765,24.3511480450965,0.835954457898081,18.0719297858908,0.0494858490178816,0.894304788846347,35.5246393366632,0.0281494764949788
1263,NaN,NaN,NaN,NaN,NaN,NaN,0.0344741202207263,24.3511480450966,0.839484405219363,18.1860959360026,0.0494858490178815,0.899954397713734,35.5387112878337,0.0281383303941676
1264,NaN,NaN,NaN,NaN,NaN,NaN,0.034704551659172,24.3511480450965,0.845095675291199,17.9601417072137,0.0494858490178814,0.888772860862933,35.5527776692624,0.0281271975231506
1265,NaN,NaN,NaN,NaN,NaN,NaN,0.0345451459463378,24.3511480450966,0.841213963178739,18.1795332313108,0.0494858490178815,0.899629636700205,35.5668384875575,0.0281160778557767
1266,NaN,NaN,NaN,NaN,NaN,NaN,0.0346318486181474,24.3511480450965,0.843325272775878,18.1257983262852,0.0494858490178814,0.896970519303118,35.5808937493144,0.0281049713659671
1267,NaN,NaN,NaN,NaN,NaN,NaN,0.034786941803479,24.3511480450965,0.847101969892675,17.9811131684473,0.0494858490178815,0.889810651427226,35.5949434611154,0.0280938780277154
1268,NaN,NaN,NaN,NaN,NaN,NaN,0.0349905851672139,24.3511480450965,0.852060919591385,18.1340143724281,0.0494858490178815,0.897377097322071,35.6089876295297,0.0280827978150865
1269,NaN,NaN,NaN,NaN,NaN,NaN,0.0343838184545563,24.3511480450966,0.837285453542623,18.2269533877257,0.0494858490178816,0.901976263400958,35.6230262611138,0.0280717307022173
1270,NaN,NaN,NaN,NaN,NaN,NaN,0.034654813646821,24.3511480450965,0.843884497588969,18.2420344086994,0.0494858490178815,0.902722560527899,35.6370593624109,0.0280606766633157
1271,NaN,NaN,NaN,NaN,NaN,NaN,0.0341023381742237,24.3511480450965,0.830431085564468,18.1739096477912,0.0494858490178816,0.899351348895218,35.6510869399518,0.0280496356726607
1272,NaN,NaN,NaN,NaN,NaN,NaN,0.0347953154281113,24.3511480450966,0.847305877265771,18.096283704179,0.0494858490178816,0.895509963169753,35.665109000254,0.0280386077046022
1273,NaN,NaN,NaN,NaN,NaN,NaN,0.0346340937531422,24.3511480450965,0.84337994439052,18.2652617613549,0.0494858490178816,0.903871985794494,35.6791255498225,0.0280275927335605
1274,NaN,NaN,NaN,NaN,NaN,NaN,0.0341045784605568,24.3511480450965,0.830485639108626,18.14182463111,0.0494858490178816,0.897763594603994,35.6931365951495,0.0280165907340263
1275,NaN,NaN,NaN,NaN,NaN,NaN,0.0348470365219893,24.3511480450965,0.848565345279847,18.1818595837965,0.0494858490178816,0.899744758228078,35.7071421427142,0.0280056016805602
1276,NaN,NaN,NaN,NaN,NaN,NaN,0.0345178054547075,24.3511480450965,0.840548190819424,18.1934031740127,0.0494858490178816,0.900316002590638,35.7211421989835,0.0279946255477927
1277,NaN,NaN,NaN,NaN,NaN,NaN,0.0342815168356907,24.3511480450965,0.834794291676373,18.2917675932622,0.0494858490178816,0.905183649390354,35.7351367704113,0.0279836623104239
1278,NaN,NaN,NaN,NaN,NaN,NaN,0.0346253200818972,24.3511480450966,0.843166295423133,18.2188978784033,0.0494858490178816,0.901577629682869,35.749125863439,0.027972711943223
1279,NaN,NaN,NaN,NaN,NaN,NaN,0.0342950018364197,24.3511480450965,0.835122666925515,18.3103164503562,0.0494858490178816,0.906101555331959,35.7631094844953,0.0279617744210284
1280,NaN,NaN,NaN,NaN,NaN,NaN,0.0345710571100805,24.3511480450965,0.841844929763057,18.2919011259188,0.0494858490178815,0.905190257367235,35.7770876399966,0.0279508497187474
1281,NaN,NaN,NaN,NaN,NaN,NaN,0.0338375600399695,24.3511480450965,0.823983434018141,18.2629090056944,0.0494858490178816,0.903755557683102,35.7910603363466,0.0279399378113556
1282,NaN,NaN,NaN,NaN,NaN,NaN,0.0340183403526775,24.3511480450965,0.82838564217653,18.2944646753017,0.0494858490178817,0.905317116784954,35.8050275799363,0.0279290386738973
1283,NaN,NaN,NaN,NaN,NaN,NaN,0.0340902656269691,24.3511480450966,0.830137105178992,18.3163497191834,0.0494858490178815,0.906400116762223,35.8189893771446,0.0279181522814845
1284,NaN,NaN,NaN,NaN,NaN,NaN,0.0345739494414266,24.3511480450966,0.841915361351864,18.2341514233513,0.0494858490178816,0.902332464305154,35.8329457343378,0.0279072786092974
1285,NaN,NaN,NaN,NaN,NaN,NaN,0.034505313956655,24.3511480450965,0.840244008501042,18.30400019384,0.0494858490178816,0.905788990015642,35.8468966578698,0.0278964176325835
1286,NaN,NaN,NaN,NaN,NaN,NaN,0.0343389684839078,24.3511480450964,0.836193305267541,18.150080483143,0.0494858490178815,0.89817214245121,35.8608421540822,0.027885569326658
1287,NaN,NaN,NaN,NaN,NaN,NaN,0.034305488922076,24.3511480450965,0.835378039500891,18.1602180404592,0.0494858490178816,0.898673808081975,35.8747822293042,0.027874733666903
1288,NaN,NaN,NaN,NaN,NaN,NaN,0.0351177621121733,24.3511480450965,0.855157824206016,18.3100738666439,0.0494858490178816,0.906089550870998,35.8887168898527,0.0278639106287676
1289,NaN,NaN,NaN,NaN,NaN,NaN,0.0337641865211569,24.3511480450965,0.822196704598943,18.2449523602367,0.0494858490178815,0.902866957837117,35.9026461420325,0.0278531001877676
1290,NaN,NaN,NaN,NaN,NaN,NaN,0.0343380103616595,24.3511480450965,0.836169973890828,18.3435504549764,0.0494858490178817,0.907746168266856,35.9165699921359,0.0278423023194852
1291,NaN,NaN,NaN,NaN,NaN,NaN,0.0342538306553451,24.3511480450965,0.834120101399976,18.1296702447002,0.0494858490178816,0.897162124473214,35.9304884464434,0.0278315169995688
1292,NaN,NaN,NaN,NaN,NaN,NaN,0.0342468057600358,24.3511480450965,0.833949037134296,18.2086866717296,0.0494858490178817,0.90107231945113,35.9444015112229,0.0278207442037329
1293,NaN,NaN,NaN,NaN,NaN,NaN,0.0336059318180595,24.3511480450966,0.818343020894989,18.3001847977106,0.0494858490178815,0.905600181898836,35.9583091927304,0.0278099839077575
1294,NaN,NaN,NaN,NaN,NaN,NaN,0.0342358018660794,24.3511480450965,0.833681079683491,18.3382293450192,0.0494858490178815,0.907482848622903,35.9722114972099,0.0277992360874883
1295,NaN,NaN,NaN,NaN,NaN,NaN,0.0337171267035316,24.3511480450965,0.821050744012976,18.1797943768833,0.0494858490178815,0.899642559710579,35.9861084308932,0.0277885007188364
1296,NaN,NaN,NaN,NaN,NaN,NaN,0.0338148691793272,24.3511480450966,0.823430885511374,18.3309603857709,0.0494858490178815,0.907123138003026,36,0.0277777777777778
1297,NaN,NaN,NaN,NaN,NaN,NaN,0.0338561424750253,24.3511480450965,0.824435937645222,18.276344154235,0.0494858490178815,0.904420407415313,36.0138862107382,0.0277670672403533
1298,NaN,NaN,NaN,NaN,NaN,NaN,0.0346452010083265,24.3511480450965,0.843650418805885,18.4358673524777,0.0494858490178815,0.912314548318403,36.0277670693036,0.0277563690826684
1299,NaN,NaN,NaN,NaN,NaN,NaN,0.0341364701799701,24.3511480450965,0.831262239089474,18.3276337237907,0.0494858490178815,0.906958515310542,36.0416425818802,0.0277456832808931
1300,NaN,NaN,NaN,NaN,NaN,NaN,0.0336642572364812,24.3511480450965,0.819763311793766,18.4427367230208,0.0494858490178816,0.912654484951947,36.0555127546399,0.0277350098112615
1301,NaN,NaN,NaN,NaN,NaN,NaN,0.0344746891494235,24.3511480450965,0.839498259286294,18.4236765523267,0.0494858490178815,0.911711276222724,36.0693775937429,0.0277243486500714
1302,NaN,NaN,NaN,NaN,NaN,NaN,0.0340798257490473,24.3511480450964,0.829882882166141,18.3263268922154,0.0494858490178816,0.906893845640512,36.0832371053374,0.0277136997736847
1303,NaN,NaN,NaN,NaN,NaN,NaN,0.0345248732257004,24.3511480450965,0.840720299157221,18.366453354691,0.0494858490178821,0.908879537704212,36.0970912955601,0.0277030631585265
1304,NaN,NaN,NaN,NaN,NaN,NaN,0.0335005311376403,24.3511480450965,0.815776393322045,18.4830907095774,0.0494858490178816,0.914651436237956,36.1109401705356,0.0276924387810856
1305,NaN,NaN,NaN,NaN,NaN,NaN,0.034694960237009,24.3511480450965,0.844862113150143,18.4538559248437,0.0494858490178816,0.913204728094556,36.1247837363769,0.0276818266179133
1306,NaN,NaN,NaN,NaN,NaN,NaN,0.0340404358816596,24.3511480450965,0.828923693673911,18.5065754007105,0.0494858490178816,0.915813596117602,36.1386219991853,0.0276712266456243
1307,NaN,NaN,NaN,NaN,NaN,NaN,0.0341842003687611,24.3511480450965,0.832424523982943,18.5261402815515,0.0494858490178815,0.916781780856952,36.1524549650504,0.0276606388408955
1308,NaN,NaN,NaN,NaN,NaN,NaN,0.0338099744110067,24.3511480450965,0.823311692283349,18.7528013806145,0.0494858490178815,0.927998297783409,36.1662826400502,0.0276500631804666
1309,NaN,NaN,NaN,NaN,NaN,NaN,0.0342444912363559,24.3511480450965,0.833892675825512,18.5852036065632,0.0494858490178816,0.919704579640975,36.1801050302511,0.0276394996411391
1310,NaN,NaN,NaN,NaN,NaN,NaN,0.0339192255767547,24.3511480450965,0.825972083594581,18.4898375788819,0.0494858490178816,0.914985310793705,36.1939221417077,0.0276289481997769
1311,NaN,NaN,NaN,NaN,NaN,NaN,0.0346252907493413,24.3511480450964,0.843165581141717,18.5549827550422,0.0494858490178814,0.91820907514541,36.2077339804633,0.0276184088333054
1312,NaN,NaN,NaN,NaN,NaN,NaN,0.0336783467433784,24.3511480450965,0.820106407462104,18.4926159331575,0.0494858490178815,0.915122800013901,36.2215405525497,0.0276078815187116
1313,NaN,NaN,NaN,NaN,NaN,NaN,0.0334451109145975,24.3511480450965,0.814426847266037,18.5026771225947,0.0494858490178817,0.915620686515334,36.2353418639869,0.0275973662330441
1314,NaN,NaN,NaN,NaN,NaN,NaN,0.0340660264043843,24.3511480450965,0.829546852281327,18.4975908024099,0.0494858490178816,0.915368985642611,36.2491379207837,0.0275868629534123
1315,NaN,NaN,NaN,NaN,NaN,NaN,0.0339528080021752,24.3511480450965,0.826789854207705,18.4503332892458,0.0494858490178817,0.913030407481212,36.2629287289375,0.0275763716569867
1316,NaN,NaN,NaN,NaN,NaN,NaN,0.0339070120931788,24.3511480450964,0.825674671247873,18.6334213485801,0.0494858490178814,0.9220906755424,36.2767142944341,0.0275658923209986
1317,NaN,NaN,NaN,NaN,NaN,NaN,0.0335548793236247,24.3511480450965,0.817099834044934,18.5430379709468,0.0494858490178817,0.917617977363119,36.2904946232481,0.0275554249227396
1318,NaN,NaN,NaN,NaN,NaN,NaN,0.0336441512204557,24.3511480450966,0.819273707220935,18.6200338099636,0.0494858490178816,0.921428181827711,36.3042697213427,0.027544969439562
1319,NaN,NaN,NaN,NaN,NaN,NaN,0.0338912920878029,24.3511480450965,0.825291871069699,18.4904477300602,0.0494858490178817,0.915015504642793,36.3180395946698,0.0275345258488778
1320,NaN,NaN,NaN,NaN,NaN,NaN,0.0332441195054536,24.3511480450965,0.80953247570618,18.4669466424756,0.0494858490178816,0.913852533370822,36.3318042491699,0.027524094128159
1321,NaN,NaN,NaN,NaN,NaN,NaN,0.033338722328916,24.3511480450965,0.811836163065801,18.5724381832096,0.0494858490178814,0.919072871828244,36.3455636907725,0.0275136742549375
1322,NaN,NaN,NaN,NaN,NaN,NaN,0.0334235901824128,24.3511480450965,0.813902792730569,18.4674859877887,0.0494858490178817,0.913879223331561,36.3593179253957,0.0275032662068046
1323,NaN,NaN,NaN,NaN,NaN,NaN,0.0333744618625035,24.3511480450966,0.812706461739253,18.333293256621,0.0494858490178816,0.907238582097695,36.3730669589464,0.0274928699614107
1324,NaN,NaN,NaN,NaN,NaN,NaN,0.0333162328163152,24.3511480450965,0.811288517614993,18.4824623057582,0.0494858490178815,0.914620339141436,36.3868107973205,0.0274824854964656
1325,NaN,NaN,NaN,NaN,NaN,NaN,0.0331558994312838,24.3511480450965,0.807384215619523,18.5285542451691,0.0494858490178816,0.91690123789607,36.4005494464026,0.0274721127897378
1326,NaN,NaN,NaN,NaN,NaN,NaN,0.0331863050021695,24.3511480450965,0.808124626177556,18.5210541103021,0.0494858490178817,0.916530087354429,36.4142829120662,0.0274617518190545
1327,NaN,NaN,NaN,NaN,NaN,NaN,0.0332750672094887,24.3511480450965,0.810286087828799,18.5357985008881,0.0494858490178815,0.917259726040824,36.428011200174,0.0274514025623014
1328,NaN,NaN,NaN,NaN,NaN,NaN,0.0334140084928296,24.3511480450965,0.813669467589008,18.7244038609186,0.0494858490178816,0.926593022411259,36.4417343165772,0.0274410649974226
1329,NaN,NaN,NaN,NaN,NaN,NaN,0.0334874591471972,24.3511480450965,0.815458075347521,18.5762455839972,0.0494858490178816,0.919261284288775,36.4554522671164,0.0274307391024201
1330,NaN,NaN,NaN,NaN,NaN,NaN,0.0328793113029528,24.3511480450964,0.800648977159015,18.5707838614819,0.0494858490178815,0.918991006313003,36.4691650576209,0.0274204248553541
1331,NaN,NaN,NaN,NaN,NaN,NaN,0.0335564053587082,24.3511480450965,0.817136994751176,18.6825460011822,0.0494858490178816,0.924521650684128,36.4828726939094,0.0274101222343421
1332,NaN,NaN,NaN,NaN,NaN,NaN,0.0338289462729477,24.3511480450965,0.823773678902166,18.4485787530748,0.0494858490178816,0.91294358276916,36.4965751817893,0.0273998312175595
1333,NaN,NaN,NaN,NaN,NaN,NaN,0.03396583249757,24.3511480450965,0.827107015623276,18.7568881013502,0.0494858490178815,0.928200532628713,36.5102725270574,0.0273895517832388
1334,NaN,NaN,NaN,NaN,NaN,NaN,0.0327183961875262,24.3511480450965,0.796730509360572,18.6280377812733,0.0494858490178816,0.921824265143483,36.5239647354993,0.0273792839096697
1335,NaN,NaN,NaN,NaN,NaN,NaN,0.0337592996183119,24.3511480450965,0.822077702904282,18.5822305211907,0.0494858490178817,0.919557453987116,36.5376518128902,0.0273690275751987
1336,NaN,NaN,NaN,NaN,NaN,NaN,0.0328396876255629,24.3511480450964,0.799684095124803,18.5408961091892,0.0494858490178815,0.917511985515561,36.5513337649941,0.0273587827582291
1337,NaN,NaN,NaN,NaN,NaN,NaN,0.0337655080637094,24.3511480450965,0.82222888567729,18.6692648676012,0.0494858490178817,0.923864422512957,36.5650105975644,0.027348549437221
1338,NaN,NaN,NaN,NaN,NaN,NaN,0.034377025946929,24.3511480450965,0.837120048183795,18.6046912226385,0.0494858490178816,0.920668940867794,36.5786823163438,0.0273383275906904
1339,NaN,NaN,NaN,NaN,NaN,NaN,0.0329583289748735,24.3511480450965,0.80257314818614,18.6903624648472,0.0494858490178815,0.924908455024908,36.592348927064,0.0273281171972098
1340,NaN,NaN,NaN,NaN,NaN,NaN,0.0323510506932989,24.3511480450965,0.787785224846945,18.7227515338122,0.0494858490178815,0.926511255601542,36.6060104354463,0.0273179182354077
1341,NaN,NaN,NaN,NaN,NaN,NaN,0.032639581140155,24.3511480450965,0.794811272473856,18.613857084716,0.0494858490178816,0.921122521334682,36.6196668472011,0.027307730683968
1342,NaN,NaN,NaN,NaN,NaN,NaN,0.0335895957850701,24.3511480450966,0.817945219737195,18.6316524168416,0.0494858490178816,0.922003138453471,36.6333181680284,0.0272975545216307
1343,NaN,NaN,NaN,NaN,NaN,NaN,0.0334417311779515,24.3511480450965,0.81434454679862,18.6198948860513,0.0494858490178815,0.921421307059956,36.6469644036174,0.0272873897271909
1344,NaN,NaN,NaN,NaN,NaN,NaN,0.034453922867222,24.3511480450965,0.838992576474061,18.7006736790752,0.0494858490178816,0.925418714215389,36.6606055596467,0.027277236279499
1345,NaN,NaN,NaN,NaN,NaN,NaN,0.0322019827374333,24.3511480450965,0.78415524898488,18.6163134214607,0.0494858490178816,0.921244075243967,36.6742416417845,0.0272670941574606
1346,NaN,NaN,NaN,NaN,NaN,NaN,0.0328750893141034,24.3511480450965,0.800546166883502,18.6108521533954,0.0494858490178816,0.920973819757044,36.6878726556883,0.0272569633400359
1347,NaN,NaN,NaN,NaN,NaN,NaN,0.0345130867131759,24.3511480450966,0.840433284045801,18.7408992434823,0.0494858490178815,0.927409310422296,36.7014986070051,0.0272468438062399
1348,NaN,NaN,NaN,NaN,NaN,NaN,0.036022589412065,24.3511480450965,0.877191407740923,18.4751118290449,0.0494858490178816,0.914256594560595,36.7151195013716,0.0272367355351422
1349,NaN,NaN,NaN,NaN,NaN,NaN,0.0338511704311099,24.3511480450965,0.824314862667754,18.6546892376537,0.0494858490178816,0.923143135090032,36.7287353444139,0.0272266385058665
1350,NaN,NaN,NaN,NaN,NaN,NaN,0.0347628044874476,24.3511480450965,0.846514198536583,18.6839791207023,0.0494858490178815,0.924592569820325,36.7423461417477,0.0272165526975909
1351,NaN,NaN,NaN,NaN,NaN,NaN,0.0346046235766326,24.3511480450965,0.842662311759418,18.6415118488015,0.0494858490178815,0.922491040814839,36.7559518989782,0.0272064780895472
1352,NaN,NaN,NaN,NaN,NaN,NaN,0.0346477961604226,24.3511480450965,0.843713613738782,18.6771337471975,0.0494858490178815,0.924253820700595,36.7695526217005,0.0271964146610211
1353,NaN,NaN,NaN,NaN,NaN,NaN,0.0351754580582991,24.3511480450965,0.856562786731725,18.6313304420936,0.0494858490178814,0.921987205259704,36.783148315499,0.0271863623913518
1354,NaN,NaN,NaN,NaN,NaN,NaN,0.0347047412056473,24.3511480450965,0.845100290965478,18.7653312499769,0.0494858490178815,0.928618349006891,36.7967389859482,0.0271763212599322
1355,NaN,NaN,NaN,NaN,NaN,NaN,0.0350135665120483,24.3511480450965,0.85262054172172,18.7179667591884,0.0494858490178815,0.926274476966922,36.8103246386119,0.0271662912462081
1356,NaN,NaN,NaN,NaN,NaN,NaN,0.0343487763630091,24.3511480450965,0.836432138383546,18.7323507143244,0.0494858490178817,0.926986279199066,36.8239052790439,0.0271562723296784
1357,NaN,NaN,NaN,NaN,NaN,NaN,0.0329537291937956,24.3511480450966,0.802461138236136,18.7138421871677,0.0494858490178814,0.926070369018642,36.8374809127877,0.0271462644898952
1358,NaN,NaN,NaN,NaN,NaN,NaN,0.034908589669619,24.3511480450965,0.850064235090421,18.7178740331489,0.0494858490178815,0.926269888340131,36.8510515453766,0.0271362677064629
1359,NaN,NaN,NaN,NaN,NaN,NaN,0.0344644087937807,24.3511480450965,0.839247920824081,18.7852643795865,0.0494858490178816,0.929604756849205,36.8646171823335,0.0271262819590386
1360,NaN,NaN,NaN,NaN,NaN,NaN,0.0346569266287632,24.3511480450965,0.843935951125061,18.7381707910952,0.0494858490178815,0.927274290639417,36.8781778291715,0.027116307227332
1361,NaN,NaN,NaN,NaN,NaN,NaN,0.0353626989808389,24.3511480450967,0.861122318156597,18.4300857592939,0.0494858490178816,0.912028441271026,36.8917334913934,0.0271063434911047
1362,NaN,NaN,NaN,NaN,NaN,NaN,0.034669982779922,24.3511480450965,0.844253883394827,18.7036360291086,0.0494858490178815,0.92556530862188,36.9052841744919,0.0270963907301702
1363,NaN,NaN,NaN,NaN,NaN,NaN,0.0352313782033168,24.3511480450965,0.857924506461753,18.7646860045945,0.0494858490178816,0.928586418491319,36.9188298839495,0.0270864489243943
1364,NaN,NaN,NaN,NaN,NaN,NaN,0.0340270884951313,24.3511480450965,0.828598669488544,18.7791354992584,0.0494858490178814,0.929301464002641,36.9323706252388,0.0270765180536941
1365,NaN,NaN,NaN,NaN,NaN,NaN,0.0343156249995344,24.3511480450965,0.835624864623675,18.7467354861397,0.0494858490178816,0.927698121845275,36.9459064038223,0.0270665980980383
1366,NaN,NaN,NaN,NaN,NaN,NaN,0.0329175905711326,24.3511480450964,0.801581121285518,18.7237754089325,0.0494858490178815,0.926561922931157,36.9594372251527,0.027056689037447
1367,NaN,NaN,NaN,NaN,NaN,NaN,0.0340783644262359,24.3511480450965,0.829847297278023,18.8359782813479,0.0494858490178816,0.932114377334878,36.9729630946723,0.0270467908519914
1368,NaN,NaN,NaN,NaN,NaN,NaN,0.034609260529172,24.3511480450966,0.842775226877186,18.9378009072956,0.0494858490178815,0.937153156429128,36.9864840178139,0.0270369035217938
1369,NaN,NaN,NaN,NaN,NaN,NaN,0.0342385164873907,24.3511480450967,0.833747183828934,18.9260207548661,0.0494858490178816,0.936570205584599,37,0.027027027027027
1370,NaN,NaN,NaN,NaN,NaN,NaN,0.0354002578254105,24.3511480450965,0.862036919141157,18.7736967132608,0.0494858490178816,0.929032321059924,37.0135110466435,0.027017161347915
1371,NaN,NaN,NaN,NaN,NaN,NaN,0.0332236314173717,24.3511480450965,0.809033567240138,19.0474728962741,0.0494858490178814,0.942580367917209,37.0270171631472,0.0270073064647318
1372,NaN,NaN,NaN,NaN,NaN,NaN,0.0348917177764886,24.3511480450965,0.849653385123002,18.8645055085671,0.0494858490178815,0.933526071393943,37.0405183549043,0.0269974623578019
1373,NaN,NaN,NaN,NaN,NaN,NaN,0.0350717369044027,24.3511480450966,0.854037057557789,18.8241502293167,0.0494858490178816,0.931529056137887,37.0540146272978,0.0269876290075002
1374,NaN,NaN,NaN,NaN,NaN,NaN,0.0348194715735707,24.3511480450964,0.847894107140047,18.9669935427781,0.0494858490178815,0.93859777878105,37.0675059857013,0.0269778063942513
1375,NaN,NaN,NaN,NaN,NaN,NaN,0.0343009120380296,24.3511480450965,0.835266587119892,18.9237379572238,0.0494858490178816,0.936457239405133,37.0809924354783,0.0269679944985297
1376,NaN,NaN,NaN,NaN,NaN,NaN,0.034075735430623,24.3511480450965,0.829783278216639,18.9824008322476,0.0494858490178815,0.939360221581515,37.0944739819828,0.0269581933008596
1377,NaN,NaN,NaN,NaN,NaN,NaN,0.0366032644130098,24.3511480450964,0.891331510655011,18.8897689859551,0.0494858490178814,0.934776256021632,37.1079506305589,0.0269484027818148
1378,NaN,NaN,NaN,NaN,NaN,NaN,0.0368208516186108,24.3511480450966,0.896630008911327,18.9326549206966,0.0494858490178814,0.936898502913243,37.1214223865412,0.0269386229220183
1379,NaN,NaN,NaN,NaN,NaN,NaN,0.0361189811138978,24.3511480450966,0.879538656342574,18.5637282869263,0.0494858490178815,0.918641855215813,37.1348892552543,0.0269288537021423
1380,NaN,NaN,NaN,NaN,NaN,NaN,0.0346791045575884,24.3511480450965,0.844476009153215,18.5521413291665,0.0494858490178816,0.918068464773537,37.1483512420134,0.0269190951029083
1381,NaN,NaN,NaN,NaN,NaN,NaN,0.0350268641806492,24.3511480450965,0.852944355218478,18.9425346534254,0.0494858490178815,0.937387409875395,37.1618083521241,0.0269093471050862
1382,NaN,NaN,NaN,NaN,NaN,NaN,0.0344595625663154,24.3511480450965,0.839129909621612,18.9161461336721,0.0494858490178816,0.93608155157108,37.1752605908822,0.0268996096894951
1383,NaN,NaN,NaN,NaN,NaN,NaN,0.0348088157294025,24.3511480450967,0.84763462510117,18.7883096074992,0.0494858490178815,0.929755452537918,37.1887079635741,0.0268898828370022
1384,NaN,NaN,NaN,NaN,NaN,NaN,0.0340210229124073,24.3511480450965,0.82845096558565,18.8719529422864,0.0494858490178816,0.93389461397455,37.2021504754766,0.0268801665285235
1385,NaN,NaN,NaN,NaN,NaN,NaN,0.0349749653449792,24.3511480450966,0.851680558987711,18.8730614130815,0.0494858490178816,0.933949467592958,37.2155881318568,0.026870460745023
1386,NaN,NaN,NaN,NaN,NaN,NaN,0.0334441242616392,24.3511480450966,0.814402821133785,18.9910211027217,0.0494858490178816,0.939786802984693,37.2290209379726,0.0268607654675127
1387,NaN,NaN,NaN,NaN,NaN,NaN,0.0337481912809923,24.3511480450964,0.821807202137677,18.8353037694596,0.0494858490178816,0.932080998541416,37.2424488990721,0.0268510806770527
1388,NaN,NaN,NaN,NaN,NaN,NaN,0.0349627180523616,24.3511480450966,0.851382323352028,18.9734355453553,0.0494858490178815,0.93891656674796,37.2558720203943,0.0268414063547509
1389,NaN,NaN,NaN,NaN,NaN,NaN,0.0346312812297712,24.3511480450965,0.84331145621753,18.9497867631132,0.0494858490178816,0.937746286680471,37.2692903071684,0.0268317424817627
1390,NaN,NaN,NaN,NaN,NaN,NaN,0.0338983132544973,24.3511480450965,0.825462844539323,18.5789728883577,0.0494858490178815,0.919396247260585,37.2827037646145,0.026822089039291
1391,NaN,NaN,NaN,NaN,NaN,NaN,0.0332656192906309,24.3511480450965,0.810056020157971,18.9277436777734,0.0494858490178814,0.936655465887455,37.296112397943,0.0268124460085859
1392,NaN,NaN,NaN,NaN,NaN,NaN,0.0342428664490126,24.3511480450965,0.833853110388373,19.1558040633226,0.0494858490178816,0.947941227693706,37.3095162123553,0.0268028133709449
1393,NaN,NaN,NaN,NaN,NaN,NaN,0.0331855793671951,24.3511480450965,0.808106956132868,19.0623901596432,0.0494858490178815,0.943318561360057,37.322915213043,0.0267931911077122
1394,NaN,NaN,NaN,NaN,NaN,NaN,0.0334557235109078,24.3511480450965,0.814685276169933,19.0833889006903,0.0494858490178815,0.944357701889077,37.3363094051889,0.026783579200279
1395,NaN,NaN,NaN,NaN,NaN,NaN,0.0354000784488926,24.3511480450965,0.862032551117014,18.9032319742774,0.0494858490178814,0.935442483429079,37.3496987939662,0.0267739776300833
1396,NaN,NaN,NaN,NaN,NaN,NaN,0.0350732081342866,24.3511480450966,0.854072883694502,19.0787427258213,0.0494858490178816,0.944127781981,37.3630833845388,0.0267643863786095
1397,NaN,NaN,NaN,NaN,NaN,NaN,0.0344534118003033,24.3511480450967,0.838980131407867,19.2518616809512,0.0494858490178816,0.95269472045669,37.3764631820615,0.0267548054273883
1398,NaN,NaN,NaN,NaN,NaN,NaN,0.0344595734923505,24.3511480450966,0.839130175683113,19.0296984959465,0.0494858490178816,0.941700786626218,37.3898381916798,0.026745234757997
1399,NaN,NaN,NaN,NaN,NaN,NaN,0.0338079298180322,24.3511480450964,0.823261904097134,18.9602283870434,0.0494858490178815,0.938262999305783,37.4032084185301,0.0267356743520587
1400,NaN,NaN,NaN,NaN,NaN,NaN,0.0351839330377249,24.3511480450966,0.856769162210405,19.0115582812913,0.0494858490178815,0.940803102702638,37.4165738677394,0.0267261241912424
1401,NaN,NaN,NaN,NaN,NaN,NaN,0.0346458180959932,24.3511480450963,0.843665445599008,18.8201595807754,0.0494858490178814,0.931331575506688,37.4299345444258,0.0267165842572632
1402,NaN,NaN,NaN,NaN,NaN,NaN,0.03395171684078,24.3511480450965,0.826763283175029,19.0726420576693,0.0494858490178814,0.943825885237918,37.4432904536981,0.0267070545318817
1403,NaN,NaN,NaN,NaN,NaN,NaN,0.0341811904922685,24.3511480450965,0.832351230034878,19.0480190507201,0.0494858490178815,0.942607394833663,37.4566416006561,0.0266975349969038
1404,NaN,NaN,NaN,NaN,NaN,NaN,0.0352386880167699,24.3511480450965,0.858102508811331,19.0046272332826,0.0494858490178815,0.940460113907339,37.4699879903904,0.0266880256341812
1405,NaN,NaN,NaN,NaN,NaN,NaN,0.0349168275207287,24.3511480450964,0.850264836222363,19.2109832287294,0.0494858490178815,0.950671815541955,37.4833296279826,0.0266785264256104
1406,NaN,NaN,NaN,NaN,NaN,NaN,0.0336307842246288,24.3511480450965,0.818948205526631,18.8218190511338,0.0494858490178815,0.931413695806292,37.4966665185054,0.0266690373531332
1407,NaN,NaN,NaN,NaN,NaN,NaN,0.0368070285959251,24.3511480450964,0.896293402439471,18.8510099088929,0.0494858490178814,0.932858230186059,37.5099986670221,0.0266595583987364
1408,NaN,NaN,NaN,NaN,NaN,NaN,0.034609384790883,24.3511480450965,0.842778252792504,19.0453732379967,0.0494858490178816,0.942476464544707,37.5233260785874,0.0266500895444513
1409,NaN,NaN,NaN,NaN,NaN,NaN,0.034492549206506,24.3511480450964,0.839933172180402,18.5914830350972,0.0494858490178816,0.920015322493328,37.5366487582469,0.0266406307723541
1410,NaN,NaN,NaN,NaN,NaN,NaN,0.0339151061889829,24.3511480450964,0.82587177177309,18.7904134401905,0.0494858490178815,0.92985956248484,37.5499667110372,0.0266311820645654
1411,NaN,NaN,NaN,NaN,NaN,NaN,0.0350899242366775,24.3511480450965,0.854479939978554,18.9853797146575,0.0494858490178815,0.939507634106689,37.5632799419859,0.0266217434032501
1412,NaN,NaN,NaN,NaN,NaN,NaN,0.0344960848358501,24.3511480450965,0.840019268813998,18.7971279457792,0.0494858490178815,0.930191835494632,37.5765884561119,0.0266123147706175
1413,NaN,NaN,NaN,NaN,NaN,NaN,0.035545941557633,24.3511480450966,0.865584485272271,19.0480124326768,0.0494858490178815,0.942607067334174,37.589892258425,0.0266028961489207
1414,NaN,NaN,NaN,NaN,NaN,NaN,0.0367311748430808,24.3511480450964,0.894446276474179,19.1327295215085,0.0494858490178815,0.946799364401332,37.6031913539263,0.0265934875204571
1415,NaN,NaN,NaN,NaN,NaN,NaN,0.0370459273082545,24.3511480450966,0.902110860351193,19.0166029766613,0.0494858490178814,0.941052743736055,37.6164857476081,0.0265840888675675
1416,NaN,NaN,NaN,NaN,NaN,NaN,0.0382921957332759,24.3511480450965,0.932458927272812,19.1608302533631,0.0494858490178815,0.948189952975185,37.6297754444536,0.0265747001726367
1417,NaN,NaN,NaN,NaN,NaN,NaN,0.0337514012412869,24.3511480450968,0.821885368356043,19.2392882008919,0.0494858490178816,0.952072511120847,37.6430604494374,0.0265653214180928
1418,NaN,NaN,NaN,NaN,NaN,NaN,0.0339775870847015,24.3511480450968,0.827393253314737,19.257702673148,0.0494858490178815,0.952983766914652,37.6563407675255,0.0265559525864072
1419,NaN,NaN,NaN,NaN,NaN,NaN,0.0354549935982526,24.3511480450965,0.863369798049001,19.056962673269,0.0494858490178816,0.943049977588794,37.6696164036747,0.0265465936600949
1420,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2458338495587,0.0494858490178816,0.952396428102495,37.6828873628335,0.0265372446217138
1421,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.0658123763895,0.0494858490178815,0.943487912661268,37.6961536499415,0.0265279054538646
1422,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.0725223308535,0.0494858490178814,0.943819960454788,37.7094152699296,0.026518576139191
1423,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1659410959434,0.0494858490178817,0.94844286735947,37.72267222772,0.0265092566603795
1424,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1853557657397,0.0494858490178816,0.949403618777739,37.7359245282264,0.026499947000159
1425,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2755598350011,0.0494858490178816,0.953867443730007,37.7491721763537,0.0264906471413009
1426,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1060997518633,0.0494858490178816,0.945481567641295,37.7624151769984,0.0264813570666188
1427,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,18.6614327324194,0.0494858490178815,0.923476842653856,37.7756535350482,0.0264720767589686
1428,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1286546396326,0.0494858490178815,0.946597715412059,37.7888872553824,0.0264628062012482
1429,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3542991546811,0.0494858490178815,0.957763925815463,37.8021163428716,0.0264535453763972
1430,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4944296385493,0.0494858490178815,0.964698401782964,37.8153408023781,0.0264442942673973
1431,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3396407176008,0.0494858490178816,0.957038540611267,37.8285606387555,0.0264350528572715
1432,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2554581376927,0.0494858490178815,0.952872694171996,37.841775856849,0.0264258211290845
1433,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1307421401793,0.0494858490178814,0.946701017148934,37.8549864614954,0.0264165990659424
1434,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3330878038969,0.0494858490178815,0.956714264113089,37.868192457523,0.0264073866509923
1435,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2815572984391,0.0494858490178815,0.954164233300187,37.8813938497516,0.0263981838674227
1436,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3038330840417,0.0494858490178817,0.955266569463278,37.8945906429928,0.026388990698463
1437,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.311380461156,0.0494858490178816,0.955640057827637,37.9077828420497,0.0263798071273832
1438,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3189844592186,0.0494858490178815,0.95601634812769,37.9209704517171,0.0263706331374945
1439,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4665746855811,0.0494858490178815,0.963319975785979,37.9341534767813,0.0263614687121482
1440,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3423225400636,0.0494858490178814,0.957171252872754,37.9473319220206,0.0263523138347365
1441,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5111962010773,0.0494858490178815,0.965528109364773,37.9605057922046,0.0263431684886916
1442,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3792144991058,0.0494858490178814,0.958996882787889,37.973675092095,0.0263340326574862
1443,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1349483282439,0.0494858490178816,0.946909163936445,37.9868398264452,0.0263249063246328
1444,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1647592145038,0.0494858490178814,0.948384380952988,38,0.0263157894736842
1445,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2928693663971,0.0494858490178816,0.954724020587242,38.0131556174964,0.0263066820882328
1446,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.447920171616,0.0494858490178815,0.9623968413244,38.0263066836631,0.0262975841519109
1447,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3268468778195,0.0494858490178816,0.956405426587492,38.0394532032205,0.0262884956483901
1448,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4933547026553,0.0494858490178815,0.964645207667608,38.0525951808809,0.0262794165613818
1449,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4988559081028,0.0494858490178814,0.964917439489799,38.0657326213486,0.0262703468746367
1450,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2461828313018,0.0494858490178816,0.952413697760347,38.0788655293195,0.0262612865719445
1451,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.392671975642,0.0494858490178817,0.959662837439925,38.0919939094818,0.0262522356371343
1452,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,18.6627448702117,0.0494858490178815,0.923541774906538,38.1051177665153,0.0262431940540739
1453,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.340938705524,0.0494858490178815,0.95710277264566,38.1182371050918,0.0262341618066702
1454,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.422935313327,0.0494858490178816,0.961160444399379,38.1313519298752,0.0262251388788688
1455,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.465503892627,0.0494858490178816,0.963266986687527,38.1444622455213,0.0262161252546538
1456,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6667964750059,0.0494858490178815,0.973228121027548,38.1575680566778,0.026207120918048
1457,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.505978333762,0.0494858490178816,0.965269898770619,38.1706693679846,0.0261981258531123
1458,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.313236909269,0.0494858490178815,0.955731925738663,38.1837661840736,0.0261891400439462
1459,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5624993005789,0.0494858490178816,0.968066886800864,38.1968585095686,0.0261801634746872
1460,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5614467323594,0.0494858490178815,0.968014799568866,38.2099463490856,0.0261711961295107
1461,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3906136656013,0.0494858490178816,0.959560980220016,38.2230297072328,0.0261622379926302
1462,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4006276407001,0.0494858490178815,0.960056530279826,38.2361085886103,0.0261532890482971
1463,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.2111262635574,0.0494858490178816,0.950678893741862,38.2491829978106,0.0261443492808001
1464,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1884462564703,0.0494858490178817,0.949556554335426,38.262252939418,0.0261354186744658
1465,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1769232800206,0.0494858490178815,0.948986330062598,38.2753184180093,0.0261264972136582
1466,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3303453740718,0.0494858490178815,0.956578552644823,38.2883794381533,0.0261175848827785
1467,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3096617956669,0.0494858490178816,0.955555008206726,38.3014360044111,0.0261086816662652
1468,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5215173067745,0.0494858490178816,0.966038858043004,38.314488121336,0.026099787548594
1469,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5201888322895,0.0494858490178815,0.965973117355214,38.3275357934736,0.0260909025142775
1470,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1773767483724,0.0494858490178816,0.94900877032899,38.3405790253616,0.0260820265478651
1471,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5140414488413,0.0494858490178814,0.965668908866038,38.3536178215302,0.026073159633943
1472,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1969792148635,0.0494858490178816,0.949978815026144,38.3666521865018,0.0260643017571343
1473,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7586184208348,0.0494858490178815,0.977772007975361,38.379682124791,0.0260554529020984
1474,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.663337065776,0.0494858490178815,0.973056929224704,38.3927076409049,0.0260466130535312
1475,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5303889936304,0.0494858490178816,0.966477880999289,38.405728739343,0.0260377821961648
1476,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4913778583288,0.0494858490178814,0.964547381847733,38.4187454245971,0.0260289603147677
1477,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1768048224945,0.0494858490178816,0.948980468091344,38.4317577011513,0.0260201473941444
1478,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4313319947314,0.0494858490178816,0.961575961307612,38.4447655734822,0.0260113434191354
1479,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3481019173062,0.0494858490178817,0.957457250262403,38.4577690460588,0.0260025483746172
1480,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5112541418931,0.0494858490178815,0.965530976615237,38.4707681233427,0.0259937622455018
1481,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3368860468181,0.0494858490178816,0.956902223388821,38.4837628097877,0.0259849850167371
1482,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5205781675792,0.0494858490178815,0.965992383942579,38.4967531098403,0.0259762166733066
1483,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4261423416119,0.0494858490178816,0.961319146916885,38.5097390279394,0.0259674572002289
1484,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6439349611299,0.0494858490178815,0.972096799603553,38.5227205685164,0.0259587065825582
1485,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.4923172428089,0.0494858490178816,0.964593868086293,38.5356977359954,0.0259499648053841
1486,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6480024739401,0.0494858490178818,0.972298083928368,38.5486705347928,0.0259412318538309
1487,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3916631622319,0.0494858490178816,0.959612915451822,38.5616389693177,0.0259325077130583
1488,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3412245653231,0.0494858490178815,0.957116918660518,38.5746030439718,0.0259237923682606
1489,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8058169438822,0.0494858490178817,0.980107666960756,38.5875627631495,0.0259150858046672
1490,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6997990925388,0.0494858490178816,0.974861283575977,38.6005181312376,0.025906388007542
1491,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3586493741465,0.0494858490178814,0.957979200119118,38.6134691526156,0.0258976989621835
1492,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.1615246830726,0.0494858490178814,0.948224317418937,38.6264158316559,0.0258890186539249
1493,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5047649851009,0.0494858490178814,0.965209855181962,38.6393581727233,0.0258803470681335
1494,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5981881693103,0.0494858490178816,0.969832980770523,38.6522961801754,0.0258716841902111
1495,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8184749314709,0.0494858490178816,0.980734058223439,38.6652298583624,0.0258630300055936
1496,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.9046520694627,0.0494858490178815,0.984998607062893,38.6781592116274,0.025854384499751
1497,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6723810286273,0.0494858490178815,0.973504477404884,38.6910842443062,0.0258457476581872
1498,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8484564978497,0.0494858490178815,0.982217721490578,38.7040049607273,0.0258371194664401
1499,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7079125168336,0.0494858490178815,0.975262783265645,38.7169213652119,0.0258284999100813
1500,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0161580014134,0.0494858490178816,0.990516572776005,38.7298334620742,0.0258198889747161
1501,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7864841575294,0.0494858490178815,0.979150967614204,38.742741255621,0.0258112866459834
1502,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.9768838413161,0.0494858490178816,0.988573057619124,38.7556447501522,0.0258026929095554
1503,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7364588150454,0.0494858490178815,0.976675421068975,38.7685439499603,0.0257941077511379
1504,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7890343798624,0.0494858490178816,0.979277167531539,38.7814388593306,0.0257855311564698
1505,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1494563493827,0.0494858490178815,0.997112954697949,38.7943294825416,0.0257769631113233
1506,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0683391115727,0.0494858490178814,0.993098799314932,38.8072158238645,0.0257684036015037
1507,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.5728073344581,0.0494858490178815,0.968576988609075,38.8200978875633,0.0257598526128489
1508,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.9467365696493,0.0494858490178815,0.987081194285119,38.8329756778952,0.0257513101312302
1509,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8138758003389,0.0494858490178816,0.980506466314631,38.8458491991101,0.0257427761425514
1510,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.9849947484668,0.0494858490178815,0.988974432745782,38.8587184554509,0.0257342506327489
1511,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.17552565523,0.0494858490178815,0.998403016431107,38.8715834511536,0.0257257335877919
1512,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8247931295787,0.0494858490178815,0.981046719621064,38.8844441904472,0.025717224993682
1513,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8657933339865,0.0494858490178817,0.983075649546098,38.8973006775534,0.025708724836453
1514,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.783063819636,0.0494858490178815,0.978981709289621,38.9101529166874,0.0257002331021714
1515,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7388809995817,0.0494858490178814,0.976795284927229,38.9230009120571,0.0256917497769354
1516,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8107565812498,0.0494858490178815,0.980352109109733,38.9358446678636,0.0256832748468757
1517,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.6464894411155,0.0494858490178815,0.972223210214447,38.9486841883009,0.0256748082981548
1518,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0708410499676,0.0494858490178816,0.9932226098606,38.9615194775563,0.0256663501169673
1519,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.7803577104206,0.0494858490178814,0.978847795177559,38.9743505398102,0.0256579002895393
1520,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0295457576574,0.0494858490178816,0.991179077260188,38.9871773792359,0.0256494588021289
1521,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0366267126722,0.0494858490178816,0.99152948433095,39,0.0256410256410256
1522,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.8972661360283,0.0494858490178814,0.984633107876102,39.0128184062623,0.0256326007925508
1523,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.9980021251896,0.0494858490178814,0.989618113826404,39.0256326021757,0.0256241842430569
1524,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.04909130868,0.0494858490178815,0.992146305447061,39.0384425918863,0.025615775978928
1525,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0728424816829,0.0494858490178815,0.993321652408275,39.0512483795333,0.0256073759865792
1526,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2800009783409,0.0494858490178817,1.00357306649668,39.0640499692492,0.0255989842524569
1527,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1666771584431,0.0494858490178814,0.997965141055071,39.0768473651598,0.0255906007630385
1528,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.051553736929,0.0494858490178815,0.992268160799606,39.0896405713841,0.0255822255048325
1529,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0820364758509,0.0494858490178815,0.993776625015546,39.1024295920343,0.0255738584643782
1530,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2493454807203,0.0494858490178816,1.00205605316985,39.1152144312159,0.0255654996282457
1531,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1843543046069,0.0494858490178814,0.9988399096412,39.1279950930277,0.0255571489830357
1532,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0124231863836,0.0494858490178815,0.990331752283328,39.1407715815619,0.0255488065153798
1533,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2323294491993,0.0494858490178816,1.00121400040312,39.1535439009038,0.0255404722119398
1534,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1345579475696,0.0494858490178815,0.996375694635214,39.1663120551323,0.0255321460594083
1535,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.0997973353043,0.0494858490178815,0.994655536224886,39.1790760483195,0.0255238280445078
1536,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.110107544722,0.0494858490178816,0.995165745691475,39.1918358845308,0.0255155181539914
1537,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2638230557548,0.0494858490178816,1.00277248826215,39.2045915678253,0.0255072163746424
1538,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1118279362944,0.0494858490178815,0.995250880729075,39.2173431022552,0.0254989226932738
1539,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1837700385607,0.0494858490178817,0.998810996739863,39.2300904918661,0.0254906370967291
1540,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1484521106034,0.0494858490178816,0.997063259089336,39.2428337406972,0.0254823595718813
1541,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2130621375397,0.0494858490178815,1.00026054112735,39.255572852781,0.0254740901056334
1542,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3719774664651,0.0494858490178816,1.00812460110118,39.2683078321437,0.0254658286849181
1543,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1694360705768,0.0494858490178815,0.998101668164376,39.2810386828047,0.0254575752966978
1544,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2768582581255,0.0494858490178813,1.00341754631857,39.293765408777,0.0254493299279644
1545,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1351293090298,0.0494858490178815,0.99640396894217,39.3064880140671,0.0254410925657392
1546,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3931908371107,0.0494858490178816,1.00917436275811,39.319206502675,0.0254328631970731
1547,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2428073736434,0.0494858490178814,1.00173250939017,39.3319208785943,0.0254246418090461
1548,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.1946039503097,0.0494858490178815,0.999347122060939,39.344631145812,0.0254164283887674
1549,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2189251921161,0.0494858490178815,1.0005506793609,39.3573373083089,0.0254082229233756
1550,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2213766767036,0.0494858490178815,1.00067199315707,39.3700393700591,0.0254000254000381
1551,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4275281507038,0.0494858490178815,1.01087357387425,39.3827373350304,0.0253918358059513
1552,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.166268998029,0.0494858490178816,0.997944942890448,39.3954312071844,0.0253836541283405
1553,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3380223149955,0.0494858490178816,1.00644430160217,39.4081209904761,0.0253754803544598
1554,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4129022057528,0.0494858490178816,1.01014979657067,39.4208066888541,0.025367314471592
1555,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2960157786211,0.0494858490178816,1.00436557248538,39.4334883062607,0.0253591564670487
1556,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4471465807521,0.0494858490178815,1.01184440854159,39.446165846632,0.0253510063281697
1557,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4931428813247,0.0494858490178814,1.01412057452711,39.4588393138977,0.0253428640423235
1558,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.240268971031,0.0494858490178817,1.00160689438176,39.4715087119811,0.025334729596907
1559,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3198192123878,0.0494858490178816,1.00554350561487,39.4841740447993,0.0253266029793453
1560,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4335708328652,0.0494858490178815,1.01117260113136,39.496835316263,0.0253184841770917
1561,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5503063981682,0.0494858490178814,1.01694935969095,39.5094925302768,0.0253103731776277
1562,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5170675848951,0.0494858490178815,1.01530450879579,39.522145690739,0.0253022699684629
1563,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5138484156343,0.0494858490178817,1.01514520547179,39.5347948015416,0.0252941745371347
1564,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3702830498836,0.0494858490178815,1.00804075145805,39.5474398665704,0.0252860868712087
1565,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5163711647292,0.0494858490178816,1.01527004585261,39.560080889705,0.0252780069582779
1566,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3851859803909,0.0494858490178818,1.00877823562706,39.5727178748188,0.0252699347859634
1567,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4777531550196,0.0494858490178815,1.01335900085475,39.585350825779,0.0252618703419138
1568,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5523997750104,0.0494858490178815,1.01705295222131,39.5979797464467,0.0252538136138053
1569,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2755736495682,0.0494858490178815,1.00335397637347,39.6106046406767,0.0252457645893414
1570,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5479990333679,0.0494858490178815,1.01683517778482,39.6232255123179,0.0252377232562534
1571,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5292538655455,0.0494858490178816,1.01590755724015,39.6358423652128,0.0252296896022997
1572,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4053656416513,0.0494858490178816,1.00977684329743,39.648455203198,0.0252216636152659
1573,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.2325940759591,0.0494858490178816,1.00122709568299,39.6610640301039,0.025213645282965
1574,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.495807048014,0.0494858490178816,1.01425241307765,39.6736688497547,0.0252056345932368
1575,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4661000924473,0.0494858490178814,1.01278233915969,39.6862696659689,0.0251976315339485
1576,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.3759143125423,0.0494858490178813,1.00831941927176,39.6988664825584,0.0251896360929939
1577,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4455187433561,0.0494858490178816,1.01176385362599,39.7114593033296,0.025181648258294
1578,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5928937601898,0.0494858490178815,1.01905683145802,39.7240481320824,0.0251736680177962
1579,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5635283399246,0.0494858490178817,1.01760365870444,39.7366329726111,0.025165695359475
1580,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4001294477138,0.0494858490178816,1.0095177257948,39.7492138287036,0.0251577302713314
1581,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4622674174773,0.0494858490178817,1.0125926759848,39.7617907041421,0.0251497727413928
1582,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.542558505771,0.0494858490178815,1.01656594865758,39.7743636027027,0.0251418227577135
1583,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5484108466439,0.0494858490178816,1.01685555671442,39.7869325281555,0.0251338803083737
1584,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5400316004415,0.0494858490178815,1.01644090260196,39.7994974842648,0.0251259453814803
1585,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.526382269395,0.0494858490178816,1.0157654538666,39.8120584747888,0.0251180179651664
1586,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5479811656676,0.0494858490178816,1.0168342935865,39.8246155034798,0.0251100980475913
1587,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4148577162622,0.0494858490178816,1.01024656666849,39.8371685740842,0.0251021856169402
1588,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.726933593742,0.0494858490178816,1.02568990642357,39.8497176903426,0.0250942806614248
1589,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5171804238115,0.0494858490178815,1.01531009272537,39.8622628559895,0.0250863831692823
1590,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5662773849056,0.0494858490178815,1.01773969752931,39.8748040747538,0.025078493128776
1591,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6803572899659,0.0494858490178815,1.0233850384871,39.8873413503583,0.025070610528195
1592,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6524701477511,0.0494858490178815,1.02200501957792,39.89987468652,0.0250627353558543
1593,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5280242060526,0.0494858490178814,1.01584670649614,39.9124040869502,0.0250548676000943
1594,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6359458440246,0.0494858490178816,1.02118730037858,39.9249295553543,0.0250470072492812
1595,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5566170277393,0.0494858490178816,1.01726164655312,39.9374510954317,0.0250391542918067
1596,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5974007399936,0.0494858490178816,1.01927986318013,39.9499687108764,0.0250313087160879
1597,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6390891312381,0.0494858490178815,1.02134284861505,39.9624824053762,0.0250234705105674
1598,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5988076424593,0.0494858490178816,1.01934948494313,39.9749921826134,0.025015639663713
1599,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5561362336655,0.0494858490178816,1.01723785405018,39.9874980462644,0.0250078161640178
1600,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4474275332495,0.0494858490178813,1.01185831171445,40,0.025
1601,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6170690148236,0.0494858490178816,1.0202531644588,40.0124980474851,0.0249921911602031
1602,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5918588612537,0.0494858490178816,1.01900561860553,40.024992192379,0.0249843896331954
1603,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.4512253308761,0.0494858490178815,1.01204624895441,40.0374824383352,0.0249765954075703
1604,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7756335624496,0.0494858490178815,1.02809986572221,40.0499687890016,0.0249688084719461
1605,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7661526600868,0.0494858490178814,1.02763069521933,40.0624512480203,0.0249610288149659
1606,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6104383414506,0.0494858490178815,1.01992503995738,40.0749298190278,0.0249532564252975
1607,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6169678278544,0.0494858490178815,1.02024815713572,40.0874045056549,0.0249454912916334
1608,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7851459319504,0.0494858490178816,1.02857059340313,40.0998753115268,0.0249377334026908
1609,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7139104382725,0.0494858490178815,1.02504544451827,40.1123422402632,0.0249299827472114
1610,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7186408654657,0.0494858490178815,1.02527953372415,40.1248052954778,0.0249222393139613
1611,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6323446079415,0.0494858490178815,1.0210090901535,40.137264480779,0.0249145030917312
1612,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6611720981771,0.0494858490178814,1.02243564298286,40.1497197997695,0.0249067740693359
1613,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7868589428671,0.0494858490178817,1.02865536320273,40.1621712560464,0.0248990522356146
1614,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6545562429221,0.0494858490178816,1.02210825176859,40.1746188532013,0.0248913375794308
1615,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7899042159814,0.0494858490178816,1.02880606112828,40.1870625948202,0.024883630089672
1616,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.5737619981704,0.0494858490178816,1.01811007997129,40.1995024844836,0.0248759297552497
1617,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8007002260482,0.0494858490178816,1.02934031085244,40.2119385257662,0.0248682365650997
1618,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6447424751634,0.0494858490178814,1.02162260913898,40.2243707222375,0.0248605505081814
1619,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7598065161606,0.0494858490178816,1.02731665089916,40.2367990774614,0.0248528715734783
1620,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6175576812599,0.0494858490178815,1.02027734653229,40.2492235949962,0.0248451997499977
1621,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8389696632094,0.0494858490178815,1.03123410644179,40.2616442783948,0.0248375350267704
1622,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7893205227666,0.0494858490178816,1.02877717657397,40.2740611312045,0.0248298773928511
1623,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8072111384831,0.0494858490178815,1.02966250888216,40.2864741569674,0.0248222268373182
1624,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8614671378434,0.0494858490178815,1.03234741307481,40.2988833592198,0.0248145833492733
1625,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9351068609626,0.0494858490178816,1.03599153729481,40.3112887414927,0.0248069469178417
1626,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.906432420028,0.0494858490178816,1.03457255824005,40.3236903073119,0.0247993175321721
1627,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.905940385952,0.0494858490178816,1.03454820951606,40.3360880601974,0.0247916951814366
1628,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8555510795909,0.0494858490178816,1.03205465190935,40.348482003664,0.0247840798548305
1629,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7572932654565,0.0494858490178815,1.02719228055427,40.3608721412211,0.0247764715415722
1630,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6838226511601,0.0494858490178816,1.02355652482795,40.3732584763727,0.0247688702309035
1631,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6238987457619,0.0494858490178816,1.02059113949285,40.3856410126173,0.0247612759120891
1632,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8849910481474,0.0494858490178816,1.03351151374843,40.3980197534483,0.0247536885744169
1633,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.6077739596766,0.0494858490178816,1.01979319076319,40.4103947023535,0.0247461082071975
1634,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7856928099185,0.0494858490178817,1.02859765612369,40.4227658628155,0.0247385347997647
1635,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8014719096836,0.0494858490178816,1.02937849827231,40.4351332383115,0.0247309683414749
1636,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9650527739038,0.0494858490178816,1.03747343622132,40.4474968323134,0.0247234088217074
1637,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.955476208819,0.0494858490178816,1.03699953176743,40.4598566482878,0.0247158562298643
1638,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9611440287703,0.0494858490178815,1.03728000864979,40.4722126896961,0.02470831055537
1639,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9708426462618,0.0494858490178816,1.03775995297067,40.4845649599943,0.0247007717876719
1640,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1175524840314,0.0494858490178816,1.04502001385197,40.4969134626332,0.0246932399162397
1641,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9451519945692,0.0494858490178816,1.03648862925983,40.5092582010582,0.0246857149305656
1642,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9944056654736,0.0494858490178814,1.03892598898178,40.5215991787096,0.0246781968201642
1643,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8361707535437,0.0494858490178815,1.03109560002066,40.5339363990225,0.0246706855745724
1644,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7387271919844,0.0494858490178816,1.02627352264557,40.5462698654266,0.0246631811833495
1645,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.7054985596216,0.0494858490178813,1.02462917556139,40.5585995813465,0.0246556836360769
1646,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9342516460316,0.0494858490178815,1.03594921625786,40.5709255502016,0.0246481929223582
1647,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9689495082747,0.0494858490178815,1.03766626943006,40.5832477754061,0.0246407090318191
1648,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0664815266893,0.0494858490178816,1.04249272416774,40.5955662603689,0.0246332319541073
1649,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8543302655094,0.0494858490178815,1.03199423888804,40.6078810084939,0.0246257616788926
1650,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0439958674029,0.0494858490178816,1.04138000222722,40.6201920231798,0.0246182981958665
1651,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.129783957494,0.0494858490178816,1.045625298701,40.6324993078201,0.0246108414947426
1652,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0900429211133,0.0494858490178814,1.04365867977485,40.6448028658032,0.0246033915652561
1653,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0699548481489,0.0494858490178814,1.04266460442907,40.6571027005122,0.0245959483971641
1654,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2180510511654,0.0494858490178816,1.04999327077168,40.6693988153255,0.0245885119802452
1655,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8954667633931,0.0494858490178816,1.03402991341143,40.681691213616,0.0245810823042997
1656,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9780681188577,0.0494858490178817,1.03811751161663,40.6939798987516,0.0245736593591495
1657,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9939069608655,0.0494858490178815,1.03890131016084,40.7062648740952,0.024566243134638
1658,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0224971692503,0.0494858490178817,1.04031612089637,40.7185461430047,0.0245588336206301
1659,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0074341057487,0.0494858490178816,1.03957071241018,40.7308237088326,0.0245514308070118
1660,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1261487314841,0.0494858490178815,1.04544540645553,40.7430975749267,0.0245440346836908
1661,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.180161481609,0.0494858490178815,1.04811827325325,40.7553677446297,0.0245366452405958
1662,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.102463000001,0.0494858490178816,1.04427329792349,40.767634221279,0.0245292624676769
1663,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2584799052728,0.0494858490178817,1.05199392694201,40.7798970082074,0.0245218863549052
1664,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1187339479497,0.0494858490178815,1.04507847959705,40.7921561087423,0.024514516892273
1665,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2274443939137,0.0494858490178816,1.05045810831269,40.8044115262063,0.0245071540697936
1666,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0833962671811,0.0494858490178816,1.04332976446189,40.8166632639171,0.0244997978775013
1667,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2379426250387,0.0494858490178816,1.0509776221931,40.8289113251872,0.0244924483054512
1668,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2012074370909,0.0494858490178816,1.04915975022867,40.8411557133243,0.0244851053437196
1669,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1273971071421,0.0494858490178819,1.04550718338487,40.853396431631,0.0244777689824032
1670,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1459899827005,0.0494858490178816,1.04642726761756,40.8656334834051,0.0244704392116198
1671,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2357653658694,0.0494858490178815,1.05086987867457,40.8778668719394,0.0244631160215077
1672,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1367464612296,0.0494858490178815,1.04596984410965,40.8900966005217,0.0244557994022259
1673,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3046465690787,0.0494858490178815,1.05427852349676,40.9023226724351,0.024448489343954
1674,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1869651142947,0.0494858490178816,1.04845495679311,40.9145450909576,0.0244411858368922
1675,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.146120936138,0.0494858490178815,1.04643374795959,40.9267638593622,0.024433888871261
1676,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.263527605477,0.0494858490178815,1.05224371667219,40.9389789809174,0.0244265984373016
1677,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1125347295533,0.0494858490178816,1.04477170601146,40.9511904588865,0.0244193145252752
1678,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2126169799997,0.0494858490178815,1.04972436114642,40.9633982965281,0.0244120371254637
1679,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1592815858697,0.0494858490178815,1.04708501388519,40.9756024970958,0.024404766228169
1680,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0236945676164,0.0494858490178816,1.04037537517112,40.9878030638384,0.0243975018237133
1681,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2411391657711,0.0494858490178816,1.05113580572516,41,0.024390243902439
1682,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2464284313604,0.0494858490178816,1.05139754952353,41.0121933088198,0.0243829924547085
1683,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1942217654981,0.0494858490178814,1.04881405833894,41.024382993532,0.0243757474709044
1684,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1588875433362,0.0494858490178816,1.04706551435587,41.0365690573664,0.024368508941429
1685,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1801826919999,0.0494858490178816,1.04811932286745,41.0487515035476,0.0243612768567048
1686,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1395873976863,0.0494858490178814,1.04611043026221,41.0609303352956,0.0243540512071742
1687,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.22811059521,0.0494858490178815,1.05049107584945,41.0731055558257,0.0243468319832992
1688,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2965209497108,0.0494858490178816,1.05387642032354,41.0852771683483,0.0243396191755618
1689,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3132033267447,0.0494858490178817,1.0547019619147,41.097445176069,0.0243324127744636
1690,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2284579493828,0.0494858490178817,1.05050826496561,41.1096095821889,0.024325212770526
1691,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1642161429851,0.0494858490178815,1.04732920463357,41.1217703899042,0.0243180191542899
1692,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1975162750736,0.0494858490178815,1.04897708994238,41.1339276024063,0.0243108319163158
1693,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3785759713727,0.0494858490178816,1.05793698273666,41.146081222882,0.0243036510471837
1694,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3100360445781,0.0494858490178816,1.0545452262676,41.1582312545134,0.0242964765374931
1695,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1541080303903,0.0494858490178816,1.04682899609985,41.1703777004778,0.024289308377863
1696,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4379070052157,0.0494858490178815,1.06087302931949,41.182520563948,0.0242821465589316
1697,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.303574842848,0.0494858490178817,1.05422548821432,41.194659848092,0.0242749910713565
1698,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.206707703837,0.0494858490178818,1.04943193559843,41.206795556073,0.0242678419058145
1699,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.283007160078,0.0494858490178815,1.05320767897011,41.2189276910499,0.0242606990530017
1700,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2826623527503,0.0494858490178815,1.05319061588675,41.2310562561766,0.0242535625036333
1701,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3292915312163,0.0494858490178815,1.05549810037215,41.2431812546026,0.0242464322484436
1702,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3150656402982,0.0494858490178817,1.05479412008203,41.2553026894725,0.024239308278186
1703,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3548035929344,0.0494858490178816,1.05676058640647,41.2674205639267,0.0242321905836328
1704,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4097536650661,0.0494858490178816,1.0594798373795,41.2795348811006,0.0242250791555755
1705,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2585578210524,0.0494858490178816,1.0519977826705,41.2916456441252,0.0242179739848241
1706,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3662418123939,0.0494858490178817,1.05732661640768,41.3037528561268,0.024210875062208
1707,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3755499581046,0.0494858490178815,1.05778723790095,41.3158565202272,0.0242037823785748
1708,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4017014975945,0.0494858490178816,1.05908136903573,41.3279566395437,0.0241966959247914
1709,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2104809558418,0.0494858490178816,1.04961865817744,41.3400532171888,0.024189615691743
1710,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3382520109704,0.0494858490178814,1.05594151732038,41.3521462562707,0.0241825416703337
1711,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4662232652717,0.0494858490178815,1.06227428348937,41.3642357598929,0.0241754738514862
1712,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3851548693527,0.0494858490178815,1.0582625450888,41.3763217311544,0.0241684122261416
1713,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.396002261124,0.0494858490178816,1.05879933748023,41.3884041731498,0.0241613567852596
1714,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4614477610347,0.0494858490178815,1.06203796360771,41.4004830889689,0.0241543075198185
1715,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4094578588154,0.0494858490178816,1.05946519915604,41.4125584816973,0.0241472644208148
1716,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5019978191739,0.0494858490178816,1.06404461766246,41.424630354416,0.0241402274792634
1717,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4200258650612,0.0494858490178815,1.05998816591754,41.4366987102013,0.0241331966861976
1718,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5103384224354,0.0494858490178817,1.06445735949618,41.4487635521254,0.024126172032669
1719,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5248105486282,0.0494858490178815,1.06517352494792,41.4608248832558,0.0241191535097474
1720,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.585819261094,0.0494858490178816,1.06819259288178,41.4728827066554,0.0241121411085206
1721,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4324766680413,0.0494858490178817,1.06060430447397,41.4849370253831,0.0241051348200948
1722,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4596394306749,0.0494858490178816,1.06194847684456,41.4969878424929,0.024098134635594
1723,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4195211339613,0.0494858490178815,1.05996318887053,41.5090351610345,0.0240911405461605
1724,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2631213975641,0.0494858490178816,1.05222361512874,41.5210789840534,0.0240841525429544
1725,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4662340063537,0.0494858490178817,1.06227481502094,41.5331193145904,0.0240771706171538
1726,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5399201562915,0.0494858490178817,1.06592123671147,41.545156155682,0.0240701947599548
1727,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4703470817662,0.0494858490178816,1.0624783540498,41.5571895103603,0.0240632249625711
1728,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4270719610223,0.0494858490178816,1.06033684795844,41.5692193816531,0.0240562612162344
1729,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6127775501187,0.0494858490178815,1.06952664670223,41.5812457725836,0.0240493035121941
1730,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5002153867408,0.0494858490178816,1.06395641248019,41.5932686861708,0.0240423518417172
1731,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.473781297927,0.0494858490178815,1.06264829915223,41.6052881254294,0.0240354061960886
1732,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5523462620421,0.0494858490178814,1.06653615310451,41.6173040933696,0.0240284665666106
1733,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5494327279511,0.0494858490178816,1.06639197439639,41.6293165929973,0.0240215329446032
1734,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4578679399485,0.0494858490178816,1.06186081312193,41.641325627314,0.0240146053214037
1735,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5427208980351,0.0494858490178815,1.06605983379452,41.6533311993171,0.0240076836883672
1736,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6386692130927,0.0494858490178815,1.07080791762699,41.6653333119993,0.024000768036866
1737,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7220409753883,0.0494858490178815,1.0749336400683,41.6773319683494,0.0239938583582898
1738,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4967223454312,0.0494858490178817,1.06378355636533,41.6893271713517,0.0239869546440458
1739,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5635870261155,0.0494858490178817,1.06709241185831,41.7013189239861,0.0239800568855584
1740,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6143609697116,0.0494858490178816,1.06960500356514,41.7133072292284,0.0239731650742692
1741,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7266385397872,0.0494858490178816,1.075161154446,41.7252920900501,0.0239662792016371
1742,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7525171398589,0.0494858490178816,1.07644177894194,41.7372735094184,0.023959399259138
1743,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5921727488386,0.0494858490178815,1.06850700061704,41.7492514902962,0.0239525252382652
1744,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5613582907942,0.0494858490178818,1.0669821209987,41.7612260356422,0.0239456571305288
1745,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.496796519411,0.0494858490178815,1.06378722692769,41.7731971484108,0.0239387949274561
1746,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6905090197395,0.0494858490178816,1.07337325447183,41.7851648315524,0.0239319386205913
1747,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7008684909708,0.0494858490178816,1.07388590170108,41.7971290880127,0.0239250882014956
1748,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6981293521933,0.0494858490178815,1.0737503530931,41.8090899207337,0.023918243661747
1749,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4835830237371,0.0494858490178815,1.06313334587578,41.821047332653,0.0239114049929405
1750,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6710036094838,0.0494858490178815,1.07240801268488,41.8330013267038,0.0239045721866879
1751,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8657899198309,0.0494858490178816,1.08204717862947,41.8449519058154,0.0238977452346176
1752,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6368223372647,0.0494858490178815,1.07071652340861,41.8568990729127,0.0238909241283748
1753,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7538352903558,0.0494858490178816,1.07650700873841,41.8688428309166,0.0238841088596216
1754,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8674305753856,0.0494858490178817,1.08212836786254,41.8807831827438,0.0238772994200364
1755,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8366622405851,0.0494858490178814,1.08060577069206,41.8927201313068,0.0238704958013144
1756,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7252584817631,0.0494858490178815,1.07509286110298,41.9046536795139,0.0238636979951674
1757,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5934926888171,0.0494858490178815,1.06857231896753,41.9165838302694,0.0238569059933235
1758,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7092905011005,0.0494858490178816,1.07430267202279,41.9285105864733,0.0238501197875274
1759,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6472064554885,0.0494858490178815,1.07123039031521,41.9404339510215,0.0238433393695404
1760,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6685801748174,0.0494858490178813,1.07228808696287,41.9523539268061,0.0238365647311398
1761,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.73460855434,0.0494858490178814,1.07555555738282,41.9642705167146,0.0238297958641196
1762,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7746835170509,0.0494858490178815,1.07753870093694,41.9761837236307,0.0238230327602898
1763,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7457882694609,0.0494858490178814,1.07610879507736,41.988093550434,0.023816275411477
1764,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.672995426451,0.0494858490178816,1.0725065794386,42,0.0238095238095238
1765,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.735806908194,0.0494858490178814,1.07561485894071,42.0119030752,0.023802777946289
1766,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7077224914364,0.0494858490178817,1.0742250777333,42.0238027789014,0.0237960378136474
1767,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6660905409034,0.0494858490178815,1.07216488531489,42.0356991139674,0.0237893034034903
1768,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7564869544332,0.0494858490178814,1.07663822858658,42.0475920832573,0.0237825747077247
1769,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7739921193249,0.0494858490178815,1.07750448653345,42.0594816896262,0.0237758517182737
1770,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7636209223366,0.0494858490178815,1.07699125904516,42.0713679359253,0.0237691344270764
1771,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7014243487833,0.0494858490178816,1.07391340879687,42.0832508250016,0.0237624228260879
1772,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6523196336781,0.0494858490178814,1.0714834202791,42.0951303596984,0.023755716907279
1773,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7851708037504,0.0494858490178815,1.07805767322315,42.1070065428546,0.0237490166626365
1774,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7088219424469,0.0494858490178815,1.074279485,42.1188793773054,0.0237423220841631
1775,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6297058253788,0.0494858490178816,1.07036435677589,42.1307488658818,0.0237356331638771
1776,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7458924063813,0.0494858490178817,1.07611394838129,42.142615011411,0.0237289498938125
1777,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7278045762111,0.0494858490178815,1.07521885674842,42.154477816716,0.0237222722660191
1778,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8638520822927,0.0494858490178815,1.08195128309363,42.166337284616,0.0237156002725624
1779,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8549446067287,0.0494858490178814,1.08151048910274,42.1781934179263,0.0237089339055235
1780,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7099173384658,0.0494858490178816,1.07433369160201,42.190046219458,0.0237022731569989
1781,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.756542709185,0.0494858490178815,1.07664098765782,42.2018956920184,0.0236956180191007
1782,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7622328411187,0.0494858490178816,1.07692256866759,42.2137418384109,0.0236889684839567
1783,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7957199071972,0.0494858490178813,1.07857970456359,42.2255846614348,0.0236823245437099
1784,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.752569196855,0.0494858490178815,1.07644435502659,42.2374241638857,0.0236756861905189
1785,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7738433947532,0.0494858490178816,1.07749712677176,42.2492603485552,0.0236690534165575
1786,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6649197333809,0.0494858490178815,1.07210694691061,42.2610932182309,0.0236624262140151
1787,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8044560592664,0.0494858490178817,1.0790120204659,42.2729227756965,0.023655804575096
1788,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6962957187636,0.0494858490178816,1.07365961418604,42.2847490237319,0.0236491884920201
1789,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.002406076657,0.0494858490178817,1.08880774513957,42.2965719651132,0.0236425779570225
1790,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7889797222216,0.0494858490178815,1.07824616078754,42.3083916026124,0.0236359729623533
1791,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9288767201178,0.0494858490178814,1.08516908250348,42.3202079389977,0.0236293735002779
1792,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.778250309474,0.0494858490178815,1.07771520668826,42.3320209770335,0.0236227795630767
1793,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8275994357881,0.0494858490178815,1.08015729010221,42.3438307194803,0.0236161911430453
1794,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7536391761909,0.0494858490178815,1.07649730386246,42.3556371690947,0.0236096082324943
1795,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7779262722561,0.0494858490178816,1.07769917143142,42.3674403286297,0.0236030308237491
1796,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7570771675821,0.0494858490178815,1.07666743578536,42.3792402008342,0.0235964589091504
1797,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8171586457469,0.0494858490178816,1.0796406187426,42.3910367884533,0.0235898924810536
1798,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8682071587892,0.0494858490178815,1.08216679775159,42.4028300942284,0.0235833315318289
1799,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.848584089268,0.0494858490178816,1.08119573349601,42.414620120897,0.0235767760538616
1800,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7806899242518,0.0494858490178814,1.07783593309682,42.4264068711929,0.0235702260395516
1801,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7209995230042,0.0494858490178814,1.07488210291286,42.4381903478459,0.0235636814813137
1802,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6527151671263,0.0494858490178814,1.0715029935876,42.4499705535822,0.0235571423715773
1803,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6977329353056,0.0494858490178815,1.07373073606685,42.4617474911243,0.0235506087027866
1804,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8998780538446,0.0494858490178815,1.08373405888257,42.4735211631906,0.0235440804674006
1805,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6987435101024,0.0494858490178816,1.07378074521867,42.485291572496,0.0235375576578925
1806,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7578895932843,0.0494858490178816,1.076707639361,42.4970587217516,0.0235310402667506
1807,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8735968583324,0.0494858490178815,1.08243351160944,42.5088226136646,0.0235245282864773
1808,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6047649032804,0.0494858490178815,1.06913013407056,42.5205832509386,0.0235180217095899
1809,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7004538197701,0.0494858490178814,1.07386538134465,42.5323406362735,0.0235115205286199
1810,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.851899836573,0.0494858490178816,1.08135981606653,42.5440947723653,0.0235050247361134
1811,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8530946521416,0.0494858490178813,1.08141894252935,42.5558456619064,0.0234985343246308
1812,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7922361264074,0.0494858490178816,1.07840730671342,42.5675933075855,0.023492049286747
1813,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.859627990078,0.0494858490178814,1.08174225030405,42.5793377120875,0.023485569615051
1814,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7813409861014,0.0494858490178816,1.07786815144521,42.5910788780937,0.0234790953021465
1815,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7181674754853,0.0494858490178816,1.07474195663693,42.6028168082816,0.023472626340651
1816,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7946981827969,0.0494858490178815,1.07852914366418,42.614551505325,0.0234661627231966
1817,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7269565776042,0.0494858490178816,1.07517689281739,42.6262829718942,0.0234597044424294
1818,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7768566151577,0.0494858490178816,1.07764623854175,42.6380112106557,0.0234532514910097
1819,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8829656990645,0.0494858490178816,1.08289713664739,42.6497362242722,0.023446803861612
1820,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.691007012801,0.0494858490178816,1.07339789808128,42.6614580154031,0.0234403615469248
1821,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.683732710224,0.0494858490178815,1.07303792304224,42.6731765867037,0.0234339245396506
1822,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8109321028913,0.0494858490178816,1.07933249298294,42.6848919408261,0.0234274928325061
1823,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6958510056952,0.0494858490178815,1.07363760718229,42.6966040804184,0.0234210664182218
1824,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8631454113097,0.0494858490178815,1.08191631288006,42.7083130081252,0.0234146452895423
1825,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6889141998758,0.0494858490178816,1.07329433345684,42.7200187265877,0.0234082294392261
1826,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.930697623724,0.0494858490178815,1.08525919146442,42.731721238443,0.0234018188600454
1827,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.995851606973,0.0494858490178815,1.08848339164239,42.743420546325,0.0233954135447865
1828,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8622508422426,0.0494858490178815,1.08187204437027,42.7551166528639,0.0233890134862494
1829,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7458636811846,0.0494858490178815,1.07611252689053,42.7668095606862,0.0233826186772478
1830,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9141141584431,0.0494858490178814,1.08443854460533,42.7784992724149,0.0233762291106092
1831,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7958814628543,0.0494858490178816,1.07858769928245,42.7901857906693,0.023369844779175
1832,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9802783775324,0.0494858490178814,1.08771273716157,42.8018691180654,0.0233634656757999
1833,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9377187857499,0.0494858490178815,1.08560663962836,42.8135492572153,0.0233570917933526
1834,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8020442347985,0.0494858490178816,1.07889266928441,42.8252262107277,0.0233507231247152
1835,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8709463225376,0.0494858490178816,1.08230234759529,42.8368999812078,0.0233443596627835
1836,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.889901127594,0.0494858490178815,1.08324034221647,42.8485705712571,0.0233380014004668
1837,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9880538789195,0.0494858490178814,1.08809751444925,42.8602379834737,0.0233316483306879
1838,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.002920413289,0.0494858490178815,1.08883319752448,42.871902220452,0.023325300446383
1839,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9044765520631,0.0494858490178815,1.08396161947112,42.8835632847831,0.023318957740502
1840,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7888648920559,0.0494858490178815,1.0782404783193,42.8952211790544,0.0233126202060078
1841,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9286142316893,0.0494858490178815,1.08515609304075,42.9068759058499,0.0233062878358772
1842,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8893038591277,0.0494858490178816,1.08321078587932,42.9185274677499,0.0232999606230998
1843,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6986660032987,0.0494858490178814,1.07377690972868,42.9301758673314,0.023293638560679
1844,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8123150721368,0.0494858490178815,1.07940093039022,42.9418211071678,0.0232873216416311
1845,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9302263311376,0.0494858490178815,1.08523586915064,42.9534631898291,0.0232810098589859
1846,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8452694452199,0.0494858490178816,1.0810317055211,42.9651021178817,0.0232747032057864
1847,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8085587960336,0.0494858490178815,1.07921504787811,42.9767378938886,0.0232684016750886
1848,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8658336611318,0.0494858490178815,1.08204934320488,42.9883705204094,0.0232621052599618
1849,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8516265741304,0.0494858490178815,1.08134629344254,43,0.0232558139534884
1850,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8006458953919,0.0494858490178816,1.07882347127167,43.0116263352131,0.0232495277487639
1851,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.0573829200508,0.0494858490178814,1.09152832091123,43.0232495285979,0.0232432466388968
1852,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9231506936563,0.0494858490178815,1.08488572522254,43.0348695827,0.0232369706170087
1853,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6732274121787,0.0494858490178817,1.07251805944929,43.0464865000618,0.0232306996762341
1854,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.0181373467214,0.0494858490178818,1.08958622039484,43.058100283222,0.0232244338097206
1855,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8458624482174,0.0494858490178817,1.0810610507779,43.0697109347161,0.0232181730106286
1856,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7733096213853,0.0494858490178816,1.07747071254346,43.081318457076,0.0232119172721315
1857,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7695436654652,0.0494858490178816,1.07728435101739,43.0929228528305,0.0232056665874154
1858,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8324124440574,0.0494858490178815,1.08039546590274,43.1045241245046,0.0231994209496796
1859,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7029906631207,0.0494858490178817,1.07399091919169,43.1161222746202,0.0231931803521357
1860,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8499287444628,0.0494858490178815,1.08126227489996,43.1277173056956,0.0231869447880084
1861,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.685752215103,0.0494858490178816,1.07313785995578,43.139309220246,0.0231807142505352
1862,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9105142471246,0.0494858490178814,1.08426039993735,43.1508980207828,0.0231744887329661
1863,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6012854470451,0.0494858490178814,1.06895795022463,43.1624837098145,0.0231682682285639
1864,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9812696608431,0.0494858490178815,1.08776179165782,43.1740662898458,0.023162052730604
1865,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7454933658177,0.0494858490178815,1.0760942015202,43.1856457633784,0.0231558422323745
1866,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7656371750662,0.0494858490178816,1.07709103502332,43.1972221329104,0.023149636727176
1867,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8987308069966,0.0494858490178816,1.08367728639826,43.2087954009366,0.0231434362083217
1868,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9369000170801,0.0494858490178815,1.08556612216559,43.2203655699486,0.0231372406691374
1869,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8086709635666,0.0494858490178816,1.07922059858371,43.2319326424346,0.0231310501029613
1870,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.882543906483,0.0494858490178816,1.08287626388338,43.2434966208793,0.023124864503144
1871,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8481958605114,0.0494858490178814,1.08117652166637,43.2550575077643,0.0231186838630488
1872,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8323336899246,0.0494858490178814,1.08039156868762,43.2666153055679,0.0231125081760512
1873,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.769783729337,0.0494858490178814,1.0772962307819,43.2781700167648,0.0231063374355391
1874,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8460771278187,0.0494858490178816,1.08107167438023,43.2897216438267,0.0231001716349129
1875,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8439407757304,0.0494858490178815,1.08096595518334,43.3012701892219,0.023094010767585
1876,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8661168285242,0.0494858490178815,1.08206335598371,43.3128156554154,0.0230878548269805
1877,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8390207038627,0.0494858490178816,1.08072248124974,43.3243580448689,0.0230817038065365
1878,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7804919029501,0.0494858490178816,1.07782613384458,43.3358973600409,0.0230755576997023
1879,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8369466635964,0.0494858490178815,1.08061984560626,43.3474336033865,0.0230694164999396
1880,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8753256006947,0.0494858490178817,1.08251905989298,43.3589667773576,0.0230632802007221
1881,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8366408657772,0.0494858490178816,1.08060471294156,43.3704968844029,0.0230571487955358
1882,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7695685471926,0.0494858490178816,1.0772855823108,43.3820239269677,0.0230510222778787
1883,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7866299551759,0.0494858490178815,1.07812988057029,43.3935479074943,0.0230449006412609
1884,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8807133501022,0.0494858490178817,1.0827856772467,43.4050688284214,0.0230387838792046
1885,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7129993962035,0.0494858490178816,1.07448620984588,43.4165866921848,0.0230326719852439
1886,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7030397614377,0.0494858490178816,1.07399334886359,43.4281015012169,0.0230265649529252
1887,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.755309150732,0.0494858490178816,1.07657994397046,43.4396132579469,0.0230204627758065
1888,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.841318740009,0.0494858490178813,1.08083620151951,43.4511219648009,0.0230143654474581
1889,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7554953621606,0.0494858490178815,1.0765891588011,43.4626276242015,0.0230082729614619
1890,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.724191794016,0.0494858490178815,1.07504007515418,43.4741302385683,0.0230021853114118
1891,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8494790638493,0.0494858490178815,1.08124002207301,43.4856298103178,0.0229961024909137
1892,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8142890358579,0.0494858490178816,1.07949861366089,43.4971263418631,0.0229900244935851
1893,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8243856342661,0.0494858490178816,1.07999825240532,43.5086198356142,0.0229839513130556
1894,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8182906773712,0.0494858490178816,1.07969663828865,43.5201102939779,0.0229778829429661
1895,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.99491711685,0.0494858490178816,1.08843714760526,43.5315977193578,0.0229718193769698
1896,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7848579151965,0.0494858490178816,1.07804218966742,43.5430821141545,0.0229657606087313
1897,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8297135668087,0.0494858490178815,1.08026190967069,43.5545634807651,0.0229597066319268
1898,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8289673818709,0.0494858490178816,1.08022498407552,43.5660418215839,0.0229536574402444
1899,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8603527007553,0.0494858490178815,1.08177811322722,43.5775171390018,0.0229476130273838
1900,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7602563588938,0.0494858490178814,1.07682476076661,43.5889894354067,0.0229415733870562
1901,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6489314934656,0.0494858490178815,1.0713157552841,43.6004587131833,0.0229355385129844
1902,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8593833443125,0.0494858490178815,1.08173014380064,43.611924974713,0.0229295083989028
1903,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8067410762258,0.0494858490178818,1.07912509647015,43.6233882223745,0.0229234830385573
1904,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.834101517529,0.0494858490178815,1.08047905113754,43.6348484585429,0.0229174624257053
1905,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9068307795878,0.0494858490178816,1.08407812041896,43.6463056855904,0.0229114465541157
1906,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8551085562679,0.0494858490178815,1.08151860228488,43.6577599058861,0.0229054354175688
1907,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9187749076758,0.0494858490178815,1.08466918573817,43.6692111217961,0.0228994290098564
1908,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6664913787865,0.0494858490178816,1.07218472111786,43.6806593356831,0.0228934273247815
1909,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8742768752702,0.0494858490178817,1.08246716282496,43.692104549907,0.0228874303561587
1910,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8557154992773,0.0494858490178815,1.08154863737501,43.7035467668243,0.0228814380978138
1911,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9276199899952,0.0494858490178817,1.08510689214639,43.7149859887888,0.0228754505435839
1912,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8265062347697,0.0494858490178815,1.08010319212166,43.7264222181509,0.0228694676873174
1913,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8080509170479,0.0494858490178816,1.07918991505531,43.7378554572581,0.0228634895228741
1914,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7023750844233,0.0494858490178816,1.07396045675721,43.7492857084547,0.0228575160441247
1915,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7371043240611,0.0494858490178817,1.07567906266643,43.7607129740821,0.0228515472449515
1916,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8146432686323,0.0494858490178817,1.07951614317049,43.7721372564786,0.0228455831192477
1917,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7306365667318,0.0494858490178816,1.07535900020375,43.7835585579793,0.0228396236609177
1918,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7873523707039,0.0494858490178814,1.07816562991603,43.7949768809164,0.0228336688638772
1919,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7762806463488,0.0494858490178816,1.07761773623623,43.806392227619,0.0228277187220526
1920,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6178650872155,0.0494858490178815,1.06977840779488,43.8178046004133,0.0228217732293819
1921,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.817141750645,0.0494858490178816,1.07963978267414,43.8292140016223,0.0228158323798138
1922,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7810071930168,0.0494858490178815,1.07785163341102,43.8406204335659,0.022809896167308
1923,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7401346316027,0.0494858490178817,1.07582902000791,43.8520238985614,0.0228039645858354
1924,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7137243601095,0.0494858490178815,1.07452208530028,43.8634243989226,0.0227980376293777
1925,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7001988436083,0.0494858490178816,1.07385276363281,43.8748219369606,0.0227921152919276
1926,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9678120795986,0.0494858490178814,1.08709583182421,43.8862165149834,0.0227861975674888
1927,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.768426475363,0.0494858490178815,1.07722906591667,43.8976081352959,0.0227802844500757
1928,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7200884480476,0.0494858490178817,1.07483701759512,43.9089968002003,0.0227743759337138
1929,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8203387619869,0.0494858490178814,1.07979798949471,43.9203825119955,0.0227684720124393
1930,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7013850620163,0.0494858490178818,1.07391146465786,43.9317652729776,0.0227625726802993
1931,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7689614949123,0.0494858490178815,1.0772555418133,43.9431450854397,0.0227566779313515
1932,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.627204911767,0.0494858490178815,1.07024059694248,43.9545219516718,0.0227507877596645
1933,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6891082462334,0.0494858490178815,1.07330393600559,43.9658958739612,0.0227449021593178
1934,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7800042308494,0.0494858490178816,1.07780200097664,43.977266854592,0.0227390211244013
1935,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8030134567347,0.0494858490178815,1.07894063205481,43.9886348958455,0.0227331446490158
1936,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8260757077086,0.0494858490178815,1.08008188712452,44,0.0227272727272727
1937,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6602939443577,0.0494858490178816,1.07187803581342,44.0113621693308,0.0227214053532942
1938,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5885037483179,0.0494858490178816,1.06832543701123,44.0227214061103,0.0227155425212127
1939,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.819946951049,0.0494858490178819,1.0797786003978,44.034077712608,0.0227096842251717
1940,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7458893452527,0.0494858490178815,1.07611379689873,44.0454310910905,0.022703830459325
1941,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8464987226,0.0494858490178815,1.08109253735593,44.0567815438214,0.0226979812178369
1942,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7661477014369,0.0494858490178815,1.07711629885421,44.0681290730614,0.0226921364948823
1943,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7643228638188,0.0494858490178816,1.07702599521537,44.0794736810684,0.0226862962846466
1944,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7114910035397,0.0494858490178816,1.07441156575426,44.0908153700972,0.0226804605813257
1945,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8046635942065,0.0494858490178816,1.07902229050861,44.1021541423999,0.0226746293791259
1946,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7734148208895,0.0494858490178816,1.07747591843024,44.1134900002256,0.0226688026722639
1947,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6904408982836,0.0494858490178816,1.07336988342375,44.1248229458204,0.0226629804549668
1948,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7663664207148,0.0494858490178815,1.07712712236338,44.1361529814278,0.0226571627214722
1949,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9220298689597,0.0494858490178816,1.08483026026083,44.1474801092882,0.0226513494660278
1950,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7347371259456,0.0494858490178816,1.07556191985789,44.1588043316392,0.0226455406828919
1951,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7097917681309,0.0494858490178816,1.07432747764737,44.1701256507156,0.0226397363663329
1952,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6804758316884,0.0494858490178816,1.07287675364276,44.181444068749,0.0226339365106296
1953,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7027841628742,0.0494858490178816,1.07398070035167,44.1927595879687,0.022628141110071
1954,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7976289014567,0.0494858490178816,1.0786741727653,44.2040722106007,0.0226223501589563
1955,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6025386740274,0.0494858490178817,1.06901996722587,44.2153819388683,0.022616563651595
1956,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8386057002923,0.0494858490178816,1.08070194444571,44.226688774992,0.0226107815823067
1957,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8683366082727,0.0494858490178815,1.08217320366919,44.2379927211893,0.0226050039454212
1958,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8488287657757,0.0494858490178816,1.08120784152072,44.2492937796752,0.0225992307352784
1959,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7521461924352,0.0494858490178817,1.07642342229374,44.2605919526615,0.0225934619462284
1960,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8181825923422,0.0494858490178816,1.07969128960922,44.2718872423573,0.0225876975726313
1961,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8570856046355,0.0494858490178817,1.08161643820191,44.2831796509691,0.0225819376088572
1962,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6979808500501,0.0494858490178816,1.07374300433847,44.2944691807002,0.0225761820492865
1963,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6348131812999,0.0494858490178816,1.07061709861988,44.3057558337514,0.0225704308883094
1964,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7093082931632,0.0494858490178815,1.07430355247812,44.3170396123207,0.0225646841203262
1965,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6749521923358,0.0494858490178816,1.07260341165973,44.328320518603,0.0225589417397471
1966,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7755953538358,0.0494858490178815,1.0775838239544,44.3395985547907,0.0225532037409922
1967,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7862223012768,0.0494858490178815,1.07810970747099,44.3508737230734,0.0225474701184918
1968,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7006637491669,0.0494858490178815,1.07387576987909,44.3621460256377,0.0225417408666858
1969,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8084888263905,0.0494858490178815,1.07921158537092,44.3734154646676,0.0225360159800242
1970,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6079240230366,0.0494858490178815,1.06928646579385,44.3846820423443,0.0225302954529666
1971,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6776696743039,0.0494858490178813,1.07273788856211,44.3959457608462,0.0225245792799829
1972,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6465126665639,0.0494858490178815,1.07119605758124,44.407206622349,0.0225188674555522
1973,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7462098682023,0.0494858490178816,1.07612965824903,44.4184646290256,0.022513159974164
1974,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7249886977789,0.0494858490178816,1.07507951061347,44.4297197830461,0.0225074568303172
1975,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.745497408774,0.0494858490178815,1.07609440158932,44.4409720865779,0.0225017580185205
1976,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7807788125962,0.0494858490178816,1.07784033181201,44.4522215417857,0.0224960635332924
1977,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8032215101508,0.0494858490178816,1.07895092775475,44.4634681508314,0.0224903733691611
1978,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7659889398673,0.0494858490178815,1.07710844240316,44.4747119158742,0.0224846875206644
1979,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.798320164315,0.0494858490178816,1.07870838049473,44.4859528390704,0.0224790059823499
1980,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9144441991149,0.0494858490178815,1.08445487694819,44.497190922574,0.0224733287487747
1981,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7143809190693,0.0494858490178815,1.07455457567783,44.5084261685358,0.0224676558145057
1982,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6433879623092,0.0494858490178814,1.07104142893827,44.5196585791041,0.0224619871741191
1983,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.758879033045,0.0494858490178818,1.07675660262762,44.5308881564246,0.022456322822201
1984,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6813510255706,0.0494858490178815,1.07292006335507,44.5421149026402,0.0224506627533469
1985,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8150544136888,0.0494858490178815,1.07953648903268,44.5533388198909,0.0224450069621617
1986,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8136948717829,0.0494858490178816,1.07946921094719,44.5645599103144,0.02243935544326
1987,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7465464412055,0.0494858490178815,1.07614631384984,44.5757781760453,0.0224337081912659
1988,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8063094157765,0.0494858490178815,1.07910373538632,44.5869936192159,0.0224280652008128
1989,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7846375415879,0.0494858490178816,1.0780312842923,44.5982062419555,0.0224224264665438
1990,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6436817796346,0.0494858490178816,1.07105596873807,44.6094160463909,0.022416791983111
1991,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8000257215224,0.0494858490178815,1.07879278144119,44.6206230346462,0.0224111617451764
1992,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.817714697231,0.0494858490178816,1.07966813542239,44.6318272088428,0.022405535747411
1993,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7187108321422,0.0494858490178818,1.07476884510243,44.6430285710994,0.0223999139844955
1994,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8672322987916,0.0494858490178816,1.08211855597695,44.6542271235322,0.0223942964511195
1995,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6822979917461,0.0494858490178813,1.07296692478026,44.6654228682546,0.0223886831419823
1996,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7890675996623,0.0494858490178816,1.07825050947731,44.6766158073774,0.0223830740517923
1997,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8963734520895,0.0494858490178814,1.08356063068924,44.6878059430087,0.0223774691752672
1998,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8312459197235,0.0494858490178815,1.08033773945568,44.698993277254,0.0223718685071341
1999,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6896675837866,0.0494858490178815,1.0733316152993,44.7101778122163,0.0223662720421292
2000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7741755378797,0.0494858490178815,1.07751356315636,44.7213595499958,0.0223606797749979
2001,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7244410318593,0.0494858490178815,1.07505240890046,44.7325384926901,0.0223550917004948
2002,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7145707249852,0.0494858490178816,1.07456396838473,44.7437146423942,0.0223495078133837
2003,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7140264357144,0.0494858490178816,1.07453703376805,44.7548880012005,0.0223439281084376
2004,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7274339340572,0.0494858490178817,1.07520051520675,44.7660585711988,0.0223383525804385
2005,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7795744262912,0.0494858490178816,1.07778073173316,44.7772263544762,0.0223327812241777
2006,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8151816247652,0.0494858490178815,1.07954278418079,44.7883913531174,0.0223272140344553
2007,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7333520964299,0.0494858490178816,1.07549338049639,44.7995535692042,0.0223216510060808
2008,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8150993745724,0.0494858490178817,1.07953871396018,44.8107130048162,0.0223160921338726
2009,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8824891781691,0.0494858490178815,1.0828735556063,44.8218696620299,0.022310537412658
2010,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7746341507011,0.0494858490178815,1.0775362580012,44.8330235429198,0.0223049868372735
2011,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6586333083404,0.0494858490178815,1.07179585783019,44.8441746495573,0.0222994404025646
2012,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8031455596124,0.0494858490178816,1.07894716927788,44.8553229840116,0.0222938981033855
2013,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8562380925137,0.0494858490178816,1.08157449834501,44.8664685483491,0.0222883599345997
2014,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7752684942874,0.0494858490178815,1.07756764903214,44.8776113446337,0.0222828258910793
2015,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6353857361334,0.0494858490178816,1.07064543198193,44.8887513749269,0.0222772959677056
2016,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8200259288621,0.0494858490178816,1.07978250868193,44.8998886412873,0.0222717701593687
2017,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7148714997308,0.0494858490178815,1.07457885247838,44.9110231457712,0.0222662484609674
2018,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6231126603579,0.0494858490178815,1.07003808840711,44.9221548904324,0.0222607308674095
2019,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7966899202732,0.0494858490178815,1.07862770648422,44.9332838773219,0.0222552173736117
2020,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8504764109668,0.0494858490178815,1.08128937664189,44.9444101084885,0.0222497079744992
2021,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7098129861377,0.0494858490178814,1.07432852763845,44.955533585978,0.0222442026650065
2022,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8986763821782,0.0494858490178816,1.08367459313992,44.9666543118342,0.0222387014400763
2023,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7494929549034,0.0494858490178815,1.07629212458183,44.977772288098,0.0222332042946604
2024,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9246180883034,0.0494858490178816,1.0849583404925,44.988887516808,0.0222277112237194
2025,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6817463888985,0.0494858490178816,1.07293962824503,45,0.0222222222222222
2026,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6834033902134,0.0494858490178816,1.07302162636192,45.0111097397076,0.0222167372851469
2027,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7747916504945,0.0494858490178816,1.0775440520122,45.0222167379617,0.0222112564074799
2028,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8301134715281,0.0494858490178814,1.08028169929526,45.0333209967908,0.0222057795842164
2029,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7215911805253,0.0494858490178817,1.07491138158763,45.0444225182208,0.0222003068103602
2030,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6314693961579,0.0494858490178815,1.07045162857319,45.0555213042752,0.0221948380809238
2031,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6815449945857,0.0494858490178816,1.07292966207648,45.066617356975,0.0221893733909281
2032,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7356500611093,0.0494858490178816,1.07560709722957,45.0777106783386,0.0221839127354028
2033,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5117768171528,0.0494858490178816,1.06452853967999,45.088801270382,0.0221784561093861
2034,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8278610215882,0.0494858490178813,1.08017023489761,45.0998891351187,0.0221730035079246
2035,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5222126303225,0.0494858490178816,1.06504496475488,45.1109742745598,0.0221675549260736
2036,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6613197498464,0.0494858490178817,1.07192879866896,45.1220566907139,0.0221621103588968
2037,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.735627433303,0.0494858490178816,1.07560597747336,45.133136385587,0.0221566698014664
2038,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8038374256592,0.0494858490178815,1.0789814068566,45.1442133611828,0.022151233248863
2039,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7765130674569,0.0494858490178817,1.0776292377921,45.1552876195025,0.0221458006961758
2040,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6525676273398,0.0494858490178816,1.07149569245601,45.1663591625449,0.0221403721385024
2041,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.755226080786,0.0494858490178817,1.07657583318366,45.1774279923061,0.0221349475709486
2042,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6130591590929,0.0494858490178816,1.06954058236141,45.18849411078,0.0221295269886288
2043,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9030897870634,0.0494858490178816,1.08389299422773,45.1995575199581,0.0221241103866657
2044,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7745931352633,0.0494858490178818,1.07753422831745,45.2106182218293,0.0221186977601904
2045,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7686250826864,0.0494858490178815,1.07723889416869,45.2216762183801,0.0221132891043423
2046,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6310070517963,0.0494858490178815,1.07042874906993,45.2327315115946,0.0221078844142691
2047,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8217885823996,0.0437394736167179,0.954473545969462,45.2437841034545,0.0221024836851268
2048,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8687570260944,0.0437394736167179,0.956527920973268,45.254833995939,0.0220970869120796
2049,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8117185351778,0.0437394736167179,0.954033087404686,45.2658811910251,0.0220916940903002
2050,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7207796774592,0.0437394736167178,0.950055469636767,45.2769256906871,0.0220863052149693
2051,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8256429906862,0.043739473616718,0.954642135759025,45.287967496897,0.022080920281276
2052,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5450752902295,0.0437394736167178,0.942370252227192,45.2990066116245,0.0220755392844174
2053,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9249430769928,0.0437394736167179,0.958985469264167,45.3100430368368,0.022070162219599
2054,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8260248592972,0.0437394736167178,0.954658838491059,45.3210767744986,0.0220647890820344
2055,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7813582801563,0.043739473616718,0.952705145831176,45.3321078265725,0.0220594198669453
2056,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8158273054899,0.0437394736167179,0.954212802855349,45.3431361950185,0.0220540545695615
2057,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.730364246719,0.0437394736167179,0.950474693651036,45.3541618817943,0.0220486931851212
2058,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8630588382578,0.0437394736167179,0.956278685236729,45.365184888855,0.0220433357088703
2059,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8659702668685,0.0437394736167181,0.956406029591641,45.3762052181537,0.022037982136063
2060,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7022120750998,0.043739473616718,0.949243332483246,45.3872228716409,0.0220326324619616
2061,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7793556274012,0.0437394736167176,0.952617550853825,45.3982378512647,0.0220272866818363
2062,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6356883342951,0.0437394736167178,0.94633361907743,45.4092501589709,0.0220219447909655
2063,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6457245602967,0.043739473616718,0.946772598319841,45.4202597967031,0.0220166067846355
2064,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8343056352248,0.0437394736167179,0.955021035271271,45.4312667664022,0.0220112726581406
2065,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9139495669699,0.0437394736167179,0.95850461892257,45.4422710700071,0.0220059424067831
2066,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7789877737871,0.0437394736167179,0.95260146113038,45.453272709454,0.0220006160258732
2067,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7585435819206,0.0437394736167178,0.951707242939622,45.4642716866772,0.0219952935107292
2068,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.728030560332,0.0437394736167179,0.95037261943688,45.4752680036083,0.0219899748566771
2069,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8657425341908,0.0437394736167179,0.956396068684184,45.4862616621766,0.0219846600590511
2070,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7703236157547,0.043739473616718,0.952222495418717,45.4972526643093,0.0219793491131929
2071,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8429453862831,0.0437394736167179,0.95539893343474,45.508241011931,0.0219740420144524
2072,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7794118639251,0.0437394736167179,0.952620010609784,45.5192267069642,0.0219687387581873
2073,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7640046080578,0.043739473616718,0.951946105348278,45.5302097513288,0.0219634393397631
2074,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7587993426816,0.0437394736167179,0.95171842978068,45.5411901469428,0.0219581437545529
2075,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8318667877413,0.0437394736167179,0.954914361366111,45.5521678957215,0.0219528519979381
2076,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8896118618948,0.043739473616718,0.957440100513545,45.5631429995781,0.0219475640653074
2077,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7823943969477,0.043739473616718,0.952750465034235,45.5741154604234,0.0219422799520575
2078,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7682121132695,0.043739473616718,0.952130139411471,45.5850852801659,0.0219369996535928
2079,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7073273105674,0.043739473616718,0.949467070190027,45.596052460712,0.0219317231653256
2080,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8494183833162,0.043739473616718,0.955682058917693,45.6070170039655,0.0219264504826757
2081,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7304692027977,0.0437394736167179,0.950479284374669,45.6179789118282,0.0219211816010707
2082,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6166755753214,0.043739473616718,0.945502011007921,45.6289381861993,0.0219159165159459
2083,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7528476339587,0.0437394736167179,0.951458105174022,45.6398948289761,0.0219106552227442
2084,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6394358181385,0.0437394736167179,0.946497532048129,45.6508488420533,0.0219053977169162
2085,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8326316726098,0.0437394736167179,0.954947817027634,45.6618002273235,0.0219001439939201
2086,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8748215563175,0.0437394736167179,0.95679318033296,45.6727489866769,0.0218948940492219
2087,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8055759974646,0.0437394736167179,0.953764416038439,45.6836951220017,0.021889647878295
2088,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7867260895631,0.043739473616718,0.952939930989106,45.6946386351835,0.0218844054766204
2089,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.862395303528,0.0437394736167179,0.95624966257692,45.7055795281058,0.0218791668396868
2090,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8379786542668,0.0437394736167179,0.955181691190752,45.7165178026498,0.0218739319629904
2091,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7891637025731,0.0437394736167179,0.953046550899045,45.7274534606947,0.0218687008420348
2092,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6687777351439,0.043739473616718,0.947780932052855,45.7383865041171,0.0218634734723313
2093,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7667379692836,0.043739473616718,0.952065661129494,45.7493169347915,0.0218582498493987
2094,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9045705349605,0.0437394736167178,0.958094384999438,45.7602447545902,0.0218530299687632
2095,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8689153857814,0.043739473616718,0.956534847542625,45.7711699653832,0.0218478138259586
2096,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8128085369173,0.043739473616718,0.954080763507017,45.7820925690384,0.0218426014165259
2097,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.754607527666,0.043739473616718,0.951535081998399,45.7930125674212,0.0218373927360139
2098,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9276386835142,0.0437394736167181,0.959103373674495,45.8039299623951,0.0218321877799786
2099,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.734352283334,0.0437394736167179,0.950649128273342,45.8148447558212,0.0218269865439834
2100,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7480785090945,0.043739473616718,0.951249506162851,45.8257569495584,0.0218217890235992
2101,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8481228378216,0.043739473616718,0.955625392439712,45.8366665454634,0.0218165952144043
2102,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.892913031241,0.0437394736167179,0.957584491923064,45.8475735453906,0.0218114051119841
2103,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8285532269894,0.0437394736167181,0.954769427963027,45.8584779511924,0.0218062187119317
2104,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9208202579839,0.043739473616718,0.958805139330902,45.8693797647189,0.0218010360098474
2105,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7246937736724,0.0437394736167179,0.950226670144819,45.8802789878178,0.0217958570013386
2106,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7302509685063,0.043739473616718,0.950469738921642,45.8911756223351,0.0217906816820204
2107,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8682650119206,0.0437394736167179,0.956506400532297,45.902069670114,0.021785510047515
2108,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7216362537539,0.043739473616718,0.950092935833019,45.912961132996,0.0217803420934516
2109,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8540423237678,0.0437394736167179,0.955884307639076,45.9238500128201,0.0217751778154671
2110,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7642009719543,0.0437394736167179,0.951954694201739,45.9347363114234,0.0217700172092054
2111,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8211512529182,0.0437394736167179,0.954445669513426,45.9456200306406,0.0217648602703177
2112,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8637574493202,0.0437394736167179,0.956309242116862,45.9565011723042,0.0217597069944622
2113,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8100597888748,0.0437394736167179,0.95396053471453,45.9673797382448,0.0217545573773047
2114,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.742777651811,0.0437394736167179,0.951017649455551,45.9782557302906,0.0217494114145178
2115,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8843557547668,0.0437394736167181,0.957210201154496,45.9891291502677,0.0217442691017814
2116,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9504643365369,0.0437394736167179,0.960101755722664,46,0.0217391304347826
2117,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7460400401645,0.0437394736167178,0.951160344604863,46.0108682813094,0.0217339954092156
2118,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9184413452592,0.0437394736167182,0.958701086940547,46.0217339960154,0.0217288640207816
2119,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7779632514264,0.0437394736167179,0.952556649061616,46.0325971459356,0.0217237362651891
2120,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9246723626445,0.0437394736167181,0.958973628361078,46.0434577328854,0.0217186121381535
2121,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8387587528944,0.043739473616718,0.955215812294092,46.0543157586778,0.0217134916353974
2122,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8420535470504,0.0437394736167178,0.955359924856149,46.0651712251241,0.0217083747526504
2123,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6824738803159,0.0437394736167179,0.948379994233251,46.0760241340331,0.0217032614856491
2124,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8158329388491,0.0437394736167179,0.954213049255515,46.0868744872117,0.0216981518301373
2125,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8807322783869,0.043739473616718,0.957051712204975,46.0977222864644,0.0216930457818656
2126,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6619214948897,0.0437394736167179,0.947481043713139,46.108567533594,0.0216879433365917
2127,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8206204497966,0.0437394736167179,0.954422452464296,46.1194102304008,0.0216828444900803
2128,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5973953381628,0.0437394736167179,0.944658703583399,46.1302503786832,0.021677749238103
2129,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5830257642938,0.043739473616718,0.944030185986273,46.1410879802373,0.0216726575764384
2130,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9053244283391,0.0437394736167179,0.958127359898982,46.1519230368573,0.021667569500872
2131,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6978770618346,0.0437394736167179,0.9490537212849,46.1627555503352,0.0216624850071962
2132,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8946613241468,0.043739473616718,0.957660961334495,46.1735855224608,0.0216574040912105
2133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.83132556138,0.0437394736167179,0.954890688409958,46.184412955022,0.021652326748721
2134,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7849596247352,0.043739473616718,0.952862666747373,46.1952378498044,0.021647252975541
2135,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6685605022634,0.043739473616718,0.947771430401012,46.2060602085917,0.0216421827674903
2136,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7472872176711,0.0437394736167179,0.951214895492513,46.2168800331654,0.0216371161203958
2137,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.82080625349,0.043739473616718,0.954430579420042,46.2276973253049,0.0216320530300912
2138,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7649041306888,0.043739473616718,0.951985449994658,46.2385120867876,0.021626993492417
2139,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7355464918522,0.0437394736167179,0.950701362325316,46.2493243193887,0.0216219375032205
2140,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7616382836802,0.0437394736167179,0.95184260356559,46.2601340248815,0.0216168850583558
2141,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7437459848955,0.0437394736167179,0.951060003834952,46.2709412050371,0.0216118361536838
2142,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9455632739391,0.0437394736167179,0.959887385824474,46.2817458616245,0.0216067907850721
2143,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8126969343838,0.043739473616718,0.954075882070944,46.2925479964108,0.0216017489483952
2144,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6799166995638,0.043739473616718,0.948268144493217,46.3033476111609,0.021596710639534
2145,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7685454243379,0.043739473616718,0.952144718262158,46.3141447076376,0.0215916758543765
2146,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7530499844929,0.0437394736167177,0.951466955879869,46.3249392876019,0.0215866445888173
2147,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7071381365966,0.0437394736167179,0.949458795820117,46.3357313528124,0.0215816168387575
2148,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7545147026405,0.0437394736167181,0.951531021880649,46.3465209050259,0.0215765926001052
2149,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7003668755735,0.0437394736167179,0.949162624427245,46.357307945997,0.0215715718687748
2150,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6455932225927,0.0437394736167181,0.946766853677805,46.3680924774785,0.0215665546406877
2151,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6374039665232,0.0437394736167179,0.946408659928008,46.3788745012209,0.0215615409117717
2152,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.741316487741,0.043739473616718,0.950953738908265,46.3896540189728,0.0215565306779613
2153,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7312831683623,0.0437394736167179,0.950514886800008,46.4004310324807,0.0215515239351977
2154,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7713649147231,0.0437394736167179,0.952268041287466,46.4112055434892,0.0215465206794286
2155,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.695049709963,0.043739473616718,0.94893005440231,46.4219775537406,0.0215415209066082
2156,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7374809026113,0.043739473616718,0.950785972433679,46.4327470649756,0.0215365246126974
2157,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7163566733155,0.043739473616718,0.949862009763719,46.4435140789325,0.0215315317936636
2158,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8367665967346,0.043739473616718,0.955128676432302,46.4542785973477,0.0215265424454809
2159,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7037455798893,0.0437394736167179,0.949310407175528,46.4650406219558,0.0215215565641296
2160,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7938735167793,0.0437394736167179,0.953252555693254,46.475800154489,0.0215165741455968
2161,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6958501671797,0.0437394736167179,0.948965065979622,46.4865571966778,0.0215115951858759
2162,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6946254472813,0.0437394736167179,0.948911497375936,46.4973117502507,0.021506619680967
2163,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7492402739886,0.0437394736167179,0.951300321147786,46.5080638169339,0.0215016476268765
2164,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6911958574245,0.0437394736167179,0.94876148892088,46.518813398452,0.0214966790196174
2165,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5894704532858,0.043739473616718,0.944312073290405,46.5295604965274,0.0214917138552089
2166,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6522373586951,0.043739473616718,0.947057464693558,46.5403051128804,0.021486752129677
2167,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8292202229278,0.043739473616718,0.954798602014279,46.5510472492295,0.0214817938390538
2168,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6687088733685,0.043739473616718,0.947777920075045,46.5617869072913,0.0214768389793779
2169,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6846490990031,0.043739473616718,0.948475137153632,46.5725240887801,0.0214718875466944
2170,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5012608165015,0.0437394736167179,0.940453830209541,46.5832587954085,0.0214669395370546
2171,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.681433351586,0.043739473616718,0.948334482054324,46.593991028887,0.0214619949465163
2172,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7243686267871,0.043739473616718,0.95021244839121,46.6047207909242,0.0214570537711437
2173,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8877976849832,0.043739473616718,0.957360749370383,46.6154480832267,0.0214521160070072
2174,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7076947518437,0.043739473616718,0.949483141878035,46.6261729074991,0.0214471816501836
2175,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8362899756159,0.043739473616718,0.955107829275453,46.6368952654441,0.0214422506967559
2176,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7951355045536,0.043739473616718,0.953307754374217,46.6476151587624,0.0214373231428136
2177,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7282337649704,0.0437394736167181,0.950381507500806,46.6583325891528,0.0214323989844524
2178,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8603597113989,0.043739473616718,0.956160626848696,46.6690475583121,0.0214274782177742
2179,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8308948336506,0.0437394736167181,0.954871848605808,46.6797600679352,0.0214225608388872
2180,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7480311962394,0.043739473616718,0.951247436723471,46.690470119715,0.021417646843906
2181,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8236183927492,0.043739473616718,0.954553580910976,46.7011777153425,0.0214127362289512
2182,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6240528622882,0.0437394736167179,0.945824689656569,46.7118828565066,0.0214078289901497
2183,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6834633698016,0.0437394736167179,0.948423273982502,46.7225855448947,0.0214029251236348
2184,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8157895270381,0.0437394736167179,0.954211150445755,46.7332857821917,0.0213980246255456
2185,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8070752591338,0.0437394736167179,0.953829992954663,46.743983570081,0.0213931274920279
2186,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7752204695812,0.0437394736167179,0.952436681227466,46.7546789102438,0.0213882337192332
2187,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6951501112851,0.043739473616718,0.94893444590329,46.7653718043597,0.0213833433033195
2188,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7218971867872,0.043739473616718,0.950104348906539,46.776062254106,0.0213784562404506
2189,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9861344235605,0.043739473616718,0.96166194655294,46.7867502611583,0.0213735725267969
2190,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8486344738484,0.0437394736167179,0.955647771130204,46.7974358271904,0.0213686921585344
2191,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8724714218764,0.043739473616718,0.956690386689581,46.8081189538738,0.0213638151318456
2192,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9040391554462,0.0437394736167179,0.958071142739194,46.8187996428785,0.021358941442919
2193,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8944105455549,0.0437394736167179,0.957649992410888,46.8294778958724,0.0213540710879491
2194,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7988235627441,0.043739473616718,0.953469068098137,46.8401537145215,0.0213492040631365
2195,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7974507591855,0.0437394736167179,0.953409022393098,46.8508271004899,0.0213443403646879
2196,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9151364190715,0.0437394736167179,0.958556531208754,46.8614980554399,0.021339479988816
2197,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8719163010908,0.043739473616718,0.956666105998624,46.8721665810319,0.0213346229317396
2198,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7387535931547,0.043739473616718,0.950841639248123,46.8828326789242,0.0213297691896834
2199,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8425548815279,0.0437394736167181,0.955381852962305,46.8934963507734,0.0213249187588783
2200,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7559796690435,0.0437394736167179,0.951595098739978,46.9041575982343,0.021320071635561
2201,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6995813883502,0.043739473616718,0.949128267629567,46.9148164229596,0.0213152278159744
2202,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7887312185834,0.0437394736167181,0.95302763427699,46.9254728266003,0.0213103872963671
2203,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8418077179179,0.0437394736167179,0.955349172419294,46.9361268108053,0.0213055500729938
2204,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7177272568468,0.0437394736167179,0.949921958365928,46.946778377222,0.0213007161421152
2205,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6665080811844,0.043739473616718,0.947681658583374,46.9574275274956,0.021295885499998
2206,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8010431052761,0.0437394736167181,0.953566149720161,46.9680742632695,0.0212910581429146
2207,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8865171275966,0.0437394736167179,0.957304738464356,46.9787185861854,0.0212862340671434
2208,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8742321597321,0.0437394736167179,0.956767400436566,46.9893604978829,0.0212814132689687
2209,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7187159474034,0.0437394736167178,0.949965203170442,47,0.0212765957446809
2210,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6931353268541,0.0437394736167179,0.948846320292825,47.0106370941726,0.0212717814905759
2211,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7899932598021,0.043739473616718,0.953082835295576,47.021271782035,0.0212669705029557
2212,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8001515445004,0.0437394736167178,0.953527153321128,47.0319040652194,0.0212621627781281
2213,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8907998886672,0.0437394736167179,0.957492064179209,47.0425339453563,0.0212573583124068
2214,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8381526964912,0.0437394736167179,0.955189303706032,47.0531614240744,0.0212525571021113
2215,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7945909617334,0.0437394736167181,0.953283936357903,47.0637865030004,0.0212477591435668
2216,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8436513459615,0.043739473616718,0.95542981173947,47.0744091837593,0.0212429644331044
2217,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5858813720923,0.0437394736167179,0.944155088768233,47.0850294679742,0.021238172967061
2218,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7107801005061,0.0437394736167179,0.949618093404448,47.0956473572665,0.0212333847417793
2219,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8120216795423,0.0437394736167179,0.954046346779618,47.1062628532555,0.0212285997536077
2220,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8537075661236,0.0437394736167177,0.955869665515928,47.116875957559,0.0212238179989004
2221,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7452478884444,0.043739473616718,0.951125696305608,47.1274866717927,0.0212190394740174
2222,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6226121359759,0.0437394736167179,0.945761673046043,47.1380949975707,0.0212142641753243
2223,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.618779558039,0.043739473616718,0.945594038104488,47.1487009365051,0.0212094920991926
2224,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9185779592584,0.043739473616718,0.95870706236496,47.1593044902064,0.0212047232419993
2225,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7348557363721,0.0437394736167179,0.950671149044219,47.169905660283,0.0211999576001272
2226,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8347462482306,0.0437394736167179,0.955040307452215,47.1805044483418,0.0211951951699649
2227,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7803379293734,0.0437394736167179,0.952660516225029,47.1911008559877,0.0211904359479065
2228,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8291165536419,0.0437394736167179,0.954794067574281,47.2016948848238,0.0211856799303518
2229,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7873599889034,0.0437394736167179,0.952967657412577,47.2122865364515,0.0211809271137064
2230,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5993388911538,0.0437394736167179,0.944743713568168,47.2228758124704,0.0211761774943813
2231,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7165666723916,0.0437394736167178,0.949871195012768,47.2334627144782,0.0211714310687934
2232,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6788299148691,0.0437394736167179,0.948220609102731,47.2440472440709,0.0211666878333651
2233,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.716458353402,0.0437394736167179,0.94986645719718,47.2546294028426,0.0211619477845242
2234,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8020498037753,0.043739473616718,0.953610182182603,47.2652091923859,0.0211572109187045
2235,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6724581812918,0.0437394736167179,0.947941912830035,47.2757866142913,0.0211524772323451
2236,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6860375764169,0.0437394736167179,0.948535868424837,47.2863616701476,0.0211477467218907
2237,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7287476123438,0.043739473616718,0.950403982914438,47.2969343615419,0.0211430193837916
2238,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.615696258912,0.043739473616718,0.945459176223672,47.3075046900595,0.0211382952145038
2239,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8502954892988,0.0437394736167181,0.955720423071676,47.3180726572839,0.0211335742104886
2240,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7838687346995,0.0437394736167179,0.952814951791435,47.3286382647969,0.0211288563682129
2241,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7557255273713,0.043739473616718,0.951583982717015,47.3392015141785,0.0211241416841493
2242,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9035577531071,0.0437394736167179,0.958050086454288,47.3497624070069,0.0211194301547756
2243,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6912390721169,0.0437394736167178,0.948763379108774,47.3603209448585,0.0211147217765753
2244,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8591417503723,0.0437394736167178,0.956107353874504,47.370877129308,0.0211100165460375
2245,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9305053956836,0.0437394736167176,0.959228762155785,47.3814309619285,0.0211053144596564
2246,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6989685884023,0.043739473616718,0.949101464082414,47.3919824442911,0.0211006155139319
2247,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5770187719737,0.0437394736167179,0.943767443304171,47.4025315779653,0.0210959197053695
2248,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7884024842952,0.0437394736167179,0.953013255612261,47.4130783645188,0.0210912270304799
2249,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6168948832896,0.0437394736167179,0.94551160342301,47.4236228055175,0.0210865374857792
2250,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7835016690849,0.043739473616718,0.95279889653467,47.4341649025257,0.0210818510677892
2251,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7469962342223,0.0437394736167178,0.95120216802963,47.4447046571058,0.0210771677730368
2252,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7550870905392,0.0437394736167179,0.951556057826036,47.4552420708187,0.0210724875980545
2253,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9476031619129,0.043739473616718,0.959976609450686,47.4657771452233,0.0210678105393801
2254,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6477179315452,0.0437394736167178,0.946859787328972,47.4763098818769,0.0210631365935567
2255,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7172545676372,0.043739473616718,0.949901283188719,47.4868402823351,0.0210584657571331
2256,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7484404805319,0.0437394736167181,0.951265338602989,47.4973683481517,0.021053798026663
2257,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6875202619612,0.043739473616718,0.948600720310091,47.5078940808788,0.0210491333987057
2258,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8763171474628,0.0437394736167179,0.9568585967024,47.5184174820669,0.0210444718698259
2259,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6631440228993,0.0437394736167179,0.947534516444764,47.5289385532646,0.0210398134365934
2260,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5252895516968,0.0437394736167179,0.941504834438655,47.5394572960189,0.0210351580955836
2261,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8126617967652,0.0437394736167179,0.954074345170003,47.549973711875,0.0210305058433768
2262,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6978598788962,0.0437394736167178,0.949052969712217,47.5604878023765,0.021025856676559
2263,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7213767256282,0.043739473616718,0.950081584209409,47.5709995690652,0.0210212105917212
2264,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7788273212368,0.043739473616718,0.952594443020295,47.5815090134813,0.0210165675854599
2265,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8210141679164,0.0437394736167181,0.954439673487611,47.5920161371632,0.0210119276543767
2266,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7298334281959,0.0437394736167179,0.950451475928249,47.6025209416476,0.0210072907950784
2267,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6948591435329,0.0437394736167179,0.948921719126969,47.6130234284697,0.0210026570041772
2268,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,22.0067824059428,0.0437394736167179,0.962565078433586,47.6235235991626,0.0209980262782904
2269,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7585470904576,0.0437394736167179,0.951707396401183,47.6340214552582,0.0209933986140406
2270,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7900144173983,0.043739473616718,0.953083760717698,47.6445169982864,0.0209887740080557
2271,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6367060728347,0.0437394736167179,0.946378134425436,47.6550102297754,0.0209841524569685
2272,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.747460182329,0.043739473616718,0.951222460875606,47.6655011512519,0.0209795339574172
2273,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9063188441987,0.043739473616718,0.958170855125243,47.6759897642409,0.0209749185060453
2274,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7893512839823,0.0437394736167179,0.953054755611142,47.6864760702655,0.0209703060995011
2275,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7685247166648,0.0437394736167179,0.95214381251943,47.6969600708473,0.0209656967344384
2276,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7472168623069,0.0437394736167178,0.951211818185915,47.7074417675063,0.0209610904075159
2277,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.707829679832,0.043739473616718,0.94948904355722,47.7179211617606,0.0209564871153977
2278,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8164223368391,0.043739473616718,0.95423882921335,47.7283982551269,0.0209518868547528
2279,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7860687688225,0.0437394736167179,0.952911180125913,47.73887304912,0.0209472896222554
2280,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.688334241565,0.043739473616718,0.948636323349496,47.7493455452533,0.0209426954145848
2281,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8446602745216,0.043739473616718,0.955473941743605,47.7598157450382,0.0209381042284253
2282,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9123515853209,0.043739473616718,0.958434724046394,47.7702836499847,0.0209335160604666
2283,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7595880764041,0.0437394736167179,0.951752928578528,47.7807492616012,0.0209289309074031
2284,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6615788154396,0.0437394736167179,0.947466055094376,47.7912125813941,0.0209243487659344
2285,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7982844418256,0.043739473616718,0.953445487232948,47.8016736108685,0.0209197696327652
2286,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6758972198645,0.043739473616718,0.948092334566954,47.8121323515277,0.0209151935046053
2287,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7996611910468,0.043739473616718,0.953505705519184,47.8225888048734,0.0209106203781694
2288,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7277762019648,0.043739473616718,0.950361493935794,47.8330429724056,0.0209060502501773
2289,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6850583695936,0.043739473616718,0.948493038433828,47.8434948556227,0.0209014831173538
2290,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7278746247224,0.043739473616718,0.950365798895401,47.8539444560216,0.0208969189764286
2291,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6960394120055,0.0437394736167181,0.948973343448691,47.8643917750973,0.0208923578241367
2292,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.590910695352,0.0437394736167178,0.944375068720261,47.8748368143433,0.0208877996572178
2293,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.691059722145,0.043739473616718,0.948755534435417,47.8852795752515,0.0208832444724167
2294,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8013075519018,0.0437394736167178,0.953577716476361,47.8957200593122,0.0208786922664831
2295,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.9070924555336,0.0437394736167179,0.958204692477811,47.9061582680139,0.0208741430361716
2296,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7058905916308,0.0437394736167179,0.949404228860002,47.9165942028438,0.0208695967782421
2297,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7847088443056,0.0437394736167178,0.952851697743384,47.927027865287,0.0208650534894589
2298,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4510448592451,0.043739473616718,0.938257410671985,47.9374592568275,0.0208605131665916
2299,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7234911842103,0.043739473616718,0.950174069514774,47.9478883789474,0.0208559758064147
2300,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7000836385152,0.043739473616718,0.949150235787411,47.9583152331272,0.0208514414057075
2301,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5739362500986,0.043739473616718,0.943632615419945,47.9687398208458,0.0208469099612542
2302,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.687614009906,0.0437394736167178,0.94860482079584,47.9791621435806,0.0208423814698439
2303,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6558690447542,0.0437394736167181,0.947216312730129,47.9895822028073,0.0208378559282707
2304,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7620788258225,0.0437394736167178,0.951861872646996,48,0.0208333333333333
2305,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7009183999073,0.0437394736167179,0.949186747811294,48.0104155366312,0.0208288136818357
2306,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5646511553598,0.0437394736167179,0.943226490263586,48.0208288141719,0.0208242969705862
2307,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6563729664736,0.043739473616718,0.947238354000876,48.0312398340913,0.0208197831963985
2308,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7143505679456,0.0437394736167181,0.949774263770826,48.0416485978573,0.0208152723560907
2309,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.691840175739,0.043739473616718,0.9487896710648,48.0520551069359,0.0208107644464859
2310,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7737655367847,0.0437394736167179,0.952373043232798,48.0624593627917,0.020806259464412
2311,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6444513313137,0.0437394736167179,0.946716907954329,48.0728613668877,0.0208017574067017
2312,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6370906560614,0.0437394736167178,0.946394955893327,48.0832611206852,0.0207972582701926
2313,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.799524821885,0.0437394736167179,0.953499740803824,48.0936586256442,0.0207927620517268
2314,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6576699912724,0.043739473616718,0.947295085182849,48.1040538832228,0.0207882687481516
2315,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.778298789951,0.0437394736167179,0.95257132534006,48.1144468948776,0.0207837783563186
2316,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7793964955639,0.043739473616718,0.952619338405757,48.1248376620639,0.0207792908730846
2317,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8032120891984,0.043739473616718,0.9536610199352,48.135226186235,0.0207748062953107
2318,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7792028737355,0.0437394736167179,0.952610869488902,48.1456124688429,0.0207703246198632
2319,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.610462206227,0.0437394736167178,0.945230241514343,48.155996511338,0.0207658458436128
2320,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.611936063723,0.043739473616718,0.945294707265407,48.1663783151692,0.020761369963435
2321,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8349245342041,0.043739473616718,0.955048105586848,48.1767578817836,0.0207568969762101
2322,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8009957138875,0.0437394736167179,0.953564076845764,48.187135212627,0.020752426878823
2323,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7031825857101,0.0437394736167179,0.94928578210648,48.1975103091436,0.0207479596681634
2324,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7369541692286,0.043739473616718,0.950762933392783,48.2078831727758,0.0207434953411256
2325,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4275620539842,0.0437394736167179,0.937230285130829,48.2182538049648,0.0207390338946085
2326,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5986773312795,0.0437394736167178,0.944714777287501,48.22862220715,0.0207345753255159
2327,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5689052434069,0.043739473616718,0.943412561835485,48.2389883807693,0.0207301196307561
2328,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6592491505028,0.0437394736167179,0.947364156776334,48.2493523272593,0.020725666807242
2329,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5973385867989,0.0437394736167179,0.944656221308615,48.2597140480546,0.0207212168518912
2330,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6273178023773,0.0437394736167179,0.945967496417456,48.2700735445887,0.020716769761626
2331,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5734892524934,0.0437394736167178,0.943613063979979,48.2804308182932,0.0207123255333733
2332,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7368365809501,0.043739473616718,0.950757790143379,48.2907858705985,0.0207078841640646
2333,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8131549296274,0.0437394736167179,0.954095914541816,48.3011387029333,0.0207034456506358
2334,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6355575948378,0.0437394736167179,0.946327900602387,48.3114893167247,0.0206990099900277
2335,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7082710583948,0.043739473616718,0.949508349223221,48.3218377133983,0.0206945771791856
2336,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3586279208154,0.043739473616718,0.934215142431799,48.3321838943783,0.0206901472150592
2337,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.547498828082,0.0437394736167179,0.94247625649715,48.3425278610873,0.020685720094603
2338,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6349551054003,0.0437394736167179,0.946301548031535,48.3528696149463,0.020681295814776
2339,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7516004765521,0.0437394736167178,0.951403555165537,48.363209157375,0.0206768743725417
2340,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7495212820947,0.0437394736167178,0.951312612294422,48.3735464897913,0.0206724557648681
2341,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7350828366962,0.0437394736167179,0.950681082292853,48.3838816136118,0.0206680399887278
2342,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6024628774095,0.0437394736167178,0.944880355082576,48.3942145302514,0.020663627041098
2343,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4876345432847,0.0437394736167179,0.939857824191678,48.4045452411238,0.0206592169189602
2344,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8536706778307,0.0437394736167181,0.955868052041422,48.4148737476408,0.0206548096193007
2345,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7015524541785,0.043739473616718,0.949214481011364,48.425200051213,0.02065040513911
2346,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6314269806612,0.043739473616718,0.946147229712593,48.4355241532493,0.0206460034753834
2347,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6711453932647,0.0437394736167179,0.947884492172761,48.4458460551573,0.0206416046251203
2348,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5495316569527,0.043739473616718,0.942565171361914,48.4561657583429,0.0206372085853249
2349,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7020341846673,0.043739473616718,0.949235551649368,48.4664832642105,0.0206328153530058
2350,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3138735257677,0.0437394736167179,0.932257608750378,48.4767985741633,0.0206284249251759
2351,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6632158655051,0.0437394736167181,0.94753765880253,48.4871116896026,0.0206240372988527
2352,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6663902997959,0.043739473616718,0.947676506887439,48.4974226119286,0.0206196524710581
2353,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5605516103353,0.0437394736167178,0.943047178322142,48.5077313425396,0.0206152704388184
2354,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5637938418663,0.043739473616718,0.943188991822659,48.5180378828328,0.0206108911991643
2355,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5954174136612,0.0437394736167182,0.94457219020685,48.5283422342037,0.0206065147491311
2356,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8501412674157,0.043739473616718,0.955713677487692,48.5386443980464,0.0206021410857582
2357,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7328334379991,0.0437394736167181,0.950582694777891,48.5489443757534,0.0205977702060897
2358,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7577214211324,0.043739473616718,0.951671282059519,48.5592421687159,0.0205934021071738
2359,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7651099196919,0.0437394736167179,0.95199445109733,48.5695377783236,0.0205890367860634
2360,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7539366218438,0.0437394736167179,0.951505736930891,48.5798312059645,0.0205846742398155
2361,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6414658726147,0.0437394736167179,0.946586325562332,48.5901224530254,0.0205803144654915
2362,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7128537126967,0.0437394736167179,0.949708792110154,48.6004115208915,0.0205759574601573
2363,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7908559425685,0.0437394736167179,0.953120568585676,48.6106984109465,0.020571603220883
2364,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5617728489008,0.0437394736167179,0.94310059465416,48.6209831245729,0.0205672517447432
2365,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5378527692866,0.0437394736167179,0.942054342962967,48.6312656631513,0.0205629030288166
2366,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7739031990498,0.0437394736167181,0.952379064507815,48.6415460280612,0.0205585570701865
2367,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5568234172441,0.0437394736167179,0.942884109118794,48.6518242206806,0.0205542138659402
2368,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6764612478632,0.043739473616718,0.948117004854723,48.6621002423858,0.0205498734131697
2369,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6506868673275,0.043739473616718,0.946989647017294,48.6723740945518,0.0205455357089708
2370,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7523010671417,0.043739473616718,0.951434198629149,48.6826457785523,0.020541200750444
2371,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6635672768456,0.0437394736167179,0.947553029349582,48.6929152957594,0.020536868534694
2372,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6035546265851,0.043739473616718,0.944928107616848,48.7031826475437,0.0205325390588295
2373,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8984387114529,0.0437394736167179,0.957826182266909,48.7134478352744,0.0205282123199639
2374,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.496406249156,0.0437394736167179,0.940241493989208,48.7237108603193,0.0205238883152145
2375,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6184225001846,0.043739473616718,0.945578420581889,48.7339717240448,0.0205195670417031
2376,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5258897543846,0.0437394736167179,0.941531086988284,48.7442304278158,0.0205152484965555
2377,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6082294120645,0.043739473616718,0.945132580272985,48.7544869729956,0.0205109326769018
2378,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6008396682888,0.0437394736167179,0.944809356770071,48.7647413609464,0.0205066195798765
2379,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.600143463583,0.0437394736167179,0.94477890514271,48.7749935930288,0.0205023092026182
2380,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6410125198139,0.0437394736167181,0.946566496149467,48.7852436706019,0.0204980015422697
2381,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5652734857673,0.0437394736167179,0.943253710668026,48.7954915950234,0.0204936965959779
2382,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6379679950618,0.043739473616718,0.946433330239395,48.8057373676497,0.0204893943608941
2383,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6438931964453,0.043739473616718,0.946692495428982,48.8159809898357,0.0204850948341736
2384,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5924496988163,0.043739473616718,0.944442383921689,48.8262224629348,0.020480798012976
2385,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6442701150246,0.0437394736167179,0.946708981649233,48.8364617882991,0.020476503894465
2386,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6599535169586,0.0437394736167179,0.94739496539435,48.8466989672793,0.0204722124758086
2387,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6796247168192,0.0437394736167181,0.948255373321661,48.8569340012244,0.0204679237541786
2388,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6593160003764,0.0437394736167179,0.947367080754619,48.8671668914825,0.0204636377267515
2389,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5645471378638,0.0437394736167179,0.943221940593064,48.8773976393997,0.0204593543907073
2390,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6563016748643,0.0437394736167179,0.94723523574341,48.8876262463213,0.0204550737432307
2391,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6279513084647,0.0437394736167179,0.945995205640253,48.8978527135906,0.0204507957815101
2392,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8636226270772,0.043739473616718,0.95630334506292,48.9080770425499,0.0204465205027383
2393,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7812296783913,0.0437394736167179,0.952699520857668,48.91829923454,0.020442247904112
2394,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8777340534363,0.0437394736167181,0.956920571423852,48.9285192909003,0.0204379779828322
2395,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5678274749433,0.0437394736167179,0.943365420810208,48.9387372129686,0.0204337107361038
2396,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8210531497597,0.043739473616718,0.954441378532916,48.9489530020817,0.0204294461611359
2397,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.782456284444,0.0437394736167179,0.952753171960752,48.9591666595746,0.0204251842551417
2398,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5902189371585,0.0437394736167181,0.94434481158101,48.9693781867812,0.0204209250153383
2399,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7337109301118,0.043739473616718,0.950621075821,48.9795875850338,0.020416668438947
2400,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7363575341688,0.0437394736167179,0.950736836889326,48.9897948556636,0.0204124145231932
2401,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5945601785878,0.0437394736167179,0.944534695195972,49,0.0204081632653061
2402,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7060401979176,0.043739473616718,0.949410772560236,49.0102030193714,0.0204039146625193
2403,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4990267293316,0.0437394736167179,0.940356112412715,49.0204039151046,0.0203996687120702
2404,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5817514316636,0.043739473616718,0.943974447347815,49.0306026885251,0.0203954254112001
2405,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4357288593254,0.043739473616718,0.937587496897582,49.0407993409569,0.0203911847571546
2406,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7703980844243,0.0437394736167179,0.952225752639124,49.0509938737229,0.0203869467471832
2407,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5367701637583,0.0437394736167178,0.94200699036702,49.0611862881443,0.0203827113785394
2408,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5431451385292,0.0437394736167179,0.942285828407824,49.0713765855412,0.0203784786484806
2409,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6790486917285,0.043739473616718,0.948230178287404,49.0815647672321,0.0203742485542682
2410,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6556189201063,0.0437394736167179,0.947205372409685,49.0917508345343,0.0203700210931678
2411,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4579728164406,0.043739473616718,0.938560435872958,49.1019347887637,0.0203657962624486
2412,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8620323384134,0.043739473616718,0.956233786673865,49.1121166312347,0.0203615740593842
2413,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6219474471465,0.0437394736167181,0.945732599906532,49.1222963632605,0.0203573544812518
2414,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7628771120959,0.0437394736167181,0.9518967892684,49.132473986153,0.0203531375253326
2415,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6251835737031,0.0437394736167179,0.945874146378668,49.1426495012225,0.020348923188912
2416,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5907222110976,0.0437394736167179,0.944366824518187,49.152822909778,0.020344711469279
2417,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5895624641703,0.0437394736167179,0.944316097798061,49.1629942131274,0.0203405023637267
2418,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4775615159345,0.043739473616718,0.939417235277653,49.173163412577,0.0203362958695521
2419,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5537558156398,0.0437394736167179,0.942749933839358,49.1833305094317,0.0203320919840561
2420,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.558777178057,0.0437394736167179,0.942969565588324,49.1934955049954,0.0203278907045435
2421,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.527795836955,0.0437394736167181,0.941614458036585,49.2036584005702,0.0203236920283231
2422,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5433920290827,0.0437394736167179,0.942296627270677,49.2138191974571,0.0203194959527073
2423,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6964248628749,0.043739473616718,0.948990202866819,49.2239778969559,0.0203153024750127
2424,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5764744655212,0.043739473616718,0.943743635626457,49.2341345003647,0.0203111115925597
2425,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6240512737093,0.043739473616718,0.945824620172965,49.2442890089805,0.0203069233026724
2426,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7523733482382,0.0437394736167179,0.951437360166263,49.254441424099,0.0203027376026789
2427,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2278979081376,0.0437394736167179,0.928497080491368,49.2645917470144,0.0202985544899112
2428,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6623464859144,0.043739473616718,0.947499632596858,49.2747399790197,0.020294373961705
2429,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5569591724174,0.043739473616718,0.942890046978617,49.2848861214064,0.0202901960153999
2430,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5470684591293,0.0437394736167179,0.9424574323857,49.295030175465,0.0202860206483395
2431,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5687187468475,0.043739473616718,0.943404404574146,49.3051721424842,0.0202818478578709
2432,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.581707055284,0.0437394736167179,0.943972506348327,49.3153120237518,0.0202776776413453
2433,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.55532354448,0.0437394736167181,0.942818505473605,49.3254498205541,0.0202735099961176
2434,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8141800108391,0.0437394736167179,0.954140751054431,49.335585534176,0.0202693449195464
2435,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5085283182756,0.043739473616718,0.940771706911649,49.3457191659013,0.0202651824089944
2436,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6735240130768,0.0437394736167179,0.947988531751274,49.3558507170123,0.0202610224618277
2437,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6505003489037,0.043739473616718,0.946981488799619,49.3659801887899,0.0202568650754165
2438,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7189780036074,0.0437394736167179,0.949976665370861,49.376107582514,0.0202527102471345
2439,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5174861600164,0.043739473616718,0.941163518194131,49.386232899463,0.0202485579743596
2440,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.624525983851,0.0437394736167178,0.945845383744678,49.3963561409139,0.0202444082544729
2441,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6254543269919,0.043739473616718,0.945885988985002,49.4064773081425,0.0202402610848597
2442,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7143940872682,0.0437394736167179,0.949776167283085,49.4165964024233,0.0202361164629088
2443,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5625984271472,0.0437394736167179,0.943136705012089,49.4267134250296,0.0202319743860129
2444,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4089149549254,0.043739473616718,0.936414670833518,49.4368283772331,0.0202278348515684
2445,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6637609424496,0.0437394736167179,0.94756150018116,49.4469412603045,0.0202236978569752
2446,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.648069445363,0.0437394736167178,0.94687516235833,49.457052075513,0.0202195633996373
2447,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4558561984519,0.0437394736167179,0.938467856116281,49.4671608241265,0.0202154314769622
2448,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5953268101131,0.0437394736167179,0.944568227255342,49.4772675074119,0.0202113020863611
2449,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6636643782917,0.0437394736167179,0.947557276515724,49.4873721266345,0.0202071752252489
2450,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7634298273998,0.043739473616718,0.951920964744846,49.4974746830583,0.0202030508910442
2451,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6008403680304,0.043739473616718,0.944809387376402,49.5075751779463,0.0201989290811694
2452,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6108923740462,0.043739473616718,0.945249056828326,49.5176736125598,0.0201948097930505
2453,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4360816287262,0.043739473616718,0.937602926845484,49.5277699881592,0.0201906930241171
2454,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4920250933537,0.043739473616718,0.940049864540584,49.5378643060033,0.0201865787718025
2455,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6142179989336,0.0437394736167179,0.945394517910343,49.54795656735,0.0201824670335438
2456,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5180337049804,0.0437394736167179,0.941187467522637,49.5580467734555,0.0201783578067815
2457,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.515899588512,0.043739473616718,0.941094122391672,49.5681349255749,0.0201742510889601
2458,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5222122686207,0.0437394736167179,0.941370235696738,49.5782210249622,0.0201701468775273
2459,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6095459626574,0.0437394736167179,0.945190165502908,49.5883050728698,0.0201660451699348
2460,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7209881737914,0.0437394736167179,0.95006458915659,49.598387070549,0.0201619459636378
2461,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6941928269254,0.0437394736167179,0.948892574789295,49.6084670192499,0.020157849256095
2462,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5660219380275,0.0437394736167179,0.943286447575915,49.6185449202211,0.0201537550447689
2463,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5754037900921,0.0437394736167178,0.943696804846767,49.6286207747102,0.0201496633271256
2464,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7340922797081,0.0437394736167179,0.950637755851603,49.6386945839634,0.0201455741006345
2465,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6795287264371,0.043739473616718,0.948251174752876,49.6487663492256,0.020141487362769
2466,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7721402026029,0.0437394736167179,0.952301951971235,49.6588360717405,0.0201374031110059
2467,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7745062230315,0.0437394736167179,0.952405440459343,49.6689037527506,0.0201333213428255
2468,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5751269763692,0.043739473616718,0.94368469716024,49.6789693934969,0.0201292420557119
2469,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6552513339154,0.0437394736167179,0.947189294383189,49.6890329952194,0.0201251652471524
2470,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6203736615183,0.043739473616718,0.945663763351565,49.6990945591567,0.0201210909146383
2471,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7094415237229,0.043739473616718,0.949559544760559,49.7091540865463,0.0201170190556642
2472,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6587042421512,0.0437394736167179,0.947340322771868,49.7192115786242,0.0201129496677282
2473,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4669421129868,0.0437394736167178,0.938952748182596,49.7292670366254,0.0201088827483322
2474,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5499593643711,0.0437394736167179,0.942583879059255,49.7393204617835,0.0201048182949812
2475,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7149390708364,0.0437394736167178,0.949800004577481,49.749371855331,0.0201007563051842
2476,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5572787803948,0.043739473616718,0.942904026463313,49.7594212184989,0.0200966967764535
2477,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6293539244744,0.0437394736167177,0.946056555326198,49.7694685525172,0.0200926397063049
2478,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7520258831324,0.0437394736167179,0.951422162225436,49.7795138586146,0.0200885850922577
2479,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.8545720174274,0.043739473616718,0.955907476160928,49.7895571380184,0.0200845329318348
2480,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7633796901335,0.043739473616718,0.951918771767211,49.7995983919549,0.0200804832225625
2481,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6094201013139,0.0437394736167179,0.945184660393995,49.8096376216491,0.0200764359619706
2482,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7646354459791,0.0437394736167178,0.951973697866886,49.8196748283246,0.0200723911475925
2483,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7316245036821,0.043739473616718,0.950529816627227,49.829710013204,0.020068348776965
2484,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.582612154528,0.043739473616718,0.944012094912838,49.8397431775084,0.0200643088476282
2485,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7061041045317,0.043739473616718,0.949413567801899,49.8497743224581,0.020060271357126
2486,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7226699936799,0.0437394736167179,0.95013815107323,49.8598034492716,0.0200562363030055
2487,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5064451118866,0.0437394736167178,0.940680588560755,49.8698305591667,0.0200522036828173
2488,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6572952435613,0.0437394736167179,0.947278693915219,49.8798556533597,0.0200481734941156
2489,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6633983268403,0.043739473616718,0.947545639565282,49.8898787330657,0.0200441457344579
2490,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6651286324938,0.043739473616718,0.947621322223765,49.8998997994986,0.0200401204014051
2491,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5915995688112,0.043739473616718,0.94440519968276,49.9099188538711,0.0200360974925215
2492,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5673756157968,0.0437394736167181,0.943345656728993,49.9199358973947,0.0200320770053751
2493,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7486567157489,0.043739473616718,0.951274796617558,49.9299509312797,0.020028058937537
2494,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5766450555438,0.0437394736167179,0.943751097144243,49.9399639567351,0.0200240432865818
2495,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5453577304996,0.043739473616718,0.942382606015937,49.9499749749687,0.0200200300500877
2496,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5975028720019,0.0437394736167179,0.944663407056913,49.9599839871872,0.0200160192256359
2497,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3713907101721,0.043739473616718,0.934773380120146,49.9699909945959,0.0200120108108114
2498,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6190526898931,0.0437394736167179,0.945605984748015,49.9799959983992,0.0200080048032022
2499,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5935081891421,0.043739473616718,0.944488681731368,49.9899989998,0.0200040012004001
2500,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6505726848779,0.043739473616718,0.946984652737053,50,0.02
2501,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4015483313378,0.0437394736167181,0.936092458595465,50.0099990001999,0.0199960011996001
2502,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6411744501373,0.0437394736167179,0.94657357889657,50.0199960015992,0.0199920047968022
2503,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6593055651086,0.0437394736167179,0.947366624321499,50.029991005396,0.0199880107892113
2504,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5453774069872,0.0437394736167178,0.942383466655144,50.0399840127872,0.0199840191744358
2505,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5006219339637,0.0437394736167179,0.940425885823635,50.0499750249688,0.0199800299500873
2506,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5741644394982,0.0437394736167179,0.943642596304165,50.0599640431353,0.019976043113781
2507,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.696608861284,0.0437394736167179,0.948998250860379,50.0699510684802,0.0199720586631353
2508,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.692175853755,0.0437394736167178,0.948804353444518,50.0799361021957,0.0199680765957718
2509,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6432758157665,0.0437394736167179,0.946665491523068,50.0899191454728,0.0199640969093156
2510,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5590987440862,0.0437394736167179,0.942983630717175,50.0999001995014,0.019960119601395
2511,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.677185429104,0.043739473616718,0.948148680161,50.1098792654702,0.0199561446696417
2512,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4487960726023,0.0437394736167179,0.938159049927951,50.1198563445667,0.0199521721116906
2513,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4546293989012,0.0437394736167179,0.938414196549697,50.1298314379771,0.0199482019251799
2514,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4605508082582,0.0437394736167179,0.938673195878044,50.1398045468867,0.0199442341077513
2515,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4936094197766,0.043739473616718,0.940119162144362,50.1497756724793,0.0199402686570494
2516,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3361513251182,0.043739473616718,0.93323202796731,50.1597448159378,0.0199363055707225
2517,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3819397301514,0.0437394736167181,0.935234788701214,50.1697119784437,0.0199323448464218
2518,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4892630411863,0.043739473616718,0.93992905383268,50.1796771611775,0.019928386481802
2519,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7491993384264,0.0437394736167179,0.951298530647839,50.1896403653184,0.019924430474521
2520,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3031278659194,0.0437394736167178,0.931787599244948,50.1996015920445,0.0199204768222399
2521,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4830444533881,0.0437394736167178,0.939657056075746,50.2095608425328,0.0199165255226231
2522,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4938239601055,0.043739473616718,0.940128546025415,50.2195181179589,0.0199125765733382
2523,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4843558651409,0.043739473616718,0.939714416535511,50.2294734194974,0.0199086299720561
2524,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5963629256213,0.0437394736167179,0.944613546402278,50.2394267483219,0.0199046857164508
2525,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6057890076358,0.0437394736167179,0.94502583826786,50.2493781056044,0.0199007438041998
2526,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4024476009519,0.043739473616718,0.936131792175028,50.2593274925162,0.0198968042329835
2527,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3890763005647,0.0437394736167179,0.935546938534514,50.2692749102272,0.0198928670004856
2528,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.401394697654,0.0437394736167178,0.936085738739002,50.2792203599061,0.0198889321043932
2529,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6514053633956,0.0437394736167179,0.947021073657109,50.2891638427206,0.0198849995423965
2530,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.555843066908,0.0437394736167179,0.942841229111133,50.2991053598372,0.0198810693121886
2531,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4020967159009,0.043739473616718,0.936116444647595,50.3090449124211,0.0198771414114662
2532,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.65695549299,0.043739473616718,0.947263833404071,50.3189825016365,0.0198732158379291
2533,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3255224769089,0.0437394736167178,0.932767127741477,50.3289181286465,0.0198692925892801
2534,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5876803325167,0.0437394736167178,0.944233774350251,50.3388517946129,0.0198653716632253
2535,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3686823579893,0.0437394736167181,0.9346549182213,50.3487835006964,0.0198614530574739
2536,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5794251859377,0.043739473616718,0.943872698584261,50.3587132480567,0.0198575367697384
2537,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3846082000578,0.043739473616718,0.935351506170281,50.3686410378521,0.0198536227977344
2538,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5652639470212,0.0437394736167179,0.943253293448291,50.37856687124,0.0198497111391805
2539,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4417052986828,0.0437394736167178,0.937848903209177,50.3884907493765,0.0198458017917985
2540,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3763944317755,0.0437394736167179,0.934992240269201,50.3984126734166,0.0198418947533136
2541,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4397398314544,0.0437394736167179,0.937762934707195,50.4083326445142,0.0198379900214539
2542,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4379331549581,0.043739473616718,0.937683911628257,50.4182506638221,0.0198340875939505
2543,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4740768947377,0.0437394736167179,0.939264819780752,50.4281667324919,0.0198301874685379
2544,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4418684195388,0.043739473616718,0.937856038029555,50.438080851674,0.0198262896429536
2545,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4106428777981,0.0437394736167181,0.936490249270425,50.4479930225178,0.0198223941149382
2546,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.434086113466,0.0437394736167179,0.937515644058402,50.4579032461715,0.0198185008822355
2547,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5855000899219,0.043739473616718,0.944138411686804,50.4678115237822,0.0198146099425921
2548,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4517805338373,0.0437394736167178,0.938289588691396,50.4777178564959,0.0198107212937582
2549,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.463618906957,0.043739473616718,0.938807392900137,50.4876222454574,0.0198068349334866
2550,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5101920023342,0.0437394736167179,0.940844475576633,50.4975246918104,0.0198029508595335
2551,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5780776358567,0.0437394736167179,0.943813757453046,50.5074251966976,0.019799069069658
2552,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5709696820542,0.0437394736167181,0.943502859295236,50.5173237612604,0.0197951895616224
2553,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3972212050574,0.0437394736167179,0.935903192369685,50.5272203866391,0.019791312333192
2554,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4885971463389,0.0437394736167182,0.939899927942578,50.5371150739731,0.0197874373821351
2555,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.492812560636,0.0437394736167181,0.940084307945006,50.5470078244004,0.0197835647062233
2556,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.259024560377,0.043739473616718,0.929858543875772,50.5568986390582,0.0197796943032309
2557,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5234449214775,0.0437394736167179,0.941424151283843,50.5667875190821,0.0197758261709355
2558,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3676858753438,0.0437394736167179,0.934611332594917,50.5766744656072,0.0197719603071177
2559,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5505561294938,0.043739473616718,0.942609981251594,50.586559479767,0.0197680967095611
2560,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3397450666056,0.0437394736167179,0.933389216328282,50.5964425626941,0.0197642353760524
2561,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3656742411021,0.043739473616718,0.934523344772081,50.60632371552,0.0197603763043811
2562,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4616089200336,0.0437394736167178,0.938719477130125,50.6162029393751,0.01975651949234
2563,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3103599084558,0.0437394736167179,0.932103924978662,50.6260802353886,0.0197526649377248
2564,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4303222992595,0.0437394736167177,0.93735101680622,50.6359556046887,0.0197488126383341
2565,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3755399268232,0.043739473616718,0.934954864672385,50.6458290484024,0.0197449625919697
2566,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3403337830265,0.0437394736167179,0.933414966474642,50.6557005676558,0.0197411147964364
2567,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3699664640008,0.0437394736167179,0.934711084342308,50.6655701635736,0.0197372692495417
2568,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.234079560091,0.0437394736167179,0.928767462693887,50.6754378372797,0.0197334259490965
2569,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0623804988061,0.0437394736167179,0.921257436132801,50.6853035898967,0.0197295848929143
2570,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3583088645621,0.043739473616718,0.934201187079231,50.6951674225463,0.0197257460788118
2571,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3360474390507,0.0437394736167179,0.9332274840454,50.7050293363489,0.0197219095046087
2572,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.333194332512,0.0437394736167178,0.933102690667222,50.7148893324239,0.0197180751681275
2573,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.361821142638,0.0437394736167178,0.934354812273462,50.7247474118896,0.0197142430671938
2574,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2937870644872,0.0437394736167179,0.931379037507149,50.7346035758633,0.0197104131996361
2575,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3730266279705,0.043739473616718,0.934844934303526,50.7444578254611,0.0197065855632859
2576,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1173687406195,0.0437394736167179,0.923662592884828,50.7543101617981,0.0197027601559775
2577,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3721678884282,0.0437394736167179,0.934807373487972,50.7641605859882,0.0196989369755484
2578,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3855367576966,0.0437394736167179,0.935392120792621,50.7740090991444,0.0196951160198388
2579,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2236043170276,0.0437394736167178,0.928309281076288,50.7838557023785,0.0196912972866919
2580,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5004663741235,0.0437394736167179,0.940419081718106,50.7937003968012,0.0196874807739539
2581,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5872319367357,0.043739473616718,0.944214161754825,50.8035431835222,0.0196836664794739
2582,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2514352737844,0.0437394736167179,0.929526592475082,50.81338406365,0.0196798544011038
2583,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5175014375894,0.043739473616718,0.941164186427133,50.8232230382922,0.0196760445366985
2584,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.381129899931,0.0437394736167179,0.935199367153652,50.8330601085553,0.0196722368841158
2585,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4792668872946,0.0437394736167179,0.939491827323267,50.8428952755446,0.0196684314412165
2586,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2442632019197,0.0437394736167179,0.929212889826977,50.8527285403645,0.0196646282058641
2587,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.399420900196,0.043739473616718,0.935999405877169,50.8625599041181,0.019660827175925
2588,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4010611818793,0.0437394736167179,0.936071150934574,50.8723893679076,0.0196570283492688
2589,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5409217784969,0.0437394736167179,0.942188579810351,50.8822169328342,0.0196532317237676
2590,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5175564823441,0.0437394736167179,0.941166594055725,50.8920425999979,0.0196494372972965
2591,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5222472584266,0.0437394736167179,0.941371766132431,50.9018663704977,0.0196456450677336
2592,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4097387001707,0.043739473616718,0.936450701016944,50.9116882454314,0.0196418550329597
2593,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4700405679445,0.0437394736167178,0.939088272971469,50.9215082258961,0.0196380671908585
2594,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3253537230025,0.043739473616718,0.932759746534448,50.9313263129874,0.0196342815393166
2595,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3615573625832,0.043739473616718,0.934343274672717,50.9411425078001,0.0196304980762236
2596,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5786049636106,0.043739473616718,0.943836822491426,50.950956811428,0.0196267167994715
2597,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3409462392185,0.0437394736167177,0.933441754986087,50.9607692249636,0.0196229377069556
2598,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5448741231166,0.043739473616718,0.94236145328357,50.9705797494986,0.0196191607965738
2599,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6127846149705,0.0437394736167179,0.945331822450308,50.9803883861235,0.0196153860662268
2600,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4352701180653,0.043739473616718,0.937567431796341,50.9901951359278,0.0196116135138184
2601,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2819563743666,0.0437394736167178,0.930861569348746,51,0.0196078431372549
2602,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.333216502444,0.043739473616718,0.933103660368384,51.0098029794274,0.0196040749344456
2603,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4941860467209,0.043739473616718,0.940144383503376,51.0196040752964,0.0196003089033025
2604,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6018516208379,0.0437394736167179,0.944853619041896,51.0294032886923,0.0195965450417405
2605,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1959903724094,0.0437394736167179,0.927101461674209,51.0392006206994,0.0195927833476773
2606,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3323139612328,0.0437394736167178,0.933064183690881,51.0489960724009,0.0195890238190333
2607,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.325226039214,0.043739473616718,0.93275416171275,51.058789644879,0.0195852664537319
2608,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4146421432391,0.043739473616718,0.936665175035663,51.0685813392148,0.0195815112496989
2609,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2176220457502,0.0437394736167179,0.928047619679583,51.0783711564885,0.0195777582048634
2610,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.28522096432,0.0437394736167179,0.931004360794883,51.0881590977792,0.0195740073171568
2611,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2925564422048,0.0437394736167178,0.931325210736293,51.0979451641649,0.0195702585845135
2612,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2130364035197,0.043739473616718,0.927847046102227,51.1077293567226,0.0195665120048708
2613,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1396810209121,0.0437394736167178,0.924638520280014,51.1175116765282,0.0195627675761685
2614,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1563069179856,0.0437394736167177,0.925365728266415,51.1272921246569,0.0195590252963492
2615,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2836195600687,0.0437394736167178,0.930934316215882,51.1370707021824,0.0195552851633585
2616,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1837713396219,0.0437394736167179,0.926567007611978,51.1468474101777,0.0195515471751444
2617,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3391986696433,0.043739473616718,0.933365317212766,51.1566222497147,0.0195478113296579
2618,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2308995674874,0.0437394736167179,0.928628371491302,51.1663952218641,0.0195440776248526
2619,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2699640637391,0.0437394736167178,0.930337031994453,51.1761663276959,0.019540346058685
2620,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3671713664591,0.043739473616718,0.934588828247131,51.1859355682789,0.0195366166291141
2621,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1612859304562,0.0437394736167178,0.92558350765101,51.1957029446808,0.0195328893341018
2622,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2199255469772,0.0437394736167179,0.928148373610727,51.2054684579684,0.0195291641716127
2623,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4987005073632,0.0437394736167179,0.940341843635534,51.2152321092075,0.019525441139614
2624,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2415418909283,0.0437394736167179,0.929093861116667,51.2249938994628,0.0195217202360758
2625,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1631416777199,0.0437394736167179,0.925664677059492,51.234753829798,0.0195180014589707
2626,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2851689201908,0.0437394736167178,0.931002084412067,51.2445119012758,0.0195142848062741
2627,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3181864604323,0.0437394736167178,0.932446254242349,51.254268114958,0.0195105702759642
2628,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2102989151665,0.043739473616718,0.927727309802629,51.2640224719052,0.0195068578660218
2629,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3796860250359,0.0437394736167179,0.935136212825772,51.2737749731771,0.0195031475744302
2630,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3795141737981,0.043739473616718,0.935128696143088,51.2835256198323,0.0194994393991758
2631,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3751578053666,0.043739473616718,0.934938150881016,51.2932744129286,0.0194957333382473
2632,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1662886046965,0.043739473616718,0.925802321988963,51.3030213535226,0.0194920293896363
2633,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4307383099118,0.0437394736167177,0.937369212893166,51.31276644267,0.0194883275513369
2634,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0887710296991,0.0437394736167181,0.922411744062534,51.3225096814254,0.019484627821346
2635,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3285640223958,0.0437394736167179,0.93290016334006,51.3322510708424,0.0194809301976631
2636,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1446158428938,0.0437394736167179,0.924854366795887,51.3419906119737,0.0194772346782905
2637,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0831770987188,0.043739473616718,0.922167068466003,51.3517283058711,0.0194735412612329
2638,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2343165127462,0.0437394736167178,0.928777826878297,51.361464153585,0.0194698499444977
2639,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1567253021514,0.0437394736167179,0.925384028169595,51.3711981561653,0.0194661607260952
2640,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.226732132729,0.0437394736167178,0.928446090088637,51.3809303146605,0.0194624736040381
2641,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2930650415684,0.0437394736167179,0.931347456604741,51.3906606301184,0.0194587885763417
2642,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2188200749741,0.0437394736167179,0.928100020847215,51.4003891035856,0.0194551056410241
2643,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0375235184057,0.0437394736167179,0.920170204894387,51.4101157361078,0.0194514247961059
2644,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4124582560748,0.0437394736167179,0.936569652960655,51.4198405287298,0.0194477460396103
2645,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0549629371219,0.0437394736167179,0.920932995889216,51.4295634824952,0.0194440693695634
2646,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2250219418478,0.0437394736167179,0.928371287239711,51.4392845984467,0.0194403947839935
2647,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4192503294528,0.043739473616718,0.936866734674978,51.4490038776262,0.0194367222809317
2648,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.230315932704,0.0437394736167178,0.928602843613089,51.4587213210744,0.0194330518584118
2649,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1607477899478,0.043739473616718,0.925559969668443,51.4684369298311,0.01942938351447
2650,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1035153423834,0.0437394736167179,0.923056652538178,51.478150704935,0.0194257172471453
2651,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3247594984065,0.043739473616718,0.932733755463407,51.487862647424,0.0194220530544791
2652,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9488033512952,0.0437394736167178,0.916289631485786,51.4975727583349,0.0194183909345154
2653,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5062548220824,0.0437394736167178,0.940672265384881,51.5072810387036,0.019414730885301
2654,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1836114538517,0.0437394736167178,0.926560014292546,51.516987489565,0.0194110729048851
2655,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2934144016811,0.043739473616718,0.931362737432174,51.526692111953,0.0194074169913194
2656,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0794497026433,0.0437394736167181,0.922004034123703,51.5363949069005,0.0194037631426583
2657,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0357320072747,0.0437394736167179,0.920091845140539,51.5460958754395,0.0194001113569588
2658,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1312234245711,0.0437394736167179,0.924268589467999,51.555795018601,0.0193964616322803
2659,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3574885116059,0.0437394736167181,0.934165305272747,51.565492337415,0.0193928139666848
2660,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2411196199299,0.0437394736167179,0.92907539120547,51.5751878329105,0.019389168358237
2661,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3089987866406,0.043739473616718,0.93204439022694,51.5848815061157,0.019385524805004
2662,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1845312622615,0.0437394736167178,0.926600246228221,51.5945733580577,0.0193818833050555
2663,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3401017136003,0.0437394736167179,0.933404815880098,51.6042633897627,0.0193782438564636
2664,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3385391014766,0.0437394736167181,0.933336468048343,51.6139516022558,0.0193746064573032
2665,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3000976702988,0.0437394736167181,0.931655060083556,51.6236379965612,0.0193709711056515
2666,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3728959631364,0.043739473616718,0.934839219092465,51.6333225737023,0.0193673377995883
2667,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3428614726423,0.0437394736167179,0.933525526287902,51.6430053347014,0.0193637065371959
2668,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1728130955248,0.0437394736167179,0.926087699783407,51.6526862805798,0.0193600773165592
2669,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2533707276611,0.0437394736167178,0.929611248208856,51.662365412358,0.0193564501357654
2670,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2743641138725,0.0437394736167179,0.930529487871178,51.6720427310552,0.0193528249929046
2671,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1183713413032,0.043739473616718,0.923706446110985,51.6817182376902,0.019349201886069
2672,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2736362929963,0.0437394736167179,0.930497653369164,51.6913919332803,0.0193455808133534
2673,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3372760990175,0.0437394736167179,0.933281224985603,51.7010638188423,0.0193419617728553
2674,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2480302127893,0.043739473616718,0.929377656899522,51.7107338953916,0.0193383447626745
2675,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3430991239677,0.0437394736167179,0.933535921031782,51.720402163943,0.0193347297809133
2676,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3214206746863,0.0437394736167179,0.932587717071386,51.7300686255102,0.0193311168256765
2677,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0784344973978,0.0437394736167179,0.921959629580648,51.7397332811061,0.0193275058950714
2678,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1574807975259,0.0437394736167179,0.925417073139599,51.7493961317424,0.0193238969872078
2679,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3024763620825,0.043739473616718,0.931759102810067,51.7590571784301,0.0193202901001979
2680,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5546972758351,0.0437394736167177,0.94279111281273,51.7687164221791,0.0193166852321564
2681,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3055699368478,0.0437394736167177,0.931894414141887,51.7783738639985,0.0193130823812005
2682,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2503179543819,0.0437394736167179,0.929477721512558,51.7880295048962,0.0193094815454497
2683,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3774815179214,0.0437394736167179,0.935039788844999,51.7976833458795,0.0193058827230263
2684,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1545820289653,0.0437394736167179,0.925290282528622,51.8073353879545,0.0193022859120546
2685,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2230103017125,0.0437394736167179,0.928283299159082,51.8169856321265,0.0192986911106616
2686,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1728633348429,0.0437394736167179,0.926089897224737,51.8266340793998,0.0192950983169768
2687,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.46270114419,0.0437394736167178,0.938767250439797,51.8362807307777,0.019291507529132
2688,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1927831923246,0.0437394736167179,0.926961181305504,51.8459255872629,0.0192879187452615
2689,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2376988034622,0.0437394736167179,0.928925766493834,51.8555686498567,0.0192843319635019
2690,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2819152405048,0.0437394736167179,0.930859770175289,51.8652099195598,0.0192807471819925
2691,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.329898161346,0.0437394736167179,0.932958517875474,51.8748493973717,0.0192771643988747
2692,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4546365519561,0.0437394736167179,0.938414509420554,51.8844870842914,0.0192735836122925
2693,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2641998097161,0.0437394736167178,0.930084906557691,51.8941229813165,0.0192700048203923
2694,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2416462082027,0.0437394736167179,0.929098423899337,51.9037570894439,0.0192664280213229
2695,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0069175735174,0.0437394736167179,0.91883151697543,51.9133894096696,0.0192628532132355
2696,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2132224327877,0.043739473616718,0.927855182924488,51.9230199429887,0.0192592803942836
2697,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2719120213834,0.0437394736167179,0.930422234636442,51.9326486903951,0.0192557095626233
2698,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2575701146705,0.0437394736167179,0.92979492718616,51.9422756528822,0.019252140716413
2699,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2459061104173,0.043739473616718,0.929284749779866,51.9519008314422,0.0192485738538133
2700,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3215365301031,0.0437394736167179,0.932592784526333,51.9615242270663,0.0192450089729875
2701,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0458852633575,0.043739473616718,0.920535943217098,51.9711458407451,0.0192414460721011
2702,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9338938713487,0.0437394736167179,0.915637498681033,51.9807656734681,0.019237885149322
2703,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.134536127617,0.0437394736167179,0.924413485355476,51.9903837262238,0.0192343262028205
2704,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.361520641229,0.0437394736167181,0.934341668500013,52,0.0192307692307692
2705,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3157860603452,0.0437394736167179,0.932341262006075,52.0096144957834,0.0192272142313432
2706,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1217128036446,0.043739473616718,0.923852599914906,52.0192272145598,0.0192236612027198
2707,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3863120474996,0.0437394736167179,0.935426031560506,52.0288381573143,0.0192201101430788
2708,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1337834711723,0.0437394736167178,0.92438056455877,52.0384473250308,0.0192165610506022
2709,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2552260736607,0.0437394736167179,0.929692400066258,52.0480547186924,0.0192130139234745
2710,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1419261080902,0.043739473616718,0.924736719211414,52.0576603392815,0.0192094687598825
2711,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1782546802142,0.043739473616718,0.926325711833361,52.0672641877793,0.0192059255580152
2712,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0219131294706,0.0437394736167179,0.919487414699417,52.0768662651661,0.0192023843160642
2713,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3535056598813,0.0437394736167179,0.933991097434813,52.0864665724217,0.0191988450322232
2714,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1866952718748,0.0437394736167178,0.926694898869609,52.0960651105244,0.0191953077046884
2715,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1645110442173,0.0437394736167181,0.925724572429281,52.1056618804521,0.0191917723316582
2716,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3242997652919,0.043739473616718,0.932713646978972,52.1152568831815,0.0191882389113334
2717,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0452322108759,0.0437394736167179,0.920507379045308,52.1248501196886,0.019184707441917
2718,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0273526672802,0.0437394736167178,0.919725337219925,52.1344415909483,0.0191811779216145
2719,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1475506466277,0.0437394736167179,0.924982733566374,52.1440312979348,0.0191776503486336
2720,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1573353386618,0.0437394736167178,0.92541071084545,52.1536192416212,0.0191741247211843
2721,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9927566816884,0.043739473616718,0.91821212702089,52.1632054229799,0.0191706010374788
2722,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3374126329422,0.0437394736167179,0.933287196907597,52.1727898429823,0.0191670792957319
2723,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4212271849153,0.0437394736167179,0.936953201292323,52.182372502599,0.0191635594941605
2724,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2031269231394,0.0437394736167178,0.927413610646572,52.1919534027996,0.0191600416309837
2725,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4135317324358,0.0437394736167179,0.936616606251627,52.2015325445527,0.019156525704423
2726,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2095976575145,0.043739473616718,0.92769663716206,52.2111099288265,0.0191530117127023
2727,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2929932960457,0.043739473616718,0.931344318493345,52.2206855565876,0.0191494996540475
2728,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1722117486323,0.0437394736167179,0.926061397186866,52.2302594288024,0.0191459895266871
2729,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.8965932249293,0.0437394736167179,0.914005988041082,52.2398315464359,0.0191424813288516
2730,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3112674097226,0.0437394736167178,0.932143618606377,52.2494019104525,0.0191389750587738
2731,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1627303079752,0.0437394736167179,0.925646683963398,52.2589705218157,0.019135470714689
2732,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1687872140507,0.0437394736167179,0.925911609846888,52.2685373814879,0.0191319682948345
2733,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0993232080197,0.0437394736167179,0.922873290787783,52.2781024904309,0.01912846779745
2734,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4216180711274,0.0437394736167179,0.936970298449484,52.2876658496055,0.0191249692207774
2735,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1312439205392,0.0437394736167179,0.924269485950856,52.2972274599715,0.0191214725630609
2736,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1866950514078,0.0437394736167179,0.926694889226498,52.3067873224881,0.0191179778225468
2737,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1805669164054,0.043739473616718,0.926426847827245,52.3163454381133,0.0191144849974839
2738,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1298408049701,0.043739473616718,0.924208114414443,52.3259018078045,0.0191109940861229
2739,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1662996168526,0.0437394736167179,0.925802803654871,52.3354564325181,0.0191075050867171
2740,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1765094528728,0.043739473616718,0.926249376508109,52.3450093132096,0.0191040179975218
2741,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2630588361072,0.0437394736167179,0.930035000972633,52.3545604508337,0.0191005328167945
2742,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0623985415282,0.0437394736167178,0.921258225311967,52.3641098463442,0.0190970495427951
2743,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.412558800406,0.043739473616718,0.936574050716781,52.373657500694,0.0190935681737856
2744,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1367697730244,0.0437394736167179,0.924511183829841,52.3832034148352,0.0190900887080303
2745,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0561022474527,0.0437394736167179,0.920982828723373,52.3927475897189,0.0190866111437956
2746,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.203685685527,0.0437394736167177,0.927438050619285,52.4022900262956,0.0190831354793502
2747,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1507653538697,0.0437394736167179,0.925123343168975,52.4118307255146,0.0190796617129649
2748,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9500702623382,0.0437394736167178,0.916345045507926,52.4213696883246,0.0190761898429129
2749,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2853964851878,0.043739473616718,0.931012037985255,52.4309069156733,0.0190727198674694
2750,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9900019931014,0.0437394736167178,0.918091638392115,52.4404424085076,0.0190692517849118
2751,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0296329555942,0.0437394736167179,0.919825075830474,52.4499761677734,0.01906578559352
2752,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1158618942361,0.0437394736167179,0.923596684217199,52.459508194416,0.0190623212915756
2753,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0056143024038,0.0437394736167179,0.918774512582943,52.4690384893796,0.0190588588773627
2754,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0730740348841,0.0437394736167179,0.921725165771955,52.4785670536077,0.0190553983491676
2755,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4001917296333,0.0437394736167179,0.936033121551001,52.4880938880428,0.0190519397052787
2756,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1536575281862,0.043739473616718,0.92524984535119,52.4976189936268,0.0190484829439865
2757,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0935629612416,0.043739473616718,0.922621340625807,52.5071423713003,0.0190450280635837
2758,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2099942447087,0.043739473616718,0.927713983677177,52.5166640220035,0.0190415750623653
2759,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2801489246095,0.0437394736167179,0.930782512447784,52.5261839466756,0.0190381239386283
2760,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0641109480934,0.0437394736167179,0.92133312507375,52.5357021462548,0.019034674690672
2761,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3993277357569,0.0437394736167181,0.935995330913641,52.5452186216786,0.0190312273167978
2762,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2965937204982,0.0437394736167178,0.93150179916369,52.5547333738836,0.0190277818153091
2763,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0870298273067,0.0437394736167179,0.922335584786427,52.5642464038057,0.0190243381845117
2764,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3391781681462,0.0437394736167179,0.933364420488075,52.5737577123797,0.0190208964227133
2765,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2618214809243,0.0437394736167179,0.929980879708255,52.5832673005396,0.0190174565282241
2766,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1738708597989,0.0437394736167179,0.926133965835967,52.5927751692188,0.019014018499356
2767,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2448153845512,0.0437394736167179,0.929237042004622,52.6022813193496,0.0190105823344234
2768,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.0204832110858,0.0437394736167179,0.919424870821951,52.6117857518636,0.0190071480317426
2769,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2377970937156,0.0437394736167179,0.928930065657781,52.6212884676915,0.0190037155896322
2770,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3764924918172,0.0437394736167179,0.934996529363807,52.6307894677631,0.0190002850064127
2771,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1835322691083,0.0437394736167179,0.926556550793557,52.6402887530074,0.0189968562804069
2772,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1176478753212,0.0437394736167178,0.923674802089752,52.6497863243527,0.0189934294099397
2773,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2758647429464,0.0437394736167178,0.930595124596961,52.6592821827263,0.018990004393338
2774,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3616555845171,0.0437394736167179,0.934347570848404,52.6687763290548,0.0189865812289311
2775,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1647805757227,0.0437394736167179,0.925736361595449,52.6782687642637,0.01898315991505
2776,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1357952495226,0.043739473616718,0.924468558684848,52.687759489278,0.0189797404500281
2777,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2498847303019,0.0437394736167178,0.929458772519335,52.6972485050216,0.0189763228322008
2778,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2003088836182,0.043739473616718,0.927290351081286,52.7067358124178,0.0189729070599056
2779,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1884911740892,0.0437394736167179,0.926773450687136,52.7162214123888,0.0189694931314821
2780,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4442784394747,0.0437394736167179,0.937961451032954,52.7257053058563,0.018966081045272
2781,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2792004308736,0.043739473616718,0.930741025831051,52.7351874937408,0.0189626707996191
2782,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,20.9482297974394,0.0437394736167179,0.916264544542044,52.7446679769624,0.0189592623928693
2783,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1255713924771,0.0437394736167179,0.924021372559343,52.7541467564399,0.0189558558233704
2784,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3119197399499,0.0437394736167179,0.93217215118715,52.7636238330917,0.0189524510894726
2785,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1618488333518,0.0437394736167179,0.925608128727362,52.773099207835,0.0189490481895278
2786,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3308287737085,0.0437394736167179,0.932999222370349,52.7825728815866,0.0189456471218904
2787,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2128125349231,0.0437394736167179,0.927837254207653,52.792044855262,0.0189422478849164
2788,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1618730047509,0.0437394736167179,0.925609185971638,52.8015151297763,0.0189388504769643
2789,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2518972647516,0.043739473616718,0.929546799716803,52.8109837060436,0.0189354548963943
2790,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2709061317434,0.043739473616718,0.930378237553077,52.820450584977,0.0189320611415688
2791,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1563903098853,0.0437394736167179,0.925369375784217,52.8299157674892,0.0189286692108524
2792,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4930849312252,0.043739473616718,0.940096221291204,52.8393792544916,0.0189252791026116
2793,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4532583405826,0.043739473616718,0.938354227180549,52.8488410468952,0.0189218908152149
2794,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3487207222111,0.043739473616718,0.933781806779834,52.85830114561,0.0189185043470329
2795,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.417917481011,0.043739473616718,0.936808436585724,52.8677595515452,0.0189151196964384
2796,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2593015733042,0.043739473616718,0.929870660275389,52.8772162656091,0.0189117368618058
2797,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.437931378325,0.0437394736167179,0.937683833919255,52.8866712887094,0.0189083558415121
2798,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4206547454233,0.043739473616718,0.936928163090268,52.8961246217528,0.0189049766339359
2799,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6113195974281,0.043739473616718,0.945267743354169,52.9055762656452,0.0189015992374581
2800,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3444593888871,0.0437394736167179,0.933595418303336,52.9150262212918,0.0188982236504614
2801,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5179223832065,0.0437394736167179,0.941182598366845,52.924474489597,0.0188948498713306
2802,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2620840002794,0.0437394736167179,0.929992362166661,52.9339210714642,0.0188914778984526
2803,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5195737470098,0.043739473616718,0.941254828150355,52.9433659677962,0.0188881077302163
2804,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4656165420177,0.0437394736167179,0.938894768406166,52.9528091794949,0.0188847393650124
2805,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5157353951027,0.0437394736167179,0.941086940658378,52.9622507074614,0.018881372801234
2806,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2047486852322,0.0437394736167179,0.927484545666848,52.9716905525961,0.0188780080372759
2807,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.405461552186,0.0437394736167179,0.936263620815508,52.9811287157984,0.0188746450715349
2808,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6936294653388,0.043739473616718,0.948867933650045,52.9905651979671,0.0188712839024099
2809,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4875314119387,0.0437394736167179,0.939853313280891,53,0.0188679245283019
2810,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5416076234021,0.043739473616718,0.942218578305489,53.0094331227943,0.0188645669476136
2811,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4033366272886,0.0437394736167181,0.936170677719027,53.0188645672463,0.01886121115875
2812,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5215700650785,0.043739473616718,0.941342146051851,53.0282943342514,0.0188578571601179
2813,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5940660263642,0.0437394736167179,0.944513081237825,53.0377224247045,0.018854504950126
2814,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7757743748071,0.043739473616718,0.952460908750481,53.0471488394994,0.0188511545271853
2815,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3718729742354,0.043739473616718,0.934794474096416,53.0565735795292,0.0188478058897084
2816,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4677280173332,0.0437394736167179,0.938987123225022,53.0659966456864,0.0188444590361102
2817,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4840008491316,0.0437394736167179,0.939698888322138,53.0754180388624,0.0188411139648074
2818,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6065664831497,0.0437394736167181,0.945059844637592,53.084837759948,0.0188377706742186
2819,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.1025818318856,0.0437394736167179,0.92301582128039,53.0942558098331,0.0188344291627645
2820,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.244759534079,0.0437394736167179,0.929234599134367,53.103672189407,0.0188310894288677
2821,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5315182929908,0.0437394736167179,0.941777276304149,53.113086899558,0.0188277514709529
2822,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4359745939483,0.0437394736167179,0.937598245200639,53.1224999411737,0.0188244152874464
2823,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.2210936667692,0.0437394736167181,0.928199466555553,53.1319113151409,0.0188210808767768
2824,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5993672191975,0.0437394736167179,0.944744952621893,53.1413210223457,0.0188177482373745
2825,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.523415653434,0.043739473616718,0.941422871115031,53.1507290636732,0.0188144173676719
2826,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.5786173273375,0.0437394736167179,0.943837363274331,53.160135440008,0.0188110882661033
2827,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.4915650309127,0.0437394736167179,0.940029741651585,53.1695401522338,0.018807760931105
2828,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7291757850306,0.0437394736167179,0.950422710962372,53.1789432012333,0.018804435361115
2829,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6025387593495,0.0437394736167179,0.944883674118696,53.1883445878888,0.0188011115545736
2830,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7300196297811,0.0437394736167178,0.950459620287568,53.1977443130815,0.0187977895099228
2831,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6079770053668,0.0437394736167179,0.945121540136889,53.2071423776921,0.0187944692256065
2832,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.6916807745496,0.043739473616718,0.948782698940682,53.2165387826003,0.0187911507000707
2833,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.3725599619784,0.0437394736167177,0.934824522578673,53.2259335286851,0.0187878339317632
2834,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.876883719672,0.043739473616718,0.956883378272602,53.2353266168247,0.0187845189191336
2835,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21.7465442590428,0.043739473616718,0.951182398873192,53.2447180478965,0.0187812056606337
2836,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.2541078227774,0.018777894154717
2837,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.2634959423431,0.018774584399839
2838,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.2728824074688,0.0187712763944569
2839,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.2822672190289,0.0187679701370303
2840,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.2916503778969,0.01876466562602
2841,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3010318849457,0.0187613628598894
2842,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3104117410474,0.0187580618371032
2843,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3197899470731,0.0187547625561284
2844,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3291665038935,0.0187514650154337
2845,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3385414123783,0.0187481692134898
2846,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3479146733966,0.018744875148769
2847,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3572862878164,0.0187415828197458
2848,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3666562565053,0.0187382922248965
2849,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3760245803301,0.0187350033626992
2850,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.3853912601566,0.0187317162316339
2851,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.39475629685,0.0187284308301824
2852,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4041196912748,0.0187251471568285
2853,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4134814442946,0.0187218652100577
2854,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4228415567723,0.0187185849883575
2855,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4322000295702,0.0187153064902172
2856,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4415568635496,0.018712029714128
2857,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4509120595711,0.0187087546585828
2858,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4602656184946,0.0187054813220765
2859,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4696175411794,0.0187022097031058
2860,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4789678284838,0.0186989398001691
2861,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.4883164812653,0.018695671611767
2862,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.497663500381,0.0186924051364015
2863,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.507008886687,0.0186891403725767
2864,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5163526410386,0.0186858773187984
2865,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5256947642905,0.0186826159735744
2866,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5350352572967,0.0186793563354141
2867,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5443741209102,0.0186760984028288
2868,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5537113559835,0.0186728421743318
2869,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5630469633683,0.0186695876484379
2870,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5723809439155,0.0186663348236639
2871,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.5817132984753,0.0186630836985285
2872,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.591044027897,0.0186598342715519
2873,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6003731330296,0.0186565865412564
2874,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6097006147208,0.0186533405061659
2875,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.619026473818,0.0186500961648063
2876,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6283507111677,0.018646853515705
2877,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6376733276155,0.0186436125573916
2878,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6469943240066,0.018640373288397
2879,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6563137011852,0.0186371357072543
2880,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.665631459995,0.0186338998124982
2881,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6749476012786,0.0186306656026652
2882,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6842621258782,0.0186274330762936
2883,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.6935750346352,0.0186242022319234
2884,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7028863283902,0.0186209730680965
2885,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7121960079831,0.0186177455833564
2886,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7215040742532,0.0186145197762485
2887,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7308105280388,0.01861129564532
2888,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7401153701776,0.0186080731891197
2889,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7494186015068,0.0186048524061983
2890,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7587202228625,0.0186016332951081
2891,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7680202350803,0.0185984158544034
2892,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.777318638995,0.01859520008264
2893,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7866154354408,0.0185919859783757
2894,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.7959106252511,0.0185887735401697
2895,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8052042092584,0.0185855627665832
2896,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8144961882948,0.0185823536561792
2897,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8237865631916,0.0185791462075221
2898,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8330753347791,0.0185759404191784
2899,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8423625038872,0.0185727362897162
2900,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.851648071345,0.0185695338177052
2901,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8609320379809,0.018566333001717
2902,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8702144046225,0.0185631338403248
2903,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8794951720968,0.0185599363321036
2904,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8887743412299,0.0185567404756301
2905,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.8980519128475,0.0185535462694828
2906,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9073278877742,0.0185503537122416
2907,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9166022668343,0.0185471628024886
2908,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9258750508511,0.0185439735388071
2909,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9351462406472,0.0185407859197825
2910,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9444158370447,0.0185375999440016
2911,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9536838408648,0.0185344156100532
2912,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9629502529282,0.0185312329165275
2913,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9722150740545,0.0185280518620167
2914,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9814783050631,0.0185248724451143
2915,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,53.9907399467724,0.0185216946644159
2916,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54,0.0185185185185185
2917,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0092584655631,0.0185153440060209
2918,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.018515344278,0.0185121711255237
2919,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0277706369604,0.0185089998756288
2920,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0370243444252,0.0185058302549401
2921,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0462764674866,0.0185026622620632
2922,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0555270069583,0.0184994958956052
2923,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0647759636531,0.0184963311541748
2924,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0740233383831,0.0184931680363827
2925,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0832691319598,0.018490006540841
2926,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.0925133451941,0.0184868466661634
2927,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1017559788959,0.0184836884109655
2928,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1109970338747,0.0184805317738643
2929,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1202365109392,0.0184773767534787
2930,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1294744108974,0.0184742233484292
2931,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1387107345567,0.0184710715573377
2932,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1479454827235,0.0184679213788279
2933,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.157178656204,0.0184647728115254
2934,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1664102558034,0.018461625854057
2935,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1756402823261,0.0184584805050515
2936,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1848687365763,0.0184553367631391
2937,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.1940956193569,0.0184521946269516
2938,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2033209314706,0.0184490540951227
2939,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2125446737192,0.0184459151662876
2940,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2217668469038,0.0184427778390829
2941,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.230987451825,0.0184396421121472
2942,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2402064892825,0.0184365079841205
2943,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2494239600754,0.0184333754536444
2944,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2586398650021,0.0184302445193621
2945,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2678542048605,0.0184271151799187
2946,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2770669804476,0.0184239874339605
2947,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2862781925599,0.0184208612801357
2948,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.2954878419929,0.0184177367170939
2949,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3046959295419,0.0184146137434866
2950,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3139024560011,0.0184114923579665
2951,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3231074221643,0.0184083725591882
2952,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3323108288245,0.0184052543458078
2953,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3415126767741,0.0184021377164829
2954,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3507129668048,0.018399022669873
2955,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3599116997075,0.0183959092046388
2956,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3691088762727,0.0183927973194427
2957,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3783044972901,0.018389687012949
2958,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3874985635486,0.0183865782838231
2959,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.3966910758366,0.0183834711307322
2960,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4058820349418,0.0183803655523452
2961,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4150714416512,0.0183772615473324
2962,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4242592967511,0.0183741591143657
2963,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4334456010273,0.0183710582521186
2964,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4426303552648,0.0183679589592661
2965,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4518135602479,0.018364861234485
2966,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4609952167604,0.0183617650764533
2967,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4701753255853,0.0183586704838508
2968,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4793538875049,0.0183555774553588
2969,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4885309033011,0.0183524859896602
2970,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.4977063737549,0.0183493960854393
2971,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5068802996466,0.0183463077413822
2972,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.516052681756,0.0183432209561763
2973,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5252235208623,0.0183401357285107
2974,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5343928177439,0.018337052057076
2975,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5435605731786,0.0183339699405642
2976,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5527267879434,0.0183308893776692
2977,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.561891462815,0.018327810367086
2978,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.571054598569,0.0183247329075114
2979,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5802161959808,0.0183216569976438
2980,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5893762558247,0.0183185826361828
2981,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.5985347788748,0.0183155098218299
2982,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6076917659042,0.0183124385532878
2983,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6168472176855,0.018309368829261
2984,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6260011349907,0.0183063006484553
2985,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6351535185909,0.0183032340095782
2986,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.644304369257,0.0183001689113386
2987,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6534536877588,0.0182971053524469
2988,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6626014748658,0.0182940433316151
2989,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6717477313466,0.0182909828475566
2990,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6808924579693,0.0182879238989864
2991,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6900356555013,0.018284866484621
2992,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.6991773247094,0.0182818106031783
2993,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7083174663597,0.0182787562533778
2994,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7174560812178,0.0182757034339405
2995,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7265931700485,0.0182726521435888
2996,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.735728733616,0.0182696023810467
2997,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.744862772684,0.0182665541450397
2998,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7539952880153,0.0182635074342946
2999,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7631262803723,0.0182604622475399
3000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7722557505166,0.0182574185835055
3001,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7813836992093,0.0182543764409228
3002,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.7905101272109,0.0182513358185246
3003,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.799635035281,0.0182482967150453
3004,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8087584241789,0.0182452591292207
3005,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.817880294663,0.018242223059788
3006,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8270006474912,0.0182391885054861
3007,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8361194834208,0.0182361554650551
3008,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8452368032084,0.0182331239372368
3009,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8543526076099,0.0182300939207743
3010,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8634668973808,0.0182270654144122
3011,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8725796732758,0.0182240384168966
3012,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.881690936049,0.0182210129269751
3013,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8908006864538,0.0182179889433966
3014,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.8999089252432,0.0182149664649115
3015,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9090156531694,0.0182119454902718
3016,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9181208709839,0.0182089260182307
3017,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9272245794378,0.0182059080475432
3018,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9363267792815,0.0182028915769654
3019,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9454274712646,0.0181998766052549
3020,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9545266561363,0.018196863131171
3021,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9636243346452,0.0181938511534741
3022,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.972720507539,0.0181908406709262
3023,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9818151755651,0.0181878316822908
3024,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,54.9909083394701,0.0181848241863327
3025,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55,0.0181818181818182
3026,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0090901579003,0.018178813667515
3027,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0181788139157,0.0181758106421922
3028,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0272659687904,0.0181728091046203
3029,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0363516232681,0.0181698090535715
3030,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0454357780915,0.018166810487819
3031,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0545184340032,0.0181638134061377
3032,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0635995917448,0.0181608178073037
3033,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0726792520575,0.0181578236900948
3034,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0817574156816,0.0181548310532899
3035,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0908340833573,0.0181518398956696
3036,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.0999092558236,0.0181488502160157
3037,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1089829338194,0.0181458620131114
3038,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1180551180827,0.0181428752857415
3039,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1271258093509,0.018139890032692
3040,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1361950083609,0.0181369062527503
3041,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.145262715849,0.0181339239447053
3042,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1543289325507,0.0181309431073474
3043,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1633936592012,0.018127963739468
3044,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1724568965349,0.0181249858398603
3045,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1815186452856,0.0181220094073187
3046,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1905789061865,0.018119034440639
3047,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.1996376799703,0.0181160609386184
3048,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.208694967369,0.0181130889000555
3049,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2177507691141,0.0181101183237501
3050,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2268050859363,0.0181071492085037
3051,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2358579185659,0.0181041815531189
3052,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2449092677325,0.0181012153563999
3053,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2539591341652,0.0180982506171521
3054,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2630075185924,0.0180952873341822
3055,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2720544217419,0.0180923255062985
3056,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.281099844341,0.0180893651323105
3057,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.2901437871163,0.0180864062110292
3058,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.299186250794,0.0180834487412668
3059,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3082272360993,0.018080492721837
3060,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3172667437573,0.0180775381515547
3061,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3263047744922,0.0180745850292363
3062,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3353413290277,0.0180716333536994
3063,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3443764080868,0.0180686831237633
3064,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3534100123922,0.0180657343382481
3065,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3624421426656,0.0180627869959757
3066,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3714727996285,0.0180598410957692
3067,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3805019840016,0.0180568966364531
3068,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3895296965049,0.018053953616853
3069,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.3985559378582,0.0180510120357961
3070,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4075807087803,0.0180480718921108
3071,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4166040099896,0.018045133184627
3072,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4256258422041,0.0180421959121758
3073,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4346462061408,0.0180392600735896
3074,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4436651025164,0.0180363256677022
3075,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4526825320471,0.0180333926933486
3076,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4616984954482,0.0180304611493655
3077,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4707129934347,0.0180275310345904
3078,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4797260267208,0.0180246023478625
3079,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4887375960203,0.0180216750880222
3080,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.4977477020464,0.0180187492539112
3081,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5067563455117,0.0180158248443725
3082,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.515763527128,0.0180129018582505
3083,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.524769247607,0.0180099802943908
3084,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5337735076593,0.0180070601516405
3085,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5427763079953,0.0180041414288477
3086,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5517776493246,0.0180012241248622
3087,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5607775323564,0.0179983082385346
3088,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5697759577992,0.0179953937687174
3089,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.578772926361,0.0179924807142638
3090,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5877684387492,0.0179895690740289
3091,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.5967624956706,0.0179866588468685
3092,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6057550978314,0.0179837500316402
3093,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6147462459373,0.0179808426272025
3094,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6237359406935,0.0179779366324155
3095,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6327241828045,0.0179750320461404
3096,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6417109729742,0.0179721288672397
3097,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6506963119061,0.0179692270945774
3098,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.659680200303,0.0179663267270184
3099,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6686626388671,0.0179634277634292
3100,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6776436283002,0.0179605302026775
3101,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6866231693034,0.0179576340436322
3102,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.6956012625773,0.0179547392851635
3103,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7045779088218,0.017951845926143
3104,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7135531087365,0.0179489539654435
3105,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7225268630201,0.0179460634019389
3106,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7314991723711,0.0179431742345045
3107,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7404700374871,0.0179402864620171
3108,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7494394590654,0.0179374000833544
3109,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7584074378026,0.0179345150973955
3110,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7673739743947,0.0179316315030208
3111,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7763390695374,0.017928749299112
3112,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7853027239254,0.0179258684845519
3113,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.7942649382533,0.0179229890582246
3114,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8032257132148,0.0179201110190157
3115,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8121850495033,0.0179172343658117
3116,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8211429478115,0.0179143590975005
3117,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8300994088314,0.0179114852129713
3118,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8390544332549,0.0179086127111145
3119,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8480080217728,0.0179057415908217
3120,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8569601750758,0.0179028718509858
3121,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8659108938537,0.017900003490501
3122,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.874860178796,0.0178971365082626
3123,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8838080305915,0.0178942709031673
3124,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.8927544499285,0.0178914066741128
3125,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9016994374947,0.0178885438199983
3126,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9106429939775,0.0178856823397241
3127,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9195851200633,0.0178828222321916
3128,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9285258164383,0.0178799634963038
3129,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.937465083788,0.0178771061309645
3130,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9464029227975,0.0178742501350791
3131,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9553393341511,0.0178713955075539
3132,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9642743185329,0.0178685422472966
3133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9732078766261,0.0178656903532161
3134,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9821400091136,0.0178628398242226
3135,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,55.9910707166777,0.0178599906592273
3136,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56,0.0178571428571429
3137,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0089278597618,0.0178542964168829
3138,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0178542966437,0.0178514513373625
3139,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0267793113258,0.0178486076174979
3140,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0357029044876,0.0178457652562062
3141,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0446250768082,0.0178429242524063
3142,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0535458289661,0.0178400846050178
3143,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0624651616391,0.0178372463129619
3144,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0713830755047,0.0178344093751605
3145,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0802995712398,0.0178315737905373
3146,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.0892146495206,0.0178287395580167
3147,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.098128311023,0.0178259066765246
3148,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1070405564221,0.017823075144988
3149,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1159513863928,0.017820244962335
3150,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1248608016091,0.017817416127495
3151,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1337688027448,0.0178145886393985
3152,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1426753904728,0.0178117624969774
3153,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1515805654658,0.0178089376991646
3154,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1604843283959,0.0178061142448941
3155,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1693866799345,0.0178032921331013
3156,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1782876207526,0.0178004713627226
3157,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1871871515206,0.0177976519326958
3158,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.1960852729085,0.0177948338419596
3159,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2049819855856,0.0177920170894541
3160,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2138772902208,0.0177892016741205
3161,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2227711874824,0.0177863875949011
3162,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2316636780382,0.0177835748507395
3163,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2405547625555,0.0177807634405803
3164,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2494444417009,0.0177779533633694
3165,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2583327161408,0.017775144618054
3166,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2672195865408,0.0177723372035821
3167,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.276105053566,0.0177695311189031
3168,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2849891178812,0.0177667263629675
3169,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.2938717801503,0.0177639229347271
3170,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.302753041037,0.0177611208331347
3171,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3116329012043,0.0177583200571442
3172,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3205113613149,0.0177555206057109
3173,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3293884220306,0.0177527224777909
3174,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3382640840131,0.0177499256723419
3175,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3471383479232,0.0177471301883223
3176,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3560112144215,0.0177443360246919
3177,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3648826841678,0.0177415431804116
3178,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3737527578216,0.0177387516544436
3179,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3826214360418,0.0177359614457508
3180,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.3914887194867,0.0177331725532977
3181,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4003546088143,0.0177303849760498
3182,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4092191046818,0.0177275987129735
3183,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4180822077461,0.0177248137630368
3184,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4269439186635,0.0177220301252084
3185,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4358042380899,0.0177192477984583
3186,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4446631666803,0.0177164667817578
3187,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4535207050898,0.017713687074079
3188,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4623768539724,0.0177109086743954
3189,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.471231613982,0.0177081315816814
3190,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4800849857718,0.0177053557949128
3191,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4889369699944,0.0177025813130662
3192,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.4977875673021,0.0176998081351197
3193,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5066367783467,0.0176970362600522
3194,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5154846037792,0.0176942656868438
3195,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5243310442503,0.0176914964144758
3196,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5331761004103,0.0176887284419306
3197,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5420197729087,0.0176859617681917
3198,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5508620623948,0.0176831963922435
3199,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5597029695171,0.0176804323130719
3200,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5685424949238,0.0176776695296637
3201,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5773806392625,0.0176749080410067
3202,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5862174031804,0.0176721478460901
3203,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.5950527873241,0.0176693889439039
3204,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6038867923396,0.0176666313334393
3205,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6127194188726,0.0176638750136888
3206,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6215506675683,0.0176611199836457
3207,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6303805390711,0.0176583662423047
3208,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6392090340252,0.0176556137886612
3209,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6480361530742,0.0176528626217121
3210,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6568618968612,0.0176501127404552
3211,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6656862660288,0.0176473641438894
3212,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.674509261219,0.0176446168310146
3213,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6833308830736,0.0176418708008321
3214,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.6921511322335,0.017639126052344
3215,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7009700093393,0.0176363825845535
3216,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7097875150313,0.017633640396465
3217,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7186036499489,0.0176308994870839
3218,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7274184147313,0.0176281598554168
3219,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7362318100171,0.0176254215004713
3220,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7450438364444,0.017622684421256
3221,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7538544946508,0.0176199486167808
3222,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7626637852735,0.0176172140860563
3223,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.771471708949,0.0176144808280946
3224,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7802782663136,0.0176117488419087
3225,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7890834580027,0.0176090181265125
3226,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.7978872846517,0.0176062886809212
3227,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8066897468951,0.017603560504151
3228,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8154908453672,0.0176008335952191
3229,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8242905807015,0.0175981079531439
3230,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8330889535313,0.0175953835769447
3231,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8418859644893,0.017592660465642
3232,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8506816142076,0.0175899386182573
3233,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.859475903318,0.0175872180338132
3234,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8682688324517,0.0175844987113332
3235,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8770604022395,0.0175817806498422
3236,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8858506133116,0.0175790638483657
3237,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.8946394662977,0.0175763483059307
3238,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9034269618272,0.0175736340215649
3239,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9122131005288,0.0175709209942972
3240,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9209978830308,0.0175682092231577
3241,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9297813099611,0.0175654987071771
3242,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.938563381947,0.0175627894453877
3243,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9473440996154,0.0175600814368225
3244,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9561234635926,0.0175573746805156
3245,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9649014745045,0.0175546691755021
3246,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9736781329765,0.0175519649208184
3247,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9824534396335,0.0175492619155015
3248,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,56.9912273951,0.0175465601585899
3249,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57,0.0175438596491228
3250,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0087712549569,0.0175411603861406
3251,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0175411605937,0.0175384623686846
3252,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.026309717533,0.0175357655957974
3253,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0350769263968,0.0175330700665222
3254,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0438427878066,0.0175303757799037
3255,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0526073023836,0.0175276827349873
3256,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0613704707484,0.0175249909308195
3257,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0701322935211,0.017522300366448
3258,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0788927713213,0.0175196110409212
3259,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0876519047683,0.0175169229532888
3260,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.0964096944808,0.0175142361026015
3261,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1051661410769,0.0175115504879107
3262,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1139212451745,0.0175088661082693
3263,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1226750073909,0.0175061829627309
3264,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1314274283428,0.0175035010503501
3265,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1401785086466,0.0175008203701827
3266,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1489282489182,0.0174981409212854
3267,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.157676649773,0.0174954627027159
3268,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1664237118258,0.017492785713533
3269,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1751694356912,0.0174901099527963
3270,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1839138219832,0.0174874354195667
3271,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.1926568713152,0.0174847621129059
3272,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2013985843004,0.0174820900318766
3273,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2101389615512,0.0174794191755427
3274,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2188780036799,0.0174767495429688
3275,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.227615711298,0.0174740811332208
3276,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2363520850167,0.0174714139453653
3277,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2450871254468,0.0174687479784702
3278,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2538208331985,0.0174660832316042
3279,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2625532088816,0.017463419703837
3280,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2712842531054,0.0174607573942395
3281,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2800139664787,0.0174580963018832
3282,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.28874234961,0.017455436425841
3283,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.2974694031072,0.0174527777651865
3284,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3061951275776,0.0174501203189944
3285,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3149195236284,0.0174474640863405
3286,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3236425918661,0.0174448090663013
3287,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3323643328967,0.0174421552579546
3288,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3410847473258,0.0174395026603789
3289,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3498038357587,0.0174368512726539
3290,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3585215987999,0.0174342010938602
3291,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3672380370539,0.0174315521230793
3292,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3759531511242,0.0174289043593937
3293,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.3846669416143,0.0174262578018871
3294,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.393379409127,0.0174236124496439
3295,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4020905542647,0.0174209683017495
3296,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4108003776293,0.0174183253572904
3297,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4195088798224,0.0174156836153541
3298,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4282160614449,0.0174130430750288
3299,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4369219230975,0.0174104037354039
3300,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4456264653803,0.0174077655955698
3301,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4543296888929,0.0174051286546177
3302,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4630315942346,0.0174024929116398
3303,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.471732182004,0.0173998583657294
3304,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4804314527997,0.0173972250159805
3305,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4891294072192,0.0173945928614884
3306,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.4978260458602,0.0173919619013491
3307,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5065213693195,0.0173893321346597
3308,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5152153781936,0.017386703560518
3309,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5239080730786,0.0173840761780232
3310,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5325994545701,0.017381449986275
3311,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5412895232632,0.0173788249843743
3312,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5499782797526,0.0173762011714229
3313,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5586657246326,0.0173735785465236
3314,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.567351858497,0.01737095710878
3315,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5760366819391,0.0173683368572969
3316,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5847201955519,0.0173657177911797
3317,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.5934023999277,0.017363099909535
3318,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6020832956587,0.0173604832114704
3319,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6107628833363,0.0173578676960941
3320,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6194411635517,0.0173552533625156
3321,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6281181368956,0.0173526402098451
3322,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6367938039582,0.0173500282371939
3323,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6454681653294,0.0173474174436742
3324,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6541412215983,0.017344807828399
3325,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.662812973354,0.0173421993904824
3326,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6714834211849,0.0173395921290393
3327,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.680152565679,0.0173369860431857
3328,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6888204074238,0.0173343811320384
3329,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.6974869470066,0.0173317773947151
3330,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.706152185014,0.0173291748303345
3331,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7148161220323,0.0173265734380163
3332,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7234787586472,0.0173239732168809
3333,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7321400954442,0.0173213741660499
3334,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7408001330082,0.0173187762846455
3335,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7494588719236,0.0173161795717912
3336,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7581163127746,0.0173135840266111
3337,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7667724561447,0.0173109896482304
3338,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7754273026172,0.0173083964357751
3339,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7840808527747,0.0173058043883722
3340,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.7927331071996,0.0173032135051496
3341,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8013840664737,0.0173006237852361
3342,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8100337311785,0.0172980352277614
3343,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8186821018951,0.0172954478318561
3344,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8273291792038,0.0172928615966519
3345,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.835974963685,0.017290276521281
3346,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8446194559183,0.017287692604877
3347,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8532626564829,0.0172851098465739
3348,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8619045659577,0.0172825282455071
3349,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8705451849211,0.0172799478008125
3350,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8791845139511,0.0172773685116272
3351,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8878225536252,0.017274790377089
3352,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.8964593045205,0.0172722133963367
3353,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9050947672137,0.0172696375685099
3354,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.913728942281,0.0172670628927493
3355,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9223618302983,0.0172644893681962
3356,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.930993431841,0.0172619169939931
3357,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9396237474839,0.0172593457692833
3358,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9482527778017,0.0172567756932107
3359,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9568805233684,0.0172542067649206
3360,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9655069847578,0.0172516389835589
3361,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.974132162543,0.0172490723482722
3362,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9827560572969,0.0172465068582085
3363,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,57.9913786695919,0.0172439425125162
3364,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58,0.0172413793103448
3365,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0086200490927,0.0172388172508448
3366,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0172388174411,0.0172362563331673
3367,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.025856305616,0.0172336965564645
3368,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0344725141876,0.0172311379198894
3369,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0430874437258,0.017228580422596
3370,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0517010948,0.0172260240637389
3371,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0603134679791,0.0172234688424738
3372,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0689245638319,0.0172209147579573
3373,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0775343829264,0.0172183618093467
3374,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0861429258304,0.0172158099958004
3375,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.0947501931113,0.0172132593164774
3376,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1033561853358,0.0172107097705379
3377,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1119609030705,0.0172081613571426
3378,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1205643468816,0.0172056140754534
3379,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1291665173345,0.0172030679246329
3380,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1377674149945,0.0172005229038445
3381,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1463670404265,0.0171979790122527
3382,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1549653941948,0.0171954362490227
3383,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1635624768635,0.0171928946133206
3384,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1721582889959,0.0171903541043132
3385,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1807528311554,0.0171878147211685
3386,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1893461039046,0.0171852764630551
3387,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.1979381078058,0.0171827393291426
3388,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.206528843421,0.0171802033186012
3389,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2151183113115,0.0171776684306024
3390,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2237065120385,0.0171751346643182
3391,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2322934461627,0.0171726020189215
3392,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2408791142441,0.0171700704935861
3393,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2494635168428,0.0171675400874868
3394,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.258046654518,0.0171650107997991
3395,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2666285278289,0.0171624826296992
3396,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2752091373339,0.0171599555763645
3397,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2837884835912,0.017157429638973
3398,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.2923665671587,0.0171549048167036
3399,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3009433885936,0.017152381108736
3400,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.309518948453,0.0171498585142509
3401,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3180932472933,0.0171473370324297
3402,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3266662856707,0.0171448166624547
3403,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.335238064141,0.0171422974035089
3404,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3438085832593,0.0171397792547765
3405,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3523778435806,0.0171372622154422
3406,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3609458456595,0.0171347462846916
3407,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.36951259005,0.0171322314617112
3408,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3780780773057,0.0171297177456883
3409,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.38664230798,0.0171272051358111
3410,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.3952052826257,0.0171246936312685
3411,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4037670017954,0.0171221832312505
3412,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4123274660409,0.0171196739349475
3413,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4208866759141,0.0171171657415512
3414,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4294446319662,0.0171146586502537
3415,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4380013347479,0.0171121526602483
3416,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4465567848098,0.0171096477707289
3417,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4551109827019,0.0171071439808902
3418,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4636639289739,0.017104641289928
3419,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4722156241749,0.0171021396970386
3420,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4807660688538,0.0170996392014192
3421,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.489315263559,0.0170971398022681
3422,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.4978632088387,0.0170946414987839
3423,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5064099052403,0.0170921442901666
3424,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5149553533112,0.0170896481756166
3425,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5234995535981,0.0170871531543352
3426,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5320425066476,0.0170846592255247
3427,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5405842130056,0.017082166388388
3428,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5491246732178,0.0170796746421289
3429,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5576638878294,0.017077183985952
3430,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5662018573853,0.0170746944190628
3431,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5747385824299,0.0170722059406674
3432,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.5832740635072,0.017069718549973
3433,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.591808301161,0.0170672322461873
3434,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6003412959344,0.0170647470285191
3435,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6088730483704,0.0170622628961777
3436,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6174035590114,0.0170597798483735
3437,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6259328283994,0.0170572978843175
3438,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6344608570762,0.0170548170032217
3439,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.642987645583,0.0170523372042986
3440,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6515131944607,0.0170498584867618
3441,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6600375042499,0.0170473808498256
3442,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6685605754905,0.017044904292705
3443,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6770824087224,0.0170424288146159
3444,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6856030044848,0.0170399544147749
3445,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.6941223633168,0.0170374810923996
3446,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7026404857567,0.0170350088467083
3447,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7111573723428,0.0170325376769199
3448,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7196730236128,0.0170300675822543
3449,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7281874401041,0.0170275985619322
3450,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7367006223537,0.017025130615175
3451,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7452125708981,0.0170226637412049
3452,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7537232862735,0.0170201979392449
3453,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7622327690158,0.0170177332085189
3454,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7707410196605,0.0170152695482514
3455,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7792480387424,0.0170128069576678
3456,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7877538267963,0.0170103454359943
3457,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.7962583843564,0.0170078849824577
3458,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8047617119566,0.0170054255962859
3459,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8132638101305,0.0170029672767073
3460,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.821764679411,0.0170005100229511
3461,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8302643203309,0.0169980538342476
3462,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8387627334226,0.0169955987098274
3463,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.847259919218,0.0169931446489223
3464,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8557558782486,0.0169906916507646
3465,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8642506110457,0.0169882397145875
3466,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8727441181401,0.016985788839625
3467,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8812364000621,0.0169833390251117
3468,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8897274573418,0.0169808902702831
3469,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.8982172905089,0.0169784425743756
3470,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9067059000926,0.0169759959366261
3471,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9151932866217,0.0169735503562725
3472,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9236794506249,0.0169711058325533
3473,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9321643926303,0.0169686623647078
3474,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9406481131655,0.0169662199519763
3475,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.949130612758,0.0169637785935994
3476,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9576118919347,0.016961338288819
3477,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9660919512223,0.0169588990368773
3478,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9745707911469,0.0169564608370175
3479,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9830484122345,0.0169540236884836
3480,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,58.9915248150105,0.0169515875905203
3481,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59,0.0169491525423729
3482,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0084739677277,0.0169467185432877
3483,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.016946718718,0.0169442855925116
3484,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0254182534948,0.0169418536892924
3485,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0338885725818,0.0169394228328786
3486,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.042357676502,0.0169369930225192
3487,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0508255657785,0.0169345642574644
3488,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0592922409336,0.0169321365369649
3489,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0677577024894,0.0169297098602721
3490,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0762219509677,0.0169272842266383
3491,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0846849868898,0.0169248596353165
3492,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.0931468107766,0.0169224360855603
3493,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1016074231488,0.0169200135766243
3494,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1100668245266,0.0169175921077638
3495,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1185250154298,0.0169151716782346
3496,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1269819963779,0.0169127522872935
3497,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1354377678901,0.0169103339341979
3498,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.143892330485,0.0169079166182061
3499,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.152345684681,0.016905500338577
3500,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1607978309962,0.0169030850945703
3501,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1692487699481,0.0169006708854465
3502,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.177698502054,0.0168982577104666
3503,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.1861470278308,0.0168958455688926
3504,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.194594347795,0.0168934344599871
3505,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2030404624627,0.0168910243830136
3506,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2114853723498,0.0168886153372361
3507,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2199290779717,0.0168862073219195
3508,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2283715798434,0.0168838003363294
3509,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2368128784795,0.016881394379732
3510,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2452529743945,0.0168789894513944
3511,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2536918681022,0.0168765855505845
3512,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2621295601162,0.0168741826765707
3513,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2705660509498,0.0168717808286222
3514,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2790013411157,0.016869380006009
3515,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2874354311266,0.0168669802080019
3516,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.2958683214944,0.0168645814338721
3517,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3043000127309,0.0168621836828919
3518,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3127305053477,0.0168597869543342
3519,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3211597998556,0.0168573912474725
3520,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3295878967653,0.0168549965615811
3521,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3380147965872,0.016852602895935
3522,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3464404998312,0.0168502102498101
3523,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3548650070068,0.0168478186224828
3524,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3632883186233,0.0168454280132302
3525,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3717104351896,0.0168430384213304
3526,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.3801313572141,0.0168406498460619
3527,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.388551085205,0.016838262286704
3528,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.39696961967,0.0168358757425368
3529,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4053869611166,0.0168334902128412
3530,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4138031100518,0.0168311056968985
3531,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4222180669823,0.016828722193991
3532,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4306318324145,0.0168263397034016
3533,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4390444068543,0.0168239582244139
3534,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4474557908074,0.0168215777563122
3535,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.455865984779,0.0168191982983816
3536,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.464274989274,0.0168168198499078
3537,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.472682804797,0.0168144424101773
3538,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4810894318522,0.0168120659784772
3539,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4894948709434,0.0168096905540953
3540,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.4978991225741,0.0168073161363204
3541,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5063021872474,0.0168049427244415
3542,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.514704065466,0.0168025703177487
3543,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5231047577325,0.0168001989155327
3544,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5315042645489,0.0167978285170849
3545,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5399025864168,0.0167954591216973
3546,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5482997238376,0.0167930907286626
3547,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5566956773124,0.0167907233372744
3548,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5650904473417,0.0167883569468269
3549,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5734840344259,0.0167859915566148
3550,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5818764390649,0.0167836271659338
3551,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5902676617583,0.0167812637740801
3552,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.5986577030054,0.0167789013803506
3553,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6070465633049,0.016776539984043
3554,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6154342431555,0.0167741795844557
3555,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6238207430554,0.0167718201808876
3556,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6322060635023,0.0167694617726384
3557,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6405902049938,0.0167671043590087
3558,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.648973168027,0.0167647479392993
3559,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6573549530986,0.0167623925128122
3560,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6657355607052,0.0167600380788498
3561,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6741149913428,0.0167576846367152
3562,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6824932455071,0.0167553321857123
3563,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6908703236936,0.0167529807251455
3564,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.6992462263972,0.0167506302543202
3565,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7076209541127,0.0167482807725421
3566,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7159945073345,0.0167459322791179
3567,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7243668865564,0.0167435847733548
3568,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7327380922723,0.0167412382545606
3569,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7411081249754,0.0167388927220441
3570,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7494769851586,0.0167365481751145
3571,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7578446733147,0.0167342046130817
3572,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7662111899357,0.0167318620352564
3573,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7745765355138,0.0167295204409499
3574,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7829407105405,0.0167271798294741
3575,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.791303715507,0.0167248402001418
3576,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.7996655509042,0.0167225015522663
3577,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8080262172227,0.0167201638851615
3578,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8163857149527,0.0167178271981422
3579,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8247440445841,0.0167154914905236
3580,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8331012066064,0.0167131567616219
3581,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8414572015087,0.0167108230107536
3582,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.84981202978,0.0167084902372362
3583,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8581656919087,0.0167061584403876
3584,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8665181883831,0.0167038276195265
3585,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8748695196908,0.0167014977739723
3586,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8832196863195,0.016699168903045
3587,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8915686887562,0.0166968410060653
3588,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.8999165274877,0.0166945140823544
3589,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9082632030006,0.0166921881312345
3590,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.916608715781,0.0166898631520281
3591,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9249530663145,0.0166875391440586
3592,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9332962550868,0.01668521610665
3593,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9416382825828,0.0166828940391269
3594,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9499791492875,0.0166805729408145
3595,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9583188556851,0.016678252811039
3596,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9666574022598,0.0166759336491268
3597,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9749947894954,0.0166736154544052
3598,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9833310178753,0.0166712982262021
3599,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,59.9916660878826,0.0166689819638462
3600,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60,0.0166666666666667
3601,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.00833275471,0.0166643523339933
3602,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0166643524946,0.0166620389651568
3603,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0249947938357,0.0166597265594881
3604,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0333240792145,0.0166574151163192
3605,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0416522091123,0.0166551046349826
3606,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0499791840097,0.0166527951148113
3607,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0583050043872,0.0166504865551392
3608,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0666296707248,0.0166481789553007
3609,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0749531835024,0.0166458723146307
3610,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0832755431992,0.0166435666324652
3611,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0915967502945,0.0166412619081403
3612,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.0999168052669,0.016638958140993
3613,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1082357085949,0.0166366553303612
3614,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1165534607565,0.0166343534755829
3615,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1248700622297,0.0166320525759971
3616,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1331855134916,0.0166297526309435
3617,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1414998150196,0.0166274536397621
3618,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1498129672903,0.0166251556017939
3619,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1581249707801,0.0166228585163803
3620,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1664358259653,0.0166205623828633
3621,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1747455333215,0.0166182672005859
3622,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1830540933243,0.0166159729688913
3623,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1913615064488,0.0166136796871236
3624,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.1996677731696,0.0166113873546274
3625,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2079728939615,0.016609095970748
3626,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2162768692984,0.0166068055348313
3627,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2245796996542,0.0166045160462239
3628,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2328813855024,0.016602227504273
3629,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2411819273161,0.0165999399083263
3630,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2494813255683,0.0165976532577323
3631,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2577795807313,0.0165953675518401
3632,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2660766932775,0.0165930827899993
3633,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2743726636785,0.0165907989715603
3634,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2826674924061,0.016588516095874
3635,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2909611799314,0.016586234162292
3636,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.2992537267253,0.0165839531701665
3637,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3075451332584,0.0165816731188503
3638,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3158354000009,0.0165793940076968
3639,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3241245274227,0.0165771158360601
3640,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3324125159934,0.0165748386032949
3641,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3406993661824,0.0165725623087565
3642,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3489850784584,0.0165702869518008
3643,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3572696532903,0.0165680125317843
3644,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3655530911463,0.0165657390480643
3645,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3738353924943,0.0165634664999984
3646,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.3821165578021,0.0165611948869452
3647,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.390396587537,0.0165589242082635
3648,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.398675482166,0.016556654463313
3649,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4069532421558,0.016554385651454
3650,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4152298679729,0.0165521177720474
3651,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4235053600832,0.0165498508244544
3652,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4317797189525,0.0165475848080374
3653,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4400529450463,0.0165453197221589
3654,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4483250388297,0.0165430555661822
3655,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4565960007674,0.0165407923394712
3656,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4648658313239,0.0165385300413906
3657,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4731345309634,0.0165362686713053
3658,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4814021001498,0.0165340082285811
3659,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4896685393465,0.0165317487125844
3660,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.4979338490167,0.0165294901226822
3661,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5061980296234,0.0165272324582418
3662,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5144610816291,0.0165249757186316
3663,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.522723005496,0.0165227199032203
3664,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5309838016862,0.0165204650113772
3665,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5392434706612,0.0165182110424724
3666,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5475020128824,0.0165159579958763
3667,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5557594288107,0.0165137058709601
3668,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5640157189069,0.0165114546670957
3669,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5722708836312,0.0165092043836553
3670,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5805249234438,0.0165069550200119
3671,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5887778388044,0.0165047065755392
3672,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.5970296301725,0.0165024590496112
3673,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.605280298007,0.0165002124416028
3674,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.613529842767,0.0164979667508892
3675,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6217782649107,0.0164957219768465
3676,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6300255648965,0.0164934781188511
3677,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6382717431821,0.0164912351762802
3678,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6465168002252,0.0164889931485115
3679,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.654760736483,0.0164867520349233
3680,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6630035524124,0.0164845118348947
3681,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6712452484701,0.016482272547805
3682,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6794858251123,0.0164800341730343
3683,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.687725282795,0.0164777967099634
3684,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.6959636219741,0.0164755601579734
3685,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7042008431048,0.0164733245164463
3686,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7124369466422,0.0164710897847646
3687,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7206719330411,0.0164688559623111
3688,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7289058027559,0.0164666230484696
3689,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7371385562409,0.0164643910426242
3690,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7453701939498,0.0164621599441598
3691,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7536007163361,0.0164599297524617
3692,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7618301238533,0.0164577004669158
3693,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.770058416954,0.0164554720869087
3694,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.778285596091,0.0164532446118276
3695,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7865116617165,0.01645101804106
3696,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.7947366142827,0.0164487923739942
3697,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.802960454241,0.0164465676100192
3698,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8111831820431,0.0164443437485244
3699,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8194047981399,0.0164421207888997
3700,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8276253029822,0.0164398987305357
3701,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8358446970205,0.0164376775728237
3702,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.844062980705,0.0164354573151553
3703,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8522801544856,0.0164332379569229
3704,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8604962188118,0.0164310194975194
3705,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8687111741328,0.0164288019363381
3706,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8769250208977,0.0164265852727733
3707,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8851377595551,0.0164243695062193
3708,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.8933493905533,0.0164221546360716
3709,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9015599143405,0.0164199406617257
3710,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9097693313642,0.016417727582578
3711,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9179776420721,0.0164155153980254
3712,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9261848469113,0.0164133041074653
3713,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9343909463285,0.0164110937102959
3714,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9425959407704,0.0164088842059156
3715,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9507998306831,0.0164066755937236
3716,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9590026165127,0.0164044678731197
3717,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9672042987047,0.0164022610435041
3718,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9754048777046,0.0164000551042777
3719,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9836043539573,0.016397850054842
3720,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,60.9918027279076,0.0163956458945988
3721,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61,0.0163934426229508
3722,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0081961706786,0.0163912402393011
3723,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0163912403872,0.0163890387430532
3724,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0245852095694,0.0163868381336116
3725,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0327780786685,0.0163846384103808
3726,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0409698481274,0.0163824395727664
3727,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0491605183888,0.0163802416201741
3728,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.057350089895,0.0163780445520105
3729,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0655385630881,0.0163758483676825
3730,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0737259384099,0.0163736530665978
3731,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0819122163018,0.0163714586481645
3732,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0900973972051,0.0163692651117913
3733,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.0982814815605,0.0163670724568874
3734,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1064644698088,0.0163648806828625
3735,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1146463623901,0.0163626897891272
3736,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1228271597445,0.0163604997750922
3737,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1310068623117,0.016358310640169
3738,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1391854705311,0.0163561223837697
3739,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1473629848418,0.0163539350053067
3740,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1555394056826,0.0163517485041932
3741,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1637147334921,0.0163495628798429
3742,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1718889687085,0.0163473781316698
3743,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1800621117697,0.0163451942590889
3744,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.1882341631134,0.0163430112615153
3745,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.196405123177,0.016340829138365
3746,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2045749923974,0.0163386478890543
3747,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2127437712116,0.0163364675130001
3748,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2209114600559,0.01633428800962
3749,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2290780593665,0.016332109378332
3750,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2372435695795,0.0163299316185545
3751,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2454079911302,0.0163277547297068
3752,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2535713244542,0.0163255787112085
3753,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2617335699864,0.0163234035624797
3754,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2698947281616,0.0163212292829413
3755,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2780547994141,0.0163190558720144
3756,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2862137841783,0.0163168833291209
3757,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.2943716828878,0.0163147116536832
3758,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3025284959764,0.0163125408451241
3759,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3106842238773,0.0163103709028671
3760,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3188388670236,0.0163082018263361
3761,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3269924258479,0.0163060336149556
3762,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3351449007826,0.0163038662681506
3763,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.34329629226,0.0163016997853468
3764,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3514466007119,0.0162995341659702
3765,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3595958265698,0.0162973694094475
3766,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.367743970265,0.0162952055152058
3767,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3758910322286,0.0162930424826728
3768,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3840370128912,0.0162908803112769
3769,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.3921819126833,0.0162887190004466
3770,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.400325732035,0.0162865585496114
3771,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4084684713762,0.0162843989582011
3772,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4166101311364,0.0162822402256459
3773,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4247507117449,0.0162800823513768
3774,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4328902136307,0.0162779253348253
3775,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4410286372225,0.0162757691754232
3776,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4491659829489,0.016273613872603
3777,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4573022512378,0.0162714594257977
3778,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4654374425172,0.0162693058344408
3779,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4735715572147,0.0162671530979663
3780,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4817045957576,0.0162650012158089
3781,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4898365585728,0.0162628501874036
3782,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.4979674460872,0.0162607000121859
3783,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5060972587271,0.0162585506895922
3784,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5142259969188,0.0162564022190589
3785,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5223536610881,0.0162542546000233
3786,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5304802516606,0.016252107831923
3787,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5386057690617,0.0162499619141964
3788,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5467302137165,0.0162478168462821
3789,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5548535860496,0.0162456726276193
3790,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5629758864855,0.0162435292576479
3791,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5710971154486,0.0162413867358081
3792,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5792172733626,0.0162392450615408
3793,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.5873363606513,0.0162371042342872
3794,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.595454377738,0.0162349642534892
3795,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6035713250458,0.0162328251185891
3796,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6116872029975,0.0162306868290299
3797,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6198020120156,0.0162285493842548
3798,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6279157525224,0.0162264127837078
3799,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6360284249399,0.0162242770268334
3800,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6441400296898,0.0162221421130763
3801,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6522505671934,0.016220008041882
3802,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.660360037872,0.0162178748126965
3803,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6684684421463,0.0162157424249662
3804,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6765757804371,0.016213610878138
3805,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6846820531645,0.0162114801716595
3806,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.6927872607487,0.0162093503049786
3807,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7008914036094,0.0162072212775438
3808,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.708994482166,0.0162050930888041
3809,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7170964968379,0.016202965738209
3810,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7251974480439,0.0162008392252084
3811,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7332973362026,0.0161987135492528
3812,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7413961617325,0.0161965887097934
3813,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7494939250517,0.0161944647062816
3814,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.757590626578,0.0161923415381694
3815,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.765686266729,0.0161902192049093
3816,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.773780845922,0.0161880977059544
3817,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.781874364574,0.0161859770407582
3818,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7899668231016,0.0161838572087747
3819,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.7980582219215,0.0161817382094584
3820,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8061485614498,0.0161796200422643
3821,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8142378421024,0.0161775027066481
3822,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8223260642949,0.0161753862020657
3823,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8304132284428,0.0161732705279735
3824,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8384993349612,0.0161711556838288
3825,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8465843842649,0.0161690416690889
3826,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8546683767685,0.0161669284832118
3827,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8627513128862,0.0161648161256562
3828,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8708331930321,0.0161627045958809
3829,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8789140176199,0.0161605938933455
3830,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8869937870632,0.01615848401751
3831,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.8950725017751,0.0161563749678348
3832,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9031501621686,0.016154266743781
3833,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9112267686564,0.0161521593448099
3834,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9193023216509,0.0161500527703836
3835,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9273768215641,0.0161479470199646
3836,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9354502688081,0.0161458420930157
3837,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9435226637943,0.0161437379890003
3838,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9515940069342,0.0161416347073825
3839,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9596642986387,0.0161395322476266
3840,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9677335393187,0.0161374306091976
3841,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9758017293847,0.0161353297915607
3842,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9838688692469,0.0161332297941819
3843,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,61.9919349593155,0.0161311306165276
3844,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62,0.0161290322580645
3845,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.00806399171,0.0161269347182601
3846,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0161269348546,0.0161248379965821
3847,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0241888298428,0.0161227420924988
3848,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0322496770833,0.016120647005479
3849,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0403094769844,0.016118552734992
3850,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0483682299543,0.0161164592805076
3851,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0564259364008,0.0161143666414959
3852,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0644825967316,0.0161122748174277
3853,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.072538211354,0.0161101838077742
3854,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.080592780675,0.016108093612007
3855,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0886463051015,0.0161060042295983
3856,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.0966987850401,0.0161039156600208
3857,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.104750220897,0.0161018279027475
3858,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1128006130781,0.016099740957252
3859,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1208499619894,0.0160976548230084
3860,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1288982680363,0.0160955694994913
3861,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1369455316239,0.0160934849861756
3862,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1449917531574,0.0160914012825369
3863,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1530369330413,0.0160893183880511
3864,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1610810716802,0.0160872363021947
3865,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1691241694782,0.0160851550244446
3866,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1771662268393,0.0160830745542781
3867,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.185207244167,0.0160809948911733
3868,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.1932472218649,0.0160789160346083
3869,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2012861603359,0.016076837984062
3870,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2093240599832,0.0160747607390137
3871,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2173609212091,0.0160726842989432
3872,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2253967444162,0.0160706086633306
3873,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2334315300064,0.0160685338316567
3874,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2414652783817,0.0160664598034026
3875,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2494979899437,0.01606438657805
3876,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2575296650935,0.0160623141550809
3877,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2655603042324,0.0160602425339779
3878,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2735899077611,0.0160581717142241
3879,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2816184760801,0.0160561016953029
3880,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2896460095897,0.0160540324766984
3881,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.2976725086901,0.0160519640578949
3882,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3056979737809,0.0160498964383773
3883,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3137224052616,0.0160478296176311
3884,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3217458035315,0.016045763595142
3885,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3297681689897,0.0160436983703963
3886,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3377895020348,0.0160416339428808
3887,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3458098030654,0.0160395703120827
3888,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3538290724796,0.0160375074774896
3889,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3618473106755,0.0160354454385897
3890,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3698645180507,0.0160333841948716
3891,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3778806950028,0.0160313237458244
3892,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.3858958419289,0.0160292640909375
3893,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.393909959226,0.016027205229701
3894,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4019230472908,0.0160251471616052
3895,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4099351065197,0.0160230898861411
3896,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4179461373089,0.0160210334028
3897,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4259561400544,0.0160189777110738
3898,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4339651151519,0.0160169228104546
3899,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4419730629967,0.0160148687004352
3900,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.449979983984,0.0160128153805087
3901,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4579858785088,0.0160107628501689
3902,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4659907469657,0.0160087111089097
3903,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4739945897491,0.0160066601562258
3904,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.4819974072532,0.016004609991612
3905,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.489999199872,0.0160025606145639
3906,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.497999967999,0.0160005120245773
3907,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5059997120276,0.0159984642211486
3908,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5139984323511,0.0159964172037746
3909,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5219961293623,0.0159943709719525
3910,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5299928034539,0.01599232552518
3911,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5379884550183,0.0159902808629553
3912,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5459830844476,0.015988236984777
3913,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5539766921337,0.015986193890144
3914,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5619692784682,0.015984151578556
3915,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5699608438426,0.0159821100495128
3916,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5779513886481,0.0159800693025148
3917,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5859409132754,0.0159780293370629
3918,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.5939294181153,0.0159759901526583
3919,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6019169035582,0.0159739517488028
3920,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6099033699941,0.0159719141249985
3921,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6178888178131,0.015969877280748
3922,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6258732474047,0.0159678412155545
3923,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6338566591584,0.0159658059289213
3924,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6418390534633,0.0159637714203525
3925,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6498204307083,0.0159617376893524
3926,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6578007912822,0.0159597047354259
3927,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6657801355732,0.0159576725580782
3928,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6737584639696,0.0159556411568151
3929,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6817357768593,0.0159536105311426
3930,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6897120746299,0.0159515806805674
3931,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.6976873576689,0.0159495516045965
3932,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7056616263635,0.0159475233027374
3933,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7136348811006,0.015945495774498
3934,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7216071222669,0.0159434690193866
3935,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7295783502488,0.015941443036912
3936,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7375485654325,0.0159394178265835
3937,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.745517768204,0.0159373933879106
3938,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7534859589489,0.0159353697204035
3939,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7614531380528,0.0159333468235727
3940,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7694193059009,0.0159313246969292
3941,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.777384462878,0.0159293033399843
3942,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7853486093691,0.0159272827522499
3943,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.7933117457584,0.0159252629332382
3944,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8012738724303,0.0159232438824621
3945,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8092349897688,0.0159212255994344
3946,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8171950981576,0.0159192080836689
3947,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8251541979803,0.0159171913346796
3948,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.83311228962,0.0159151753519808
3949,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8410693734599,0.0159131601350873
3950,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8490254498827,0.0159111456835146
3951,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8569805192709,0.0159091319967783
3952,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8649345820068,0.0159071190743944
3953,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8728876384726,0.0159051069158797
3954,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.88083968905,0.0159030955207511
3955,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8887907341205,0.015901084888526
3956,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.8967407740655,0.0158990750187223
3957,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9046898092662,0.0158970659108583
3958,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9126378401033,0.0158950575644526
3959,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9205848669575,0.0158930499790244
3960,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9285308902091,0.0158910431540932
3961,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9364759102383,0.0158890370891791
3962,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9444199274249,0.0158870317838023
3963,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9523629421486,0.0158850272374839
3964,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9603049547888,0.0158830234497449
3965,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9682459657247,0.0158810204201071
3966,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9761859753352,0.0158790181480926
3967,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9841249839989,0.0158770166332238
3968,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,62.9920629920945,0.0158750158750238
3969,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63,0.0158730158730159
3970,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0079360080935,0.0158710166267238
3971,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0158710167526,0.0158690181356718
3972,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0238050263549,0.0158670203993844
3973,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0317380372777,0.0158650234173868
3974,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0396700498979,0.0158630271892043
3975,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0476010645925,0.0158610317143629
3976,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0555310817378,0.0158590369923888
3977,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0634601017102,0.0158570430228087
3978,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0713881248859,0.0158550498051498
3979,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0793151516406,0.0158530573389396
3980,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.08724118235,0.015851065623706
3981,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.0951662173894,0.0158490746589775
3982,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.103090257134,0.0158470844442828
3983,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1110133019586,0.0158450949791511
3984,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.118935352238,0.0158431062631119
3985,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1268564083465,0.0158411182956955
3986,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1347764706584,0.0158391310764321
3987,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1426955395476,0.0158371446048527
3988,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1506136153878,0.0158351588804884
3989,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1585306985525,0.015833173902871
3990,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.166446789415,0.0158311896715326
3991,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1743618883483,0.0158292061860056
3992,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1822759957253,0.015827223445823
3993,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1901891119183,0.015825241450518
3994,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.1981012372998,0.0158232601996244
3995,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2060123722419,0.0158212796926763
3996,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2139225171164,0.0158192999292083
3997,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.221831672295,0.0158173209087553
3998,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2297398381489,0.0158153426308527
3999,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2376470150495,0.0158133650950361
4000,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2455532033676,0.0158113883008419
4001,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2534584034739,0.0158094122478065
4002,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2613626157388,0.015807436935467
4003,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2692658405327,0.0158054623633607
4004,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2771680782255,0.0158034885310253
4005,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.285069329187,0.0158015154379992
4006,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.2929695937866,0.0157995430838209
4007,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3008688723938,0.0157975714680294
4008,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3087671653777,0.0157956005901641
4009,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3166644731069,0.0157936304497648
4010,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3245607959503,0.0157916610463716
4011,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3324561342761,0.0157896923795253
4012,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3403504884525,0.0157877244487668
4013,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3482438588474,0.0157857572536375
4014,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3561362458286,0.0157837907936793
4015,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3640276497635,0.0157818250684343
4016,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3719180710194,0.0157798600774451
4017,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3798075099633,0.0157778958202547
4018,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3876959669619,0.0157759322964066
4019,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.3955834423818,0.0157739695054446
4020,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4034699365894,0.0157720074469128
4021,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4113554499508,0.0157700461203558
4022,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4192399828317,0.0157680855253187
4023,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4271235355979,0.0157661256613467
4024,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4350061086148,0.0157641665279858
4025,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4428877022476,0.015762208124782
4026,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4507683168612,0.015760250451282
4027,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4586479528204,0.0157582935070326
4028,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4665266104897,0.0157563372915814
4029,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4744042902334,0.0157543818044759
4030,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4822809924155,0.0157524270452644
4031,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4901567173999,0.0157504730134954
4032,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.4980314655502,0.0157485197087178
4033,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5059052372297,0.015746567130481
4034,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5137780328017,0.0157446152783346
4035,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.521649852629,0.0157426641518287
4036,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5295206970744,0.015740713750514
4037,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5373905665003,0.0157387640739411
4038,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.545259461269,0.0157368151216615
4039,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5531273817426,0.0157348668932267
4040,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5609943282828,0.0157329193881888
4041,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5688603012513,0.0157309726061003
4042,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5767253010093,0.0157290265465139
4043,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5845893279181,0.015727081208983
4044,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.5924523823386,0.015725136593061
4045,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6003144646314,0.0157231926983019
4046,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.608175575157,0.0157212495242603
4047,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6160357142757,0.0157193070704907
4048,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6238948823475,0.0157173653365483
4049,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6317530797321,0.0157154243219887
4050,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6396103067893,0.0157134840263677
4051,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6474665638783,0.0157115444492417
4052,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6553218513582,0.0157096055901674
4053,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.663176169588,0.0157076674487017
4054,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6710295189264,0.0157057300244022
4055,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6788818997319,0.0157037933168266
4056,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6867333123626,0.0157018573255332
4057,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.6945837571767,0.0156999220500805
4058,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7024332345319,0.0156979874900276
4059,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7102817447859,0.0156960536449337
4060,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.718129288296,0.0156941205143586
4061,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7259758654193,0.0156921880978624
4062,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7338214765128,0.0156902563950056
4063,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7416661219332,0.015688325405349
4064,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7495098020369,0.015686395128454
4065,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7573525171803,0.015684465563882
4066,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7651942677194,0.0156825367111951
4067,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7730350540101,0.0156806085699558
4068,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7808748764079,0.0156786811397266
4069,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7887137352682,0.0156767544200708
4070,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.7965516309463,0.0156748284105519
4071,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8043885637971,0.0156729031107337
4072,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8122245341753,0.0156709785201806
4073,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8200595424354,0.015669054638457
4074,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8278935889318,0.0156671314651281
4075,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8357266740185,0.0156652089997591
4076,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8435587980495,0.015663287241916
4077,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8513899613783,0.0156613661911647
4078,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8592201643584,0.0156594458470717
4079,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8670494073431,0.015657526209204
4080,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8748776906852,0.0156556072771287
4081,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8827050147378,0.0156536890504136
4082,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8905313798532,0.0156517715286264
4083,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.8983567863838,0.0156498547113357
4084,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9061812346818,0.0156479385981101
4085,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9140047250992,0.0156460231885188
4086,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9218272579876,0.0156441084821311
4087,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9296488336984,0.0156421944785169
4088,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9374694525831,0.0156402811772464
4089,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9452891149927,0.0156383685778901
4090,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9531078212779,0.0156364566800191
4091,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9609255717895,0.0156345454832045
4092,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9687423668779,0.0156326349870181
4093,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9765582068933,0.0156307251910318
4094,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9843730921856,0.0156288160948182
4095,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,63.9921870231046,0.0156269076979498
4096,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64,0.015625
4097,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.007812023221,0.0156230930005421
4098,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0156230931169,0.01562118669915
4099,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0234332100365,0.015619281095398
4100,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0312423743285,0.0156173761888606
4101,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0390505863415,0.0156154719791128
4102,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0468578464237,0.0156135684657298
4103,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0546641549232,0.0156116656482874
4104,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0624695121879,0.0156097635263616
4105,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0702739185654,0.0156078620995287
4106,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0780773744032,0.0156059613673656
4107,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0858798800485,0.0156040613294493
4108,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.0936814358483,0.0156021619853574
4109,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1014820421494,0.0156002633346677
4110,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1092816992984,0.0155983653769583
4111,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1170804076418,0.0155964681118078
4112,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1248781675256,0.0155945715387951
4113,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1326749792959,0.0155926756574996
4114,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1404708432983,0.0155907804675008
4115,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1482657598785,0.0155888859683787
4116,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1560597293818,0.0155869921597137
4117,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1638527521532,0.0155850990410865
4118,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1716448285378,0.0155832066120781
4119,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1794359588802,0.01558131487227
4120,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1872261435249,0.0155794238212439
4121,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.1950153828161,0.0155775334585819
4122,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2028036770981,0.0155756437838666
4123,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2105910267146,0.0155737547966807
4124,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2183774320093,0.0155718664966075
4125,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2261628933257,0.0155699788832305
4126,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2339474110069,0.0155680919561335
4127,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2417309853961,0.0155662057149009
4128,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.249513616836,0.0155643201591173
4129,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2572953056694,0.0155624352883675
4130,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2650760522385,0.0155605511022369
4131,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2728558568857,0.0155586676003112
4132,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2806347199528,0.0155567847821764
4133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.2884126417817,0.0155549026474188
4134,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.296189622714,0.0155530211956251
4135,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3039656630911,0.0155511404263824
4136,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3117407632541,0.0155492603392781
4137,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.319514923544,0.0155473809338999
4138,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3272881443016,0.015545502209836
4139,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3350604258673,0.0155436241666749
4140,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3428317685816,0.0155417468040052
4141,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3506021727847,0.0155398701214162
4142,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3583716388164,0.0155379941184974
4143,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3661401670164,0.0155361187948386
4144,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3739077577243,0.01553424415003
4145,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3816744112795,0.0155323701836621
4146,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.389440128021,0.0155304968953259
4147,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.3972049082877,0.0155286242846124
4148,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4049687524185,0.0155267523511134
4149,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4127316607517,0.0155248810944207
4150,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4204936336256,0.0155230105141267
4151,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4282546713785,0.0155211406098238
4152,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4360147743481,0.015519271381105
4153,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4437739428721,0.0155174028275637
4154,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4515321772881,0.0155155349487935
4155,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4592894779333,0.0155136677443883
4156,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4670458451448,0.0155118012139424
4157,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4748012792595,0.0155099353570506
4158,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.482555780614,0.0155080701733078
4159,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4903093495449,0.0155062056623094
4160,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.4980619863884,0.0155043418236511
4161,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5058136914806,0.0155024786569288
4162,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5135644651572,0.0155006161617389
4163,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5213143077542,0.0154987543376782
4164,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5290632196067,0.0154968931843436
4165,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5368112010502,0.0154950327013326
4166,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5445582524197,0.0154931728882428
4167,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.55230437405,0.0154913137446724
4168,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5600495662759,0.0154894552702197
4169,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5677938294317,0.0154875974644835
4170,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5755371638518,0.0154857403270628
4171,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5832795698701,0.015483883857557
4172,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5910210478206,0.0154820280555658
4173,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.5987615980368,0.0154801729206894
4174,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6065012208524,0.0154783184525281
4175,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6142399166004,0.0154764646506827
4176,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.621977685614,0.0154746115147543
4177,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6297145282261,0.0154727590443443
4178,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6374504447692,0.0154709072390544
4179,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6451854355759,0.0154690560984867
4180,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6529195009785,0.0154672056222436
4181,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6606526413088,0.015465355809928
4182,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.668384856899,0.0154635066611427
4183,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6761161480805,0.0154616581754914
4184,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6838465151849,0.0154598103525777
4185,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6915759585435,0.0154579631920056
4186,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.6993044784872,0.0154561166933797
4187,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7070320753471,0.0154542708563045
4188,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7147587494538,0.0154524256803853
4189,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7224845011376,0.0154505811652274
4190,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.730209330729,0.0154487373104365
4191,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7379332385581,0.0154468941156187
4192,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7456562249546,0.0154450515803804
4193,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7533782902483,0.0154432097043282
4194,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7610994347687,0.0154413684870693
4195,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7688196588451,0.015439527928211
4196,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7765389628066,0.015437688027361
4197,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7842573469821,0.0154358487841272
4198,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7919748117003,0.0154340101981182
4199,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.7996913572897,0.0154321722689425
4200,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8074069840786,0.0154303349962092
4201,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8151216923952,0.0154284983795275
4202,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8228354825674,0.0154266624185072
4203,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8305483549229,0.0154248271127583
4204,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8382603097893,0.0154229924618909
4205,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8459713474939,0.0154211584655158
4206,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8536814683638,0.0154193251232439
4207,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8613906727261,0.0154174924346865
4208,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8690989609074,0.0154156603994552
4209,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8768063332344,0.0154138290171619
4210,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8845127900333,0.0154119982874188
4211,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8922183316305,0.0154101682098386
4212,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.8999229583518,0.0154083387840341
4213,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9076266705231,0.0154065100096186
4214,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9153294684699,0.0154046818862055
4215,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9230313525177,0.0154028544134087
4216,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9307323229917,0.0154010275908424
4217,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9384323802169,0.0153992014181211
4218,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9461315245181,0.0153973758948597
4219,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9538297562199,0.0153955510206731
4220,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9615270756469,0.015393726795177
4221,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9692234831231,0.015391903217987
4222,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9769189789728,0.0153900802887193
4223,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9846135635198,0.0153882580069902
4224,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,64.9923072370877,0.0153864363724166
4225,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65,0.0153846153846154
4226,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.00769185258,0.015382795043204
4227,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0153827951509,0.0153809753478001
4228,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0230728280354,0.0153791562980216
4229,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0307619515564,0.015377337893487
4230,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0384501660364,0.0153755201338148
4231,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0461374717977,0.0153737030186239
4232,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0538238691624,0.0153718865475336
4233,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0615093584525,0.0153700707201636
4234,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0691939399898,0.0153682555361336
4235,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0768776140958,0.0153664409950639
4236,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0845603810919,0.0153646270965751
4237,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0922422412994,0.0153628138402878
4238,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.0999231950392,0.0153610012258233
4239,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1076032426321,0.015359189252803
4240,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1152823843988,0.0153573779208488
4241,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1229606206597,0.0153555672295826
4242,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1306379517351,0.0153537571786269
4243,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.138314377945,0.0153519477676043
4244,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1459898996093,0.0153501389961379
4245,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1536645170477,0.015348330863851
4246,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1613382305796,0.0153465233703673
4247,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1690110405245,0.0153447165153107
4248,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1766829472013,0.0153429102983054
4249,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1843539509291,0.015341104718976
4250,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1920240520265,0.0153392997769474
4251,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.1996932508122,0.0153374954718448
4252,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.2073615476044,0.0153356918032936
4253,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.2150289427215,0.0153338887709197
4254,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,65.2226954364813,0.0153320863743492

